Preserving Symmetries for Variational Quantum Eigensolvers in the Presence of Noise

One of the most promising applications of noisy intermediate-scale quantum computers is the simulation of molecular Hamiltonians using the variational quantum eigensolver. We show that encoding symmetries of the simulated Hamiltonian in the VQE ansatz reduces both classical and quantum resources compared to other, widely available ansatze. Through simulations of the H$_2$ molecule, we verify that these improvements persist in the presence of noise. This simulation is performed with IBM software using noise models from real devices. We also demonstrate how these techniques can be used to find molecular excited states of various symmetries using a noisy processor. We use error mitigation techniques to further improve the quality of our results.

==> combined_strats.csv <==
,name,ry,aswap
0,None,0.13054242079888123,0.08635105082834982
1,RE,0.09036274287359425,0.08480875835342117
2,SY,0.015195238629922336,0.01935994179059186
3,SPAM,0.07027396430952848,0.013392720646615786
4,SPAM+RE,0.013527335967747023,-0.004547496775836768
5,SPAM+SY,0.004873408074198782,0.0117841377305965
6,SPAM+SY+RE,-0.0012571105180210207,0.006147089866777478


==> comparison_boeblingen_ASWAPn40m2S_z00.csv <==
,index,device_name,fmt_name,distance,abs_log_err
65,2387,boeblingen,,0.1,-2.130380170494748
74,2475,boeblingen,,0.5,-2.2731866043330258
68,2439,boeblingen,,0.9,-2.3270003205388696
64,2385,boeblingen,,1.3000000000000003,-3.048980922232463
73,2474,boeblingen,,1.7000000000000002,-2.290281570576621
4,1381,boeblingen,,2.1,-2.179177714366427
3,1363,boeblingen,,2.5000000000000004,-1.9732421989054778
10,1463,boeblingen,,2.9000000000000004,-2.0218607307691276
55,2205,boeblingen,,3.3000000000000003,-2.023253403706831
33,1888,boeblingen,,3.7,-2.0183875873091903


==> comparison_boeblingen_RYRZd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
165,5536,boeblingen,,0.1,-1.248638755714547
208,6052,boeblingen,,0.5,-1.305507818228717
178,5642,boeblingen,,0.9,-0.3526080342603977
171,5580,boeblingen,,1.3000000000000003,-0.729919215247732
206,6044,boeblingen,,1.7000000000000002,-1.1718082430925294
233,6328,boeblingen,,2.1,-1.6260256972292715
218,6141,boeblingen,,2.5000000000000004,-1.9719212424326584
192,5862,boeblingen,,2.9000000000000004,-2.141475638012911
182,5704,boeblingen,,3.3000000000000003,-2.1920442103452404
226,6201,boeblingen,,3.7,-2.204548936944022


==> comparison_boeblingen_RYRZd1connnan.csv <==
,index,device_name,fmt_name,distance,abs_log_err
199,5921,boeblingen,,0.1,-1.219325529650114
164,5501,boeblingen,,0.5,-1.5097795196057386
219,6146,boeblingen,,0.9,-0.3526387673766762
176,5630,boeblingen,,1.3000000000000003,-0.7299133959905825
174,5615,boeblingen,,1.7000000000000002,-1.1716417075918328
235,6350,boeblingen,,2.1,-1.626867729738225
221,6156,boeblingen,,2.5000000000000004,-1.9751319015504647
210,6074,boeblingen,,2.9000000000000004,-2.144469409976563
184,5744,boeblingen,,3.3000000000000003,-2.19548012355556
222,6163,boeblingen,,3.7,-2.208374220751475


==> comparison_boeblingen_RYd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
132,4235,boeblingen,,0.1,-1.6231820096090008
93,3693,boeblingen,,0.5,-1.627784866252728
159,4477,boeblingen,,0.9,-1.4183322083213603
152,4405,boeblingen,,1.3000000000000003,-1.1652277752448232
136,4241,boeblingen,,1.7000000000000002,-1.1740583339175634
155,4436,boeblingen,,2.1,-1.6351898793266906
123,4098,boeblingen,,2.5000000000000004,-1.9930301053246569
151,4400,boeblingen,,2.9000000000000004,-2.1727978244287387
81,3534,boeblingen,,3.3000000000000003,-2.23874731348151
116,4036,boeblingen,,3.7,-2.2545127875255195


==> comparison_boeblingen_RYd1connlinear.csv <==
,index,device_name,fmt_name,distance,abs_log_err
119,4075,boeblingen,,0.1,-1.5722078058097377
129,4167,boeblingen,,0.5,-1.5999641992010296
134,4239,boeblingen,,0.9,-1.4363511738561938
144,4304,boeblingen,,1.3000000000000003,-1.1644682420743118
109,3953,boeblingen,,1.7000000000000002,-1.171437977437997
141,4282,boeblingen,,2.1,-1.6300199065128762
137,4242,boeblingen,,2.5000000000000004,-1.9835452075330167
86,3634,boeblingen,,2.9000000000000004,-2.1685642043148827
135,4240,boeblingen,,3.3000000000000003,-2.2447827587774616
83,3547,boeblingen,,3.7,-2.2624005591314025


==> comparison_boeblingen_SwapRZd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
270,7239,boeblingen,,0.1,-1.4258371718689877
243,6907,boeblingen,,0.5,-1.507190464514532
272,7263,boeblingen,,0.9,-1.4039958056472353
253,7049,boeblingen,,1.3000000000000003,-1.220248658284557
245,6951,boeblingen,,1.7000000000000002,-1.2061796263005824
247,6970,boeblingen,,2.1,-1.7327337012982362
273,7271,boeblingen,,2.5000000000000004,-2.256551604635385
268,7212,boeblingen,,2.9000000000000004,-2.6689563117896635
278,7326,boeblingen,,3.3000000000000003,-2.8745622752264812
267,7205,boeblingen,,3.7,-2.9345498911166104


==> comparison_johannesburg_ASWAPn40m2S_z00.csv <==
,index,device_name,fmt_name,distance,abs_log_err
47,2066,johannesburg,,0.1,-2.0362519966357975
50,2091,johannesburg,,0.5,-2.186824018483126
60,2258,johannesburg,,0.9,-2.2998729081110456
37,1945,johannesburg,,1.3000000000000003,-2.9883461073201953
40,2005,johannesburg,,1.7000000000000002,-2.45405088484377
57,2234,johannesburg,,2.1,-2.313063974130686
23,1662,johannesburg,,2.5000000000000004,-2.110649143877959
49,2080,johannesburg,,2.9000000000000004,-2.2262663553857114
52,2099,johannesburg,,3.3000000000000003,-2.264834333114705
18,1587,johannesburg,,3.7,-2.265333166551365


==> comparison_johannesburg_RYRZd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
202,5980,johannesburg,,0.1,-1.4043962380782555
162,5461,johannesburg,,0.5,-1.3046234978542606
203,5982,johannesburg,,0.9,-0.35047157395608924
177,5635,johannesburg,,1.3000000000000003,-0.71911714432424
183,5716,johannesburg,,1.7000000000000002,-1.1360083775062704
232,6320,johannesburg,,2.1,-1.5240627560289597
168,5564,johannesburg,,2.5000000000000004,-1.7645781524498034
189,5830,johannesburg,,2.9000000000000004,-1.8558212059023436
160,5442,johannesburg,,3.3000000000000003,-1.8810061206403226
163,5468,johannesburg,,3.7,-1.8874790009625964


==> comparison_johannesburg_RYRZd1connnan.csv <==
,index,device_name,fmt_name,distance,abs_log_err
215,6127,johannesburg,,0.1,-1.2186240998050508
214,6116,johannesburg,,0.5,-1.306432356916592
198,5919,johannesburg,,0.9,-0.35092511510693164
217,6132,johannesburg,,1.3000000000000003,-0.7199879526920235
166,5558,johannesburg,,1.7000000000000002,-1.1353583996255292
170,5575,johannesburg,,2.1,-1.5223307380249382
195,5876,johannesburg,,2.5000000000000004,-1.7607851195301252
200,5932,johannesburg,,2.9000000000000004,-1.8523376735252504
220,6155,johannesburg,,3.3000000000000003,-1.8896145215343019
167,5563,johannesburg,,3.7,-1.881596213596528


==> comparison_johannesburg_RYd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
143,4301,johannesburg,,0.1,-1.5508220978824983
125,4125,johannesburg,,0.5,-1.569081038630283
95,3702,johannesburg,,0.9,-1.3799044376679321
108,3925,johannesburg,,1.3000000000000003,-1.156122690180419
121,4089,johannesburg,,1.7000000000000002,-1.1383685987323013
94,3695,johannesburg,,2.1,-1.5296219829171398
157,4464,johannesburg,,2.5000000000000004,-1.7736759833842433
91,3683,johannesburg,,2.9000000000000004,-1.8678980574263437
110,3954,johannesburg,,3.3000000000000003,-1.9103577461378154
98,3820,johannesburg,,3.7,-2.0473222893501455


==> comparison_johannesburg_RYd1connlinear.csv <==
,index,device_name,fmt_name,distance,abs_log_err
102,3840,johannesburg,,0.1,-1.5765154513919677
127,4129,johannesburg,,0.5,-1.5985048199849075
90,3664,johannesburg,,0.9,-1.3402198385966633
124,4119,johannesburg,,1.3000000000000003,-1.156334641609569
140,4277,johannesburg,,1.7000000000000002,-1.1378861495164727
92,3688,johannesburg,,2.1,-1.5290290741168988
150,4399,johannesburg,,2.5000000000000004,-1.7712526440825695
146,4332,johannesburg,,2.9000000000000004,-1.864740758665947
87,3638,johannesburg,,3.3000000000000003,-1.8893900611624241
80,3533,johannesburg,,3.7,-1.9404330194499748


==> comparison_johannesburg_SwapRZd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
276,7302,johannesburg,,0.1,-1.1585725528913908
241,6883,johannesburg,,0.5,-1.3098008888934674
274,7292,johannesburg,,0.9,-1.3178254194391839
240,6880,johannesburg,,1.3000000000000003,-1.1952530462492064
250,7021,johannesburg,,1.7000000000000002,-1.20562368134518
258,7098,johannesburg,,2.1,-1.7306834019695314
246,6959,johannesburg,,2.5000000000000004,-2.2494258518439363
269,7214,johannesburg,,2.9000000000000004,-2.6503704395632997
249,7010,johannesburg,,3.3000000000000003,-2.844788796904979
266,7201,johannesburg,,3.7,-2.9003719905290977


==> comparison_ourense_ASWAPn40m2S_z00.csv <==
,index,device_name,fmt_name,distance,abs_log_err
12,1488,ourense,,0.1,-1.8977744601269448
16,1557,ourense,,0.5,-2.0315985748169236
20,1606,ourense,,0.9,-2.148499148273037
43,2032,ourense,,1.3000000000000003,-2.2763869501866414
0,1303,ourense,,1.7000000000000002,-2.043379601384745
56,2206,ourense,,2.1,-1.8540139382374878
76,2488,ourense,,2.5000000000000004,-1.7148449078359365
51,2097,ourense,,2.9000000000000004,-1.7575365031170134
22,1648,ourense,,3.3000000000000003,-1.7562187926366628
26,1719,ourense,,3.7,-1.7523372892696087


==> comparison_ourense_RYRZd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
223,6168,ourense,,0.1,-1.4117737063751405
197,5885,ourense,,0.5,-1.2958890315045104
229,6306,ourense,,0.9,-0.3515926565337326
212,6104,ourense,,1.3000000000000003,-0.7285953379002503
191,5859,ourense,,1.7000000000000002,-1.1697234404271077
225,6187,ourense,,2.1,-1.6231485308445117
196,5880,ourense,,2.5000000000000004,-1.9705348695875609
231,6314,ourense,,2.9000000000000004,-2.1400854789353096
173,5589,ourense,,3.3000000000000003,-2.194314153575086
236,6364,ourense,,3.7,-2.208272850433643


==> comparison_ourense_RYRZd1connnan.csv <==
,index,device_name,fmt_name,distance,abs_log_err
205,6029,ourense,,0.1,-1.508811742379202
213,6114,ourense,,0.5,-1.5547282058408216
204,6026,ourense,,0.9,-0.3553923998292714
239,6384,ourense,,1.3000000000000003,-0.7350688171426931
187,5764,ourense,,1.7000000000000002,-1.1835896772639702
181,5699,ourense,,2.1,-1.6578909565017637
230,6309,ourense,,2.5000000000000004,-2.040678371228897
237,6367,ourense,,2.9000000000000004,-2.23999382380855
216,6128,ourense,,3.3000000000000003,-2.3040123174882283
207,6050,ourense,,3.7,-2.31888704969414


==> comparison_ourense_RYd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
158,4474,ourense,,0.1,-1.5308043705805994
115,4035,ourense,,0.5,-1.5735769654451301
112,4003,ourense,,0.9,-1.3593874134285633
82,3546,ourense,,1.3000000000000003,-1.1272946906952175
118,4056,ourense,,1.7000000000000002,-1.1748965732372174
138,4259,ourense,,2.1,-1.640622057232755
85,3627,ourense,,2.5000000000000004,-2.0121734643407967
89,3662,ourense,,2.9000000000000004,-2.2305636904123287
148,4361,ourense,,3.3000000000000003,-2.3138915582813953
153,4422,ourense,,3.7,-2.336643253264602


==> comparison_ourense_RYd1connlinear.csv <==
,index,device_name,fmt_name,distance,abs_log_err
113,4026,ourense,,0.1,-1.6849014879045257
96,3706,ourense,,0.5,-1.6773715157983433
147,4348,ourense,,0.9,-1.44464795417924
139,4263,ourense,,1.3000000000000003,-1.1603513799079914
104,3873,ourense,,1.7000000000000002,-1.1868145023864722
131,4200,ourense,,2.1,-1.6689561054010877
100,3827,ourense,,2.5000000000000004,-2.069767722208862
99,3824,ourense,,2.9000000000000004,-2.29037926803677
88,3654,ourense,,3.3000000000000003,-2.3521995384963494
101,3832,ourense,,3.7,-2.3724653132793847


==> comparison_ourense_SwapRZd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
259,7124,ourense,,0.1,-1.1508516066582888
261,7143,ourense,,0.5,-1.293713905715581
252,7039,ourense,,0.9,-1.2988985337013896
279,7335,ourense,,1.3000000000000003,-1.1964471822496825
275,7295,ourense,,1.7000000000000002,-1.206179510132352
277,7318,ourense,,2.1,-1.7327490693787013
248,6998,ourense,,2.5000000000000004,-2.256800048229685
242,6904,ourense,,2.9000000000000004,-2.670245201449129
271,7260,ourense,,3.3000000000000003,-2.8777003072058567
262,7157,ourense,,3.7,-2.9393069048411657


==> comparison_vigo_ASWAPn40m2S_z00.csv <==
,index,device_name,fmt_name,distance,abs_log_err
42,2010,vigo,,0.1,-1.8667925435378094
36,1936,vigo,,0.5,-1.7504472085194975
38,1962,vigo,,0.9,-1.8160580490415503
66,2432,vigo,,1.3000000000000003,-1.9691296608129853
44,2045,vigo,,1.7000000000000002,-1.9262480626972116
67,2434,vigo,,2.1,-1.8543942290445445
30,1770,vigo,,2.5000000000000004,-1.732670727309034
29,1734,vigo,,2.9000000000000004,-1.778520572347552
2,1359,vigo,,3.3000000000000003,-1.7789505549749478
69,2441,vigo,,3.7,-1.7729656145871864


==> comparison_vigo_RYRZd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
201,5975,vigo,,0.1,-1.0257923814235115
179,5660,vigo,,0.5,-1.5428052139424666
188,5797,vigo,,0.9,-0.3556165241415393
193,5864,vigo,,1.3000000000000003,-0.7360068118069407
172,5583,vigo,,1.7000000000000002,-1.1883958164782928
186,5754,vigo,,2.1,-1.6756460059885667
175,5622,vigo,,2.5000000000000004,-2.089368042656923
161,5450,vigo,,2.9000000000000004,-2.32391981948058
238,6370,vigo,,3.3000000000000003,-2.4053970293350777
185,5750,vigo,,3.7,-2.4253653080307034


==> comparison_vigo_RYRZd1connnan.csv <==
,index,device_name,fmt_name,distance,abs_log_err
228,6300,vigo,,0.1,-1.0348167287295587
209,6066,vigo,,0.5,-1.3731731168836805
190,5835,vigo,,0.9,-0.35714291035277446
227,6269,vigo,,1.3000000000000003,-0.7395237178241855
224,6172,vigo,,1.7000000000000002,-1.1966671505811906
194,5875,vigo,,2.1,-1.698233560385811
169,5566,vigo,,2.5000000000000004,-2.1462417235641844
234,6330,vigo,,2.9000000000000004,-2.422322249849715
211,6080,vigo,,3.3000000000000003,-2.5243057416447043
180,5673,vigo,,3.7,-2.549170133474763


==> comparison_vigo_RYd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
145,4309,vigo,,0.1,-1.7366844087275164
84,3620,vigo,,0.5,-1.6495859612478334
149,4390,vigo,,0.9,-1.464481257972571
107,3919,vigo,,1.3000000000000003,-1.1654821398400006
122,4096,vigo,,1.7000000000000002,-1.1913762720476875
117,4050,vigo,,2.1,-1.6865323696865993
130,4196,vigo,,2.5000000000000004,-2.1184351917484165
106,3916,vigo,,2.9000000000000004,-2.3906977203921804
126,4128,vigo,,3.3000000000000003,-2.507676834612069
114,4033,vigo,,3.7,-2.536759609824338


==> comparison_vigo_RYd1connlinear.csv <==
,index,device_name,fmt_name,distance,abs_log_err
128,4130,vigo,,0.1,-1.7803976915508968
142,4285,vigo,,0.5,-1.7523998250783677
154,4423,vigo,,0.9,-1.4932976608205717
133,4236,vigo,,1.3000000000000003,-1.1809961824012556
103,3850,vigo,,1.7000000000000002,-1.2031341397336435
97,3784,vigo,,2.1,-1.7159608570226887
120,4087,vigo,,2.5000000000000004,-2.1926372546437842
105,3878,vigo,,2.9000000000000004,-2.5461370574960913
111,3978,vigo,,3.3000000000000003,-2.682695631383718
156,4443,vigo,,3.7,-2.715801527197815


==> comparison_vigo_SwapRZd1connfull.csv <==
,index,device_name,fmt_name,distance,abs_log_err
260,7128,vigo,,0.1,-1.4539106427776742
255,7066,vigo,,0.5,-1.5389348748792342
251,7023,vigo,,0.9,-1.4287465171964242
257,7083,vigo,,1.3000000000000003,-1.2311412755167546
256,7080,vigo,,1.7000000000000002,-1.206909456248177
265,7181,vigo,,2.1,-1.7358774170282667
244,6914,vigo,,2.5000000000000004,-2.2683730093246384
263,7163,vigo,,2.9000000000000004,-2.7019206354315677
264,7170,vigo,,3.3000000000000003,-2.930230104482944
254,7061,vigo,,3.7,-2.9999104872769977


==> exact_eigenenergies_0.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,0,-2.351570117343842,-0.6500356770866069
32,0.32099999999999995,1.6485271368224301,0,-2.3386670421633466,-0.6901399053409165
33,0.33099999999999996,1.5987226916012087,0,-2.3257480555798327,-0.7270253639786239
34,0.34099999999999997,1.551839328211144,0,-2.3128263300469554,-0.7609870018358114
35,0.3509999999999999,1.5076273815384618,0,-2.2999137468335276,-0.7922863652950658
36,0.36099999999999993,1.4658648501939062,0,-2.287020963342426,-0.8211561131485197
37,0.37099999999999994,1.4263536682479787,0,-2.2741574862817657,-0.847803818033787
38,0.38099999999999995,1.3889165640944885,0,-2.261331749036457,-0.8724151849419686
39,0.39099999999999996,1.3533944013299235,0,-2.2485511917023584,-0.8951567903724349
40,0.4009999999999999,1.3196439175062347,0,-2.235822342373014,-0.9161784248667795
41,0.4109999999999999,1.2875357929927012,0,-2.2231508984066766,-0.9356151054139754
42,0.42099999999999993,1.2569529950593827,0,-2.210541806544818,-0.9535888114854354
43,0.43099999999999994,1.227789352482599,0,-2.1979993408993197,-0.9702099884167208
44,0.44099999999999995,1.1999483240816329,0,-2.1855271779712577,-0.9855788538896249
45,0.45099999999999996,1.1733419310864748,0,-2.1731284680065857,-0.9997865369201109
46,0.4609999999999999,1.1478898284598702,0,-2.160805902130952,-1.0129160736710818
47,0.4709999999999999,1.1235184945222934,0,-2.1485617748372365,-1.0250432803149432
48,0.4809999999999999,1.1001605216632018,0,-2.1363980415208084,-1.0362375198576066
49,0.49099999999999994,1.0777539937270877,0,-2.124316370870926,-1.0465623771438382
50,0.5009999999999999,1.0562419379640722,0,-2.1123181920299445,-1.0560762540658724
51,0.5109999999999999,1.0355718413307244,0,-2.1004047365241,-1.0648328951933757
52,0.5209999999999999,1.0156952224952018,0,-2.0885770750523114,-1.0728818525571095
53,0.5309999999999999,0.99656725220339,0,-2.076836149290091,-1.0802688970867012
54,0.5409999999999999,0.9781464157486139,0,-2.0651827989261196,-1.0870363831775056
55,0.5509999999999999,0.9603942121960075,0,-2.053617784199617,-1.0932235720036094
56,0.5609999999999999,0.9432748857754013,0,-2.042141804246162,-1.098866918470761
57,0.571,0.9267551854991246,0,-2.030755511590149,-1.1040003260910245
58,0.581,0.910804149604131,0,-2.019459523143649,-1.1086553735395182
59,0.5909999999999999,0.8953929118781728,0,-2.0082544280842596,-1.1128615162060869
60,0.6009999999999999,0.8804945273211316,0,-1.997140792989864,-1.1166462656687322
61,0.6109999999999999,0.8660838149263504,0,-1.986119164606539,-1.1200353496801885
62,0.6209999999999999,0.8521372156521742,0,-1.9751900706181549,-1.1230528549659806
63,0.6309999999999999,0.8386326638985739,0,-1.9643540187728956,-1.1257213548743217
64,0.6409999999999999,0.8255494710140407,0,-1.9536114947041572,-1.1280620236901164
65,0.6509999999999999,0.8128682195391708,0,-1.9429629587618795,-1.1300947392227088
66,0.6609999999999999,0.8005706670499246,0,-1.9324088421457493,-1.1318381750958246
67,0.6709999999999999,0.7886396585991059,0,-1.9219495426050737,-1.1333098840059677
68,0.6809999999999999,0.7770590468722468,0,-1.9115854199416522,-1.1345263730694053
69,0.691,0.7658136192764111,0,-1.9013167915232672,-1.135503172246856
70,0.7009999999999998,0.754889031269615,0,-1.8911439279856523,-1.1362548967160373
71,0.7109999999999999,0.7442717453164559,0,-1.881067049272176,-1.13679530395572
72,0.7209999999999999,0.7339489749237172,0,-1.8710863211319821,-1.1371373462082648
73,0.7309999999999999,0.7239086332694941,0,-1.8612018521705798,-1.1372932189010858
74,0.7409999999999999,0.714139285991903,0,-1.8514136915213404,-1.1372744055294373
75,0.7509999999999999,0.7046301077496672,0,-1.8417218271828955,-1.1370917194332284
76,0.7609999999999999,0.6953708422076217,0,-1.8321261850459816,-1.1367553428383599
77,0.7709999999999999,0.6863517651361869,0,-1.8226266286139141,-1.1362748634777273
78,0.7809999999999999,0.6775636503457108,0,-1.8132229594041815,-1.1356593090584708
79,0.7909999999999999,0.6689977382048041,0,-1.803914918003882,-1.134917179799078
80,0.8009999999999998,0.6606457065168542,0,-1.7947021857395884,-1.1340564792227341
81,0.8109999999999998,0.6524996435511716,0,-1.7855843869122479,-1.1330847433610762
82,0.8209999999999998,0.6445520230450672,0,-1.776561091539907,-1.1320090684948398
83,0.8309999999999998,0.6367956810108304,0,-1.7676318185459166,-1.1308361375350862
84,0.8409999999999999,0.6292237941973842,0,-1.7587960393254658,-1.1295722451280816
85,0.8509999999999999,0.6218298600705054,0,-1.7500531816224054,-1.1282233215519
86,0.8609999999999999,0.6146076781881534,0,-1.741402633647295,-1.1267949554591414
87,0.8709999999999999,0.6075513328587832,0,-1.7328437483687238,-1.1252924155099406
88,0.8809999999999999,0.6006551769807039,0,-1.7243758479122047,-1.1237206709315006
89,0.8909999999999999,0.5939138169696971,0,-1.7159982280041517,-1.1220844110344546
90,0.9009999999999999,0.5873220986903442,0,-1.7077101624023916,-1.1203880637120474
91,0.9109999999999998,0.5808750943139409,0,-1.6995109072595092,-1.1186358129455682
92,0.9209999999999998,0.5745680900325735,0,-1.6913997053703835,-1.11683161533781
93,0.9309999999999998,0.568396574564984,0,-1.683375790260755,-1.114979215695771
94,0.9409999999999998,0.5623562283953243,0,-1.6754383900795853,-1.113082161684261
95,0.9509999999999998,0.5564429136908519,0,-1.6675867312634776,-1.1111438175726258
96,0.9609999999999999,0.5506526648491157,0,-1.659820041947305,-1.1091673770981894
97,0.9709999999999999,0.5449816796292484,0,-1.6521375551006654,-1.107155875471417
98,0.9809999999999999,0.5394263108256883,0,-1.6445385113753697,-1.1051122005496814
99,0.9909999999999999,0.5339830584460142,0,-1.6370221616538578,-1.1030391032078435
100,1.001,0.5286485623576425,0,-1.6295877692934173,-1.1009392069357749
101,1.0109999999999997,0.5234195953709201,0,-1.6222346120653137,-1.0988150166943935
102,1.0209999999999997,0.5182930567286975,0,-1.6149619837917841,-1.0966689270630865
103,1.0309999999999997,0.5132659659747819,0,-1.6077691956873732,-1.0945032297125912
104,1.0409999999999997,0.5083354571757926,0,-1.6006555774144793,-1.0923201202386865
105,1.0509999999999997,0.5034987734728832,0,-1.5936204778644372,-1.0901217043915539
106,1.0609999999999997,0.4987532619415647,0,-1.5866632656790638,-1.0879100037374991
107,1.0709999999999997,0.494096368739496,0,-1.579783329528324,-1.085686960788828
108,1.0809999999999997,0.4895256345235894,0,-1.5729800781615362,-1.0834544436379467
109,1.0909999999999997,0.4850386901191569,0,-1.5662529402502716,-1.0812142501311146
110,1.1009999999999998,0.48063325242506827,0,-1.5596013640420214,-1.0789681116169532
111,1.1109999999999998,0.4763071205400542,0,-1.5530248168437577,-1.0767176963037035
112,1.1209999999999998,0.4720581720963427,0,-1.54652278435464,-1.0744646122582973
113,1.1309999999999998,0.4678843597877985,0,-1.5400947698669136,-1.0722104100791152
114,1.1409999999999998,0.4637837080806312,0,-1.5337402933536388,-1.0699565852730077
115,1.1509999999999998,0.45975431009556916,0,-1.527458890461202,-1.0677045803656329
116,1.1609999999999998,0.45579432465116293,0,-1.5212501114238455,-1.0654557867726826
117,1.1709999999999998,0.4519019734585825,0,-1.5151135199165051,-1.0632115464579226
118,1.1809999999999996,0.44807553845893333,0,-1.5090486918613193,-1.060973153402386
119,1.1909999999999996,0.4443133592947105,0,-1.50305521420207,-1.0587418549073595
120,1.2009999999999996,0.44061383090757716,0,-1.4971326836596714,-1.0565188527520943
121,1.2109999999999996,0.4369754012551612,0,-1.4912807054808168,-1.0543053042256556
122,1.2209999999999996,0.43339656914004926,0,-1.485498892190557,-1.0521023230505078
123,1.2309999999999997,0.42987588214459804,0,-1.4797868623586552,-1.0499109802140572
124,1.2409999999999997,0.4264119346655924,0,-1.474144239388281,-1.0477323047226887
125,1.2509999999999997,0.42300336604316563,0,-1.4685706503346554,-1.0455672842914898
126,1.2609999999999997,0.41964885877874714,0,-1.4630657247601462,-1.0434168659813992
127,1.2709999999999997,0.4163471368371363,0,-1.4576290936314114,-1.041281956794275
128,1.2809999999999997,0.4130969640281032,0,-1.4522603882632004,-1.039163424235097
129,1.2909999999999997,0.4098971424632069,0,-1.4469592393126327,-1.0370620968494257
130,1.3009999999999997,0.40674651108378185,0,-1.4417252758269579,-1.034978764743176
131,1.3109999999999997,0.403643944256293,0,-1.436558124347102,-1.0329141800908088
132,1.3209999999999997,0.40058835043149144,0,-1.431457408068639,-1.0308690576371475
133,1.3309999999999997,0.3975786708640121,0,-1.4264227460610797,-1.0288440751970676
134,1.3409999999999997,0.3946138783892619,0,-1.4214537525464082,-1.0268398741571463
135,1.3509999999999998,0.3916929762546263,0,-1.4165500362365533,-1.0248570599819269
136,1.3609999999999998,0.3888149970022044,0,-1.411711199729616,-1.0228962027274116
137,1.3709999999999998,0.3859790014004377,0,-1.4069368389642987,-1.020957837563861
138,1.3809999999999998,0.38318407742215793,0,-1.4022265427314569,-1.0190424653092989
139,1.3909999999999996,0.38042933926671474,0,-1.3975798922416345,-1.0171505529749196
140,1.4009999999999996,0.377713926423983,0,-1.3929964607471714,-1.0152825343231884
141,1.4109999999999996,0.37503700277817165,0,-1.3884758132173658,-1.0134388104391943
142,1.4209999999999996,0.3723977557494723,0,-1.3840175060649693,-1.011619750315497
143,1.4309999999999996,0.36979539547169826,0,-1.3796210869222763,-1.0098256914505779
144,1.4409999999999996,0.3672291540041639,0,-1.3752860944649326,-1.0080569404607687
145,1.4509999999999996,0.3646982845761545,0,-1.3710120582816006,-1.006313773705446
146,1.4609999999999996,0.3622020608624231,0,-1.366798498787515,-1.004596437925092
147,1.4709999999999996,0.3597397762882394,0,-1.3626449271800327,-1.0029051508917934
148,1.4809999999999997,0.35731074336259294,0,-1.3585508454342368,-1.0012401020716437
149,1.4909999999999997,0.35491429303822947,0,-1.3545157463366537,-0.9996014532984243
150,1.5009999999999997,0.3525497740972686,0,-1.350539113555197,-0.9979893394579283
151,1.5109999999999997,0.3502165525612178,0,-1.3466204217434294,-0.9964038691822117
152,1.5209999999999997,0.34791401112426046,0,-1.3427591366772957,-0.9948451255530353
153,1.5309999999999997,0.34564154860875257,0,-1.3389547154225936,-0.9933131668138411
154,1.5409999999999997,0.3433985794419209,0,-1.3352066065312291,-0.9918080270893082
155,1.5509999999999997,0.3411845331528047,0,-1.3315142502646173,-0.9903297171118126
156,1.5609999999999997,0.33899885388853307,0,-1.3278770788424743,-0.9888782249539412
157,1.5709999999999997,0.3368409999490771,0,-1.3242945167153066,-0.9874535167662295
158,1.5809999999999997,0.3347104433396585,0,-1.3207659808589551,-0.9860555375192966
159,1.5909999999999997,0.3326066693400378,0,-1.3172908810895465,-0.9846842117495087
160,1.6009999999999995,0.3305291760899439,0,-1.3138686203971905,-0.9833394443072466
161,1.6109999999999995,0.3284774741899442,0,-1.310498595296972,-0.9820211211070279
162,1.6209999999999996,0.32645108631708836,0,-1.3071801961955807,-0.9807291098784923
163,1.6309999999999996,0.32444954685469046,0,-1.303912807772095,-0.9794632609174045
164,1.6409999999999996,0.3224724015356491,0,-1.3006958093714034,-0.9782234078357543
165,1.6509999999999996,0.32051920709872816,0,-1.2975285754088055,-0.9770093683100773
166,1.6609999999999996,0.3185895309572548,0,-1.2944104757843067,-0.9758209448270518
167,1.6709999999999996,0.3166829508797128,0,-1.2913408763051935,-0.9746579254254806
168,1.6809999999999996,0.3147990546817372,0,-1.2883191391154887,-0.9735200844337515
169,1.6909999999999996,0.31293743992903617,0,-1.2853446231309056,-0.9724071832018695
170,1.7009999999999996,0.31109771365079375,0,-1.2824166844779392,-0.9713189708271455
171,1.7109999999999996,0.30927949206312105,0,-1.2795346769357818,-0.9702551848726608
172,1.7209999999999996,0.30748240030214996,0,-1.2766979523797688,-0.9692155520776189
173,1.7309999999999997,0.3057060721663779,0,-1.273905861225121,-0.9681997890587432
174,1.7409999999999997,0.3039501498678921,0,-1.2711577528697369,-0.9672076030018448
175,1.7509999999999997,0.3022142837921189,0,-1.2684529761348686,-0.9662386923427497
176,1.7609999999999997,0.30049813226575817,0,-1.2657908797025448,-0.9652927474367866
177,1.7709999999999997,0.29880136133258056,0,-1.26317081254864,-0.9643694512160594
178,1.7809999999999997,0.29712364453677714,0,-1.2605921243705474,-0.9634684798337703
179,1.7909999999999997,0.2954646627135679,0,-1.258054166008455,-0.962589503294887
180,1.8009999999999997,0.2938241037867852,0,-1.2555562898592887,-0.9617321860725034
181,1.8109999999999997,0.29220166257316404,0,-1.2530978502823942,-0.9608961877092301
182,1.8209999999999995,0.29059704059308084,0,-1.2506782039961557,-0.9600811634030748
183,1.8309999999999995,0.2890099458874933,0,-1.24829671046476,-0.9592867645772667
184,1.8409999999999995,0.2874400928408475,0,-1.2459527322743322,-0.9585126394334847
185,1.8509999999999995,0.28588720200972456,0,-1.2436456354978436,-0.9577584334881191
186,1.8609999999999995,0.2843509999570124,0,-1.2413747900481829,-0.9570237900911704
187,1.8709999999999996,0.2828312190913951,0,-1.2391395700187597,-0.9563083509273647
188,1.8809999999999996,0.2813275975119618,0,-1.2369393540112519,-0.9556117564992901
189,1.8909999999999996,0.2798398788577473,0,-1.2347735254500027,-0.9549336465922554
190,1.9009999999999996,0.27836781216202006,0,-1.2326414728827013,-0.9542736607206812
191,1.9109999999999996,0.2769111517111461,0,-1.2305425902671543,-0.9536314385560082
192,1.9209999999999996,0.27546965690786057,0,-1.2284762772437061,-0.9530066203358456
193,1.9309999999999996,0.2740430921387883,0,-1.2264419393932562,-0.9523988472544679
194,1.9409999999999996,0.2726312266460588,0,-1.2244389884806754,-0.9518077618346166
195,1.9509999999999996,0.27123383440287036,0,-1.2224668426835514,-0.951233008280681
196,1.9609999999999996,0.2698506939928609,0,-1.2205249268062368,-0.9506742328133759
197,1.9709999999999996,0.26848158849315074,0,-1.2186126724791815,-0.9501310839860307
198,1.9809999999999997,0.2671263053609289,0,-1.2167295183436535,-0.9496032129827245
199,1.9909999999999997,0.2657846363234556,0,-1.2148749102219145,-0.9490902738984589
200,2.001,0.26445637727136434,0,-1.213048301273029,-0.9485919240016647
201,2.0109999999999997,0.26314132815514674,0,-1.21124915213446,-0.9481078239793133
202,2.0209999999999995,0.26183929288471064,0,-1.209476931049707,-0.9476376381649965
203,2.0309999999999997,0.26055007923190554,0,-1.2077311139822111,-0.9471810347503056
204,2.0409999999999995,0.2592734987359138,0,-1.2060111847158501,-0.9467376859799363
205,2.0509999999999997,0.2580093666114091,0,-1.2043166349423078,-0.9463072683308986
206,2.0609999999999995,0.2567575016593887,0,-1.202646964335671,-0.9458894626762823
207,2.0709999999999997,0.25551772618058916,0,-1.2010016806146007,-0.9454839544340115
208,2.0809999999999995,0.25428986589139846,0,-1.1993802995924936,-0.9450904337010951
209,2.0909999999999997,0.25307374984218084,0,-1.1977823452160095,-0.9447085953738286
210,2.1009999999999995,0.2518692103379344,0,-1.1962073495923704,-0.944338139254436
211,2.1109999999999998,0.2506760828612033,0,-1.1946548530058874,-0.943978770144684
212,2.1209999999999996,0.24949420599717123,0,-1.1931244039241253,-0.9436301979269541
213,2.131,0.2483234213608635,0,-1.191615558994162,-0.9432921376332984
214,2.1409999999999996,0.2471635735263896,0,-1.1901278830293904,-0.9429643095030008
215,2.1509999999999994,0.24601450995815907,0,-1.1886609489873103,-0.9426464390291512
216,2.1609999999999996,0.24487608094400748,0,-1.187214337938765,-0.9423382569947575
217,2.1709999999999994,0.24374813953017055,0,-1.1857876390290933,-0.9420394994989227
218,2.1809999999999996,0.24263054145804683,0,-1.1843804494316184,-0.9417499079735715
219,2.1909999999999994,0.24152314510269293,0,-1.1829923742939479,-0.941469229191255
220,2.2009999999999996,0.24042581141299416,0,-1.1816230266775125,-0.9411972152645184
221,2.2109999999999994,0.23933840385346003,0,-1.180272027490795,-0.9409336236373349
222,2.2209999999999996,0.23826078834759123,0,-1.1789390054166564,-0.9406782170690652
223,2.2309999999999994,0.23719283322277016,0,-1.1776235968342,-0.9404307636114297
224,2.2409999999999997,0.2361344091566266,0,-1.176325445735583,-0.9401910365789563
225,2.2509999999999994,0.23508538912483348,0,-1.1750442036381634,-0.93995881451333
226,2.2609999999999997,0.23404564835028754,0,-1.1737795294923874,-0.9397338811420999
227,2.2709999999999995,0.23301506425363286,0,-1.1725310895857821,-0.9395160253321493
228,2.2809999999999997,0.2319935164050855,0,-1.1712985574434331,-0.9393050410383477
229,2.2909999999999995,0.2309808864775208,0,-1.1700816137252947,-0.9391007272477739
230,2.3009999999999997,0.22997705820078232,0,-1.1688799461206612,-0.9389028879198789
231,2.3109999999999995,0.2289819173171788,0,-1.1676932492401604,-0.9387113319229816
232,2.3209999999999997,0.22799535153813014,0,-1.1665212245055123,-0.9385258729673822
233,2.3309999999999995,0.22701725050193056,0,-1.1653635800374955,-0.938346329535565
234,2.3409999999999997,0.22604750573259297,0,-1.1642200305422128,-0.9381725248096198
235,2.3509999999999995,0.22508601059974487,0,-1.1630902971960886,-0.9380042865963437
236,2.3609999999999993,0.22413266027954265,0,-1.1619741075298007,-0.9378414472502581
237,2.3709999999999996,0.22318735171657533,0,-1.1608711953113668,-0.9376838435947915
238,2.3809999999999993,0.22224998358672837,0,-1.1597813004286686,-0.9375313168419401
239,2.3909999999999996,0.2213204562609787,0,-1.1587041687716064,-0.9373837125106277
240,2.4009999999999994,0.22039867177009587,0,-1.15763955211409,-0.9372408803439942
241,2.4109999999999996,0.2194845337702199,0,-1.1565872079960684,-0.9371026742258485
242,2.4209999999999994,0.21857794750929377,0,-1.1555468996057867,-0.936968952096493
243,2.4309999999999996,0.21767881979432335,0,-1.1545183956624234,-0.9368395758681001
244,2.4409999999999994,0.21678705895944292,0,-1.153501470299273,-0.93671441133983
245,2.4509999999999996,0.21590257483476138,0,-1.152495902947643,-0.9365933281128815
246,2.4609999999999994,0.21502527871596916,0,-1.1515014782215633,-0.9364761995055941
247,2.4709999999999996,0.21415508333468236,0,-1.1505179858034735,-0.9363629024687912
248,2.4809999999999994,0.2132919028295043,0,-1.1495452203309644,-0.9362533175014601
249,2.4909999999999997,0.21243565271778408,0,-1.14858298128473,-0.9361473285669458
250,2.5009999999999994,0.21158624986805283,0,-1.1476310728777603,-0.9360448230097075
251,2.5109999999999997,0.21074361247311832,0,-1.1466893039459387,-0.9359456914728204
252,2.5209999999999995,0.20990766002380015,0,-1.1457574878400552,-0.935849827816255
253,2.5309999999999997,0.20907831328328727,0,-1.1448354423193536,-0.9357571290360663
254,2.5409999999999995,0.20825549426210158,0,-1.143922989446646,-0.9356674951845445
255,2.5509999999999997,0.2074391261936496,0,-1.143019955485078,-0.9355808292914284
256,2.5609999999999995,0.2066291335103476,0,-1.1421261707965649,-0.9354970372862172
257,2.5709999999999993,0.20582544182030343,0,-1.1412414697419584,-0.935416027921655
258,2.5809999999999995,0.20502797788454094,0,-1.1403656905829826,-0.9353377126984417
259,2.5909999999999993,0.20423666959475115,0,-1.1394986753859537,-0.9352620057912026
260,2.6009999999999995,0.20345144595155717,0,-1.1386402699273221,-0.935188823975765
261,2.6109999999999993,0.2026722370432785,0,-1.1377903236010531,-0.9351180865577746
262,2.6209999999999996,0.20189897402518128,0,-1.1369486893278489,-0.9350497153026676
263,2.6309999999999993,0.2011315890992019,0,-1.136115223466245,-0.9349836343670431
264,2.6409999999999996,0.20037001549413105,0,-1.1352897857255575,-0.9349197702314265
265,2.6509999999999994,0.19961418744624676,0,-1.1344722390807134,-0.9348580516344667
266,2.6609999999999996,0.19886404018038337,0,-1.133662449688936,-0.9347984095085526
267,2.6709999999999994,0.19811950989142652,0,-1.1328602868082889,-0.9347407769168623
268,2.6809999999999996,0.1973805337262216,0,-1.132065622718084,-0.9346850889918625
269,2.6909999999999994,0.19664704976588634,0,-1.1312783326411133,-0.934631282875227
270,2.7009999999999996,0.19591899700851542,0,-1.1304982946677147,-0.9345792976591992
271,2.7109999999999994,0.19519631535226858,0,-1.1297253896816455,-0.9345290743293769
272,2.7209999999999996,0.19447894557883136,0,-1.1289595012877471,-0.9344805557089157
273,2.7309999999999994,0.19376682933723915,0,-1.128200515741373,-0.9344336864041338
274,2.7409999999999997,0.1930599091280555,0,-1.1274483218795721,-0.9343884127515166
275,2.7509999999999994,0.19235812828789536,0,-1.12670281105398,-0.9343446827660847
276,2.7609999999999997,0.1916614309742847,0,-1.125963877065427,-0.9343024460911423
277,2.7709999999999995,0.19096976215084813,0,-1.1252314161001986,-0.9342616539493505
278,2.7809999999999993,0.19028306757281557,0,-1.1245053266679408,-0.9342222590951252
279,2.7909999999999995,0.18960129377284132,0,-1.1237855095411864,-0.9341842157683451
280,2.8009999999999993,0.1889243880471261,0,-1.1230718676964537,-0.9341474796493277
281,2.8109999999999995,0.18825229844183572,0,-1.12236430625691,-0.9341120078150742
282,2.8209999999999993,0.18758497373980862,0,-1.1216627324365371,-0.9340777586967285
283,2.8309999999999995,0.1869223634475451,0,-1.1209670554858118,-0.9340446920382667
284,2.8409999999999993,0.18626441778247102,0,-1.1202771866388241,-0.9340127688563531
285,2.8509999999999995,0.18561108766047008,0,-1.1195930390618296,-0.9339819514013595
286,2.8609999999999993,0.1849623246836771,0,-1.1189145278032027,-0.9339522031195255
287,2.8709999999999996,0.18431808112852668,0,-1.1182415697447396,-0.933923488616213
288,2.8809999999999993,0.18367830993405074,0,-1.117574083554301,-0.9338957736202503
289,2.8909999999999996,0.18304296469041856,0,-1.1169119896397517,-0.9338690249493331
290,2.9009999999999994,0.18241199962771462,0,-1.1162552101041487,-0.9338432104764341
291,2.9109999999999996,0.1817853696049468,0,-1.1156036687021977,-0.933818299097251
292,2.9209999999999994,0.18116303009928114,0,-1.1149572907978849,-0.9337942606986037
293,2.9309999999999996,0.18054493719549644,0,-1.114316003323292,-0.9337710661277955
294,2.9409999999999994,0.1799310475756546,0,-1.1136797347385496,-0.933748687162895
295,2.9509999999999996,0.17932131850898006,0,-1.113048414992898,-0.933727096483918
296,2.9609999999999994,0.17871570784194532,0,-1.1124219754868463,-0.933706267644901
297,2.9709999999999996,0.17811417398855608,0,-1.1118003490353527,-0.9336861750467966
298,2.9809999999999994,0.17751667592083198,0,-1.111183469832057,-0.9336667939112251
299,2.990999999999999,0.1769231731594785,0,-1.1105712734144935,-0.933648100255015
300,3.0009999999999994,0.17633362576474512,0,-1.1099636966302702,-0.9336300708655251
301,3.0109999999999992,0.17574799432746602,0,-1.109360677604196,-0.93361268327673
302,3.0209999999999995,0.1751662399602781,0,-1.1087621557063134,-0.9335959157460353
303,3.0309999999999993,0.17458832428901358,0,-1.108168071520817,-0.9335797472318035
304,3.0409999999999995,0.1740142094442618,0,-1.1075783668158385,-0.9335641573715767
305,3.0509999999999993,0.1734438580530974,0,-1.106992984514068,-0.9335491264609707
306,3.0609999999999995,0.17287723323097032,0,-1.1064118686641824,-0.9335346354332121
307,3.0709999999999993,0.17231429857375452,0,-1.1058349644130665,-0.933520665839312
308,3.0809999999999995,0.17175501814995137,0,-1.1052622179787972,-0.9335071998288458
309,3.0909999999999993,0.17119935649304438,0,-1.1046935766243766,-0.9334942201313322
310,3.1009999999999995,0.170647278594002,0,-1.1041289886321768,-0.9334817100381748
311,3.1109999999999993,0.17009874989392482,0,-1.1035684032790885,-0.9334696533851636
312,3.1209999999999996,0.1695537362768344,0,-1.1030117708123575,-0.933458034535523
313,3.1309999999999993,0.16901220406259987,0,-1.1024590424260667,-0.9334468383634669
314,3.1409999999999996,0.16847412000000003,0,-1.1019101702382637,-0.9334360502382636
315,3.1509999999999994,0.16793945125991752,0,-1.1013651072687134,-0.9334256560087959
316,3.1609999999999996,0.16740816542866185,0,-1.1008238074172512,-0.9334156419885893
317,3.1709999999999994,0.16688023050141917,0,-1.100286225442711,-0.9334059949412918
318,3.1809999999999996,0.16635561487582523,0,-1.099752316942438,-0.9333967020666127
319,3.1909999999999994,0.16583428734565972,0,-1.0992220383323383,-0.9333877509866786
320,3.200999999999999,0.165316217094658,0,-1.098695346827468,-0.93337912973281
321,3.2109999999999994,0.16480137369043915,0,-1.0981722004231451,-0.933370826732706
322,3.220999999999999,0.16428972707854708,0,-1.0976525578765561,-0.9333628307980091
323,3.2309999999999994,0.16378124757660173,0,-1.0971363786888628,-0.9333551311122611
324,3.240999999999999,0.16327590586855914,0,-1.0966236230877697,-0.9333477172192106
325,3.2509999999999994,0.16277367299907725,0,-1.096114252010569,-0.9333405790114917
326,3.2609999999999992,0.16227452036798534,0,-1.0956082270876168,-0.9333337067196315
327,3.2709999999999995,0.16177841972485482,0,-1.095105510626259,-0.9333270909014042
328,3.2809999999999993,0.16128534316366966,0,-1.0946060655951655,-0.9333207224314959
329,3.2909999999999995,0.16079526311759346,0,-1.094109855609081,-0.9333145924914874
330,3.3009999999999993,0.16030815235383222,0,-1.0936168449139783,-0.933308692560146
331,3.3109999999999995,0.1598239839685896,0,-1.0931269983725898,-0.9333030144040002
332,3.3209999999999993,0.15934273138211386,0,-1.0926402814503196,-0.9332975500682057
333,3.3309999999999995,0.15886436833383372,0,-1.0921566602015216,-0.9332922918676878
334,3.3409999999999993,0.1583888688775816,0,-1.091676101256129,-0.9332872323785473
335,3.3509999999999995,0.15791620737690246,0,-1.091198571806633,-0.9332823644297306
336,3.3609999999999993,0.15744635850044633,0,-1.0907240395953952,-0.9332776810949489
337,3.3709999999999996,0.15697929721744294,0,-1.0902524729022838,-0.9332731756848408
338,3.3809999999999993,0.15651499879325648,0,-1.0897838405326268,-0.9332688417393703
339,3.3909999999999996,0.1560534387850192,0,-1.0893181118054824,-0.9332646730204632
340,3.4009999999999994,0.155594593037342,0,-1.088855256542196,-0.933260663504854
341,3.4109999999999996,0.1551384376781003,0,-1.0883952450552556,-0.9332568073771553
342,3.4209999999999994,0.15468494911429412,0,-1.0879380481374323,-0.9332530990231382
343,3.430999999999999,0.1542341040279802,0,-1.0874836370511927,-0.9332495330232125
344,3.4409999999999994,0.15378587937227553,0,-1.0870319835183833,-0.9332461041461078
345,3.450999999999999,0.1533402523674298,0,-1.0865830597101698,-0.93324280734274
346,3.4609999999999994,0.15289720049696623,0,-1.086136838237244,-0.9332396377402778
347,3.470999999999999,0.1524567015038894,0,-1.0856932921402576,-0.9332365906363682
348,3.4809999999999994,0.15201873338695782,0,-1.0852523948805166,-0.9332336614935588
349,3.490999999999999,0.15158327439702096,0,-1.0848141203309023,-0.9332308459338814
350,3.5009999999999994,0.15115030303341906,0,-1.0843784427670076,-0.9332281397335885
351,3.5109999999999992,0.15071979804044436,0,-1.0839453368585232,-0.9332255388180789
352,3.5209999999999995,0.1502917384038626,0,-1.0835147776608158,-0.9332230392569533
353,3.5309999999999993,0.14986610334749367,0,-1.083086740606725,-0.9332206372592313
354,3.5409999999999995,0.14944287232985035,0,-1.0826612014985646,-0.9332183291687143
355,3.5509999999999993,0.14902202504083362,0,-1.0822381365003317,-0.9332161114594981
356,3.5609999999999995,0.1486035413984836,0,-1.081817522130091,-0.9332139807316073
357,3.5709999999999993,0.14818740154578552,0,-1.0813993352525733,-0.9332119337067877
358,3.5809999999999995,0.14777358584752864,0,-1.0809835530719312,-0.9332099672244025
359,3.5909999999999993,0.1473620748872181,0,-1.0805701531246974,-0.9332080782374793
360,3.6009999999999995,0.1469528494640378,0,-1.0801591132729085,-0.9332062638088707
361,3.6109999999999993,0.14654589058986434,0,-1.0797504116973902,-0.9332045211075258
362,3.6209999999999996,0.14614117948632976,0,-1.079344026891231,-0.9332028474049013
363,3.6309999999999993,0.1457386975819334,0,-1.0789399376533924,-0.933201240071459
364,3.640999999999999,0.1453384265092008,0,-1.0785381230824915,-0.9331996965732907
365,3.6509999999999994,0.14494034810188994,0,-1.0781385625707383,-0.9331982144688483
366,3.660999999999999,0.1445444443922426,0,-1.0777412357980087,-0.9331967914057662
367,3.6709999999999994,0.14415069760828117,0,-1.077346122726081,-0.9331954251177998
368,3.680999999999999,0.14375909017114918,0,-1.076953203592995,-0.9331941134218458
369,3.6909999999999994,0.1433696046924953,0,-1.0765624589075693,-0.933192854215074
370,3.700999999999999,0.14298222397189952,0,-1.0761738694440344,-0.9331916454721348
371,3.7109999999999994,0.14259693099434118,0,-1.0757874162368117,-0.9331904852424706
372,3.720999999999999,0.14221370892770765,0,-1.0754030805754082,-0.9331893716477005
373,3.7309999999999994,0.1418325411203431,0,-1.0750208439994462,-0.933188302879103
374,3.740999999999999,0.14145341109863677,0,-1.0746406882938044,-0.9331872771951677
375,3.7509999999999994,0.14107630256464945,0,-1.0742625954838858,-0.9331862929192364
376,3.7609999999999992,0.1407011993937783,0,-1.073886547830992,-0.9331853484372137
377,3.7709999999999995,0.14032808563245827,0,-1.073512527827818,-0.9331844421953597
378,3.7809999999999993,0.1399569454959006,0,-1.0731405181940485,-0.9331835726981479
379,3.7909999999999995,0.13958776336586656,0,-1.072770501872067,-0.9331827385062005
380,3.8009999999999993,0.13922052378847677,0,-1.07240246202276,-0.9331819382342832
381,3.8109999999999995,0.13885521147205462,0,-1.072036382021434,-0.9331811705493794
382,3.8209999999999993,0.13849181128500396,0,-1.0716722454538157,-0.9331804341688117
383,3.8309999999999995,0.1381303082537197,0,-1.071310036112163,-0.9331797278584433
384,3.8409999999999993,0.13777068756053115,0,-1.0709497379914579,-0.9331790504309267
385,3.850999999999999,0.13741293454167752,0,-1.070591335285695,-0.9331784007440176
386,3.8609999999999993,0.13705703468531472,0,-1.0702348123842564,-0.9331777776989417
387,3.870999999999999,0.13670297362955314,0,-1.0698801538683773,-0.9331771802388242
388,3.8809999999999993,0.13635073716052568,0,-1.0695273445076856,-0.9331766073471599
389,3.890999999999999,0.13600031121048578,0,-1.0691763692568372,-0.9331760580463515
390,3.9009999999999994,0.1356516818559344,0,-1.0688272132522112,-0.9331755313962768
391,3.910999999999999,0.13530483531577606,0,-1.068479861808707,-0.9331750264929309
392,3.9209999999999994,0.1349597579495027,0,-1.0681343004165942,-0.9331745424670914
393,3.930999999999999,0.13461643625540579,0,-1.067790514738449,-0.9331740784830432
394,3.9409999999999994,0.13427485686881505,0,-1.0674484906061574,-0.9331736337373424
395,3.950999999999999,0.1339350065603645,0,-1.0671082140179897,-0.9331732074576252
396,3.9609999999999994,0.1335968722342843,0,-1.0667696711357395,-0.9331727989014552
397,3.970999999999999,0.13326044092671874,0,-1.066432848281936,-0.9331724073552173
398,3.9809999999999994,0.13292569980406937,0,-1.0660977319371066,-0.9331720321330372
399,3.990999999999999,0.1325926361613631,0,-1.065764308737125,-0.9331716725757618


==> exact_eigenenergies_1.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,1,-1.5469526137825025,0.1545818264747325
32,0.32099999999999995,1.6485271368224301,1,-1.5397065902839706,0.10882054653845952
33,0.33099999999999996,1.5987226916012087,1,-1.532435708174587,0.06628698342662176
34,0.34099999999999997,1.551839328211144,1,-1.5251471021804976,0.02669222603064636
35,0.3509999999999999,1.5076273815384618,1,-1.5178472519445059,-0.010219870406044107
36,0.36099999999999993,1.4658648501939062,1,-1.5105420147073085,-0.04467716451340231
37,0.37099999999999994,1.4263536682479787,1,-1.5032366610330778,-0.07688299278509914
38,0.38099999999999995,1.3889165640944885,1,-1.4959359127538148,-0.10701934865932627
39,0.39099999999999996,1.3533944013299235,1,-1.488643982362628,-0.13524958103270457
40,0.4009999999999999,1.3196439175062347,1,-1.4813646131487679,-0.16172069564253322
41,0.4109999999999999,1.2875357929927012,1,-1.4741011194349507,-0.18656532644224955
42,0.42099999999999993,1.2569529950593827,1,-1.4668564263482171,-0.20990343128883437
43,0.43099999999999994,1.227789352482599,1,-1.4596331086276253,-0.2318437561450264
44,0.44099999999999995,1.1999483240816329,1,-1.4524334280441331,-0.25248510396250023
45,0.45099999999999996,1.1733419310864748,1,-1.4452593690785367,-0.2719174379920619
46,0.4609999999999999,1.1478898284598702,1,-1.438112672571275,-0.29022284411140475
47,0.4709999999999999,1.1235184945222934,1,-1.4309948671231194,-0.30747637260082605
48,0.4809999999999999,1.1001605216632018,1,-1.4239072980862697,-0.32374677642306793
49,0.49099999999999994,1.0777539937270877,1,-1.416851154041874,-0.3390971603147863
50,0.5009999999999999,1.0562419379640722,1,-1.4098274907116042,-0.353585552747532
51,0.5109999999999999,1.0355718413307244,1,-1.4028372522970807,-0.36726541096635623
52,0.5209999999999999,1.0156952224952018,1,-1.3958812902823938,-0.380186067787192
53,0.5309999999999999,0.99656725220339,1,-1.3889603797706631,-0.39239312756727307
54,0.5409999999999999,0.9781464157486139,1,-1.382075233456077,-0.40392881770746314
55,0.5509999999999999,0.9603942121960075,1,-1.375226513358675,-0.41483230116266745
56,0.5609999999999999,0.9432748857754013,1,-1.3684148404692784,-0.4251399546938771
57,0.571,0.9267551854991246,1,-1.3616408024678976,-0.43488561696877304
58,0.581,0.910804149604131,1,-1.3549049596902187,-0.4441008100860877
59,0.5909999999999999,0.8953929118781728,1,-1.348207849523835,-0.45281493764566216
60,0.6009999999999999,0.8804945273211316,1,-1.3415499894191403,-0.46105546209800863
61,0.6109999999999999,0.8660838149263504,1,-1.3349318786996223,-0.4688480637732718
62,0.6209999999999999,0.8521372156521742,1,-1.328353999353001,-0.47621678370082676
63,0.6309999999999999,0.8386326638985739,1,-1.3218168159786559,-0.4831841520800819
64,0.6409999999999999,0.8255494710140407,1,-1.315320775058423,-0.4897713040443823
65,0.6509999999999999,0.8128682195391708,1,-1.308866303707724,-0.4959980841685532
66,0.6609999999999999,0.8005706670499246,1,-1.3024538080521701,-0.5018831410022455
67,0.6709999999999999,0.7886396585991059,1,-1.2960836713619281,-0.5074440127628222
68,0.6809999999999999,0.7770590468722468,1,-1.2897562520623247,-0.5126972051900779
69,0.691,0.7658136192764111,1,-1.283471881725171,-0.5176582624487598
70,0.7009999999999998,0.754889031269615,1,-1.2772308631307485,-0.5223418318611335
71,0.7109999999999999,0.7442717453164559,1,-1.2710334684763307,-0.5267617231598748
72,0.7209999999999999,0.7339489749237172,1,-1.2648799377930966,-0.5309309628693794
73,0.7309999999999999,0.7239086332694941,1,-1.2587704776200868,-0.5348618443505927
74,0.7409999999999999,0.714139285991903,1,-1.2527052599711868,-0.5385659739792837
75,0.7509999999999999,0.7046301077496672,1,-1.2485910407959335,-0.5439609330462664
76,0.7609999999999999,0.6953708422076217,1,-1.2509056416395117,-0.55553479943189
77,0.7709999999999999,0.6863517651361869,1,-1.2530809204647748,-0.5667291553285879
78,0.7809999999999999,0.6775636503457108,1,-1.255122118708341,-0.5775584683626303
79,0.7909999999999999,0.6689977382048041,1,-1.25703437487432,-0.5880366366695159
80,0.8009999999999998,0.6606457065168542,1,-1.2588227139811525,-0.5981770074642984
81,0.8109999999999998,0.6524996435511716,1,-1.2604920382503408,-0.6079923946991692
82,0.8209999999999998,0.6445520230450672,1,-1.262047119040136,-0.6174950959950687
83,0.8309999999999998,0.6367956810108304,1,-1.2634925900152842,-0.6266969090044539
84,0.8409999999999999,0.6292237941973842,1,-1.2648329415285862,-0.635609147331202
85,0.8509999999999999,0.6218298600705054,1,-1.266072516181628,-0.6442426561111225
86,0.8609999999999999,0.6146076781881534,1,-1.2672155055202021,-0.6526078273320487
87,0.8709999999999999,0.6075513328587832,1,-1.2682659478114218,-0.6607146149526386
88,0.8809999999999999,0.6006551769807039,1,-1.269227726842348,-0.668572549861644
89,0.8909999999999999,0.5939138169696971,1,-1.270104571673592,-0.6761907547038948
90,0.9009999999999999,0.5873220986903442,1,-1.270900057276629,-0.6835779585862847
91,0.9109999999999998,0.5808750943139409,1,-1.2716176059802762,-0.6907425116663353
92,0.9209999999999998,0.5745680900325735,1,-1.27226048964939,-0.6976923996168166
93,0.9309999999999998,0.568396574564984,1,-1.272831832517677,-0.704435257952693
94,0.9409999999999998,0.5623562283953243,1,-1.2733346145971192,-0.7109783862017949
95,0.9509999999999998,0.5564429136908519,1,-1.2737716755866477,-0.7173287618957959
96,0.9609999999999999,0.5506526648491157,1,-1.2741457192053136,-0.7234930543561979
97,0.9709999999999999,0.5449816796292484,1,-1.274459317877429,-0.7294776382481807
98,0.9809999999999999,0.5394263108256883,1,-1.2747149177002357,-0.7352886068745474
99,0.9909999999999999,0.5339830584460142,1,-1.2749148436288011,-0.7409317851827869
100,1.001,0.5286485623576425,1,-1.2750613048166277,-0.7464127424589853
101,1.0109999999999997,0.5234195953709201,1,-1.2751564000550772,-0.7517368046841572
102,1.0209999999999997,0.5182930567286975,1,-1.275202123259354,-0.7569090665306565
103,1.0309999999999997,0.5132659659747819,1,-1.2752003689535418,-0.7619344029787599
104,1.0409999999999997,0.5083354571757926,1,-1.27515293771289,-0.7668174805370974
105,1.0509999999999997,0.5034987734728832,1,-1.2750615415241375,-0.7715627680512543
106,1.0609999999999997,0.4987532619415647,1,-1.2749278090322202,-0.7761745470906556
107,1.0709999999999997,0.494096368739496,1,-1.2747532906443784,-0.7806569219048825
108,1.0809999999999997,0.4895256345235894,1,-1.2745394634679528,-0.7850138289443633
109,1.0909999999999997,0.4850386901191569,1,-1.274287736061834,-0.7892490459426772
110,1.1009999999999998,0.48063325242506827,1,-1.2739994529861776,-0.7933662005611093
111,1.1109999999999998,0.4763071205400542,1,-1.2736758991380497,-0.7973687785979955
112,1.1209999999999998,0.4720581720963427,1,-1.2733183038643165,-0.8012601317679738
113,1.1309999999999998,0.4678843597877985,1,-1.272927844846246,-0.8050434850584475
114,1.1409999999999998,0.4637837080806312,1,-1.272505651753022,-0.8087219436723908
115,1.1509999999999998,0.45975431009556916,1,-1.2720528096638786,-0.8122984995683094
116,1.1609999999999998,0.45579432465116293,1,-1.2715703622607544,-0.8157760376095915
117,1.1709999999999998,0.4519019734585825,1,-1.27105931479528,-0.8191573413366975
118,1.1809999999999996,0.44807553845893333,1,-1.2705206368356363,-0.822445098376703
119,1.1909999999999996,0.4443133592947105,1,-1.2699552648001082,-0.8256419055053977
120,1.2009999999999996,0.44061383090757716,1,-1.2693641042853416,-0.8287502733777645
121,1.2109999999999996,0.4369754012551612,1,-1.2687480321982703,-0.831772630943109
122,1.2209999999999996,0.43339656914004926,1,-1.2681078987012873,-0.8347113295612381
123,1.2309999999999997,0.42987588214459804,1,-1.267444528980849,-0.8375686468362509
124,1.2409999999999997,0.4264119346655924,1,-1.2667587248499574,-0.8403467901843651
125,1.2509999999999997,0.42300336604316563,1,-1.266051266195206,-0.8430479001520403
126,1.2609999999999997,0.41964885877874714,1,-1.2653229122791008,-0.8456740535003536
127,1.2709999999999997,0.4163471368371363,1,-1.26457440290831,-0.8482272660711736
128,1.2809999999999997,0.4130969640281032,1,-1.2638064594783132,-0.8507094954502099
129,1.2909999999999997,0.4098971424632069,1,-1.2630197859046877,-0.8531226434414807
130,1.3009999999999997,0.40674651108378185,1,-1.2622150694509138,-0.855468558367132
131,1.3109999999999997,0.403643944256293,1,-1.2613929814622058,-0.8577490372059128
132,1.3209999999999997,0.40058835043149144,1,-1.2605541780143485,-0.8599658275828571
133,1.3309999999999997,0.3975786708640121,1,-1.2596993004862171,-0.862120629622205
134,1.3409999999999997,0.3946138783892619,1,-1.2588289760641977,-0.8642150976749359
135,1.3509999999999998,0.3916929762546263,1,-1.2579438181858777,-0.8662508419312515
136,1.3609999999999998,0.3888149970022044,1,-1.2570444269301078,-0.8682294299279034
137,1.3709999999999998,0.3859790014004377,1,-1.2561313893601973,-0.8701523879597596
138,1.3809999999999998,0.38318407742215793,1,-1.2552052798260758,-0.8720212024039178
139,1.3909999999999996,0.38042933926671474,1,-1.2542666602310562,-0.8738373209643414
140,1.4009999999999996,0.377713926423983,1,-1.2533160802682055,-0.8756021538442225
141,1.4109999999999996,0.37503700277817165,1,-1.2523540776309592,-0.8773170748527875
142,1.4209999999999996,0.3723977557494723,1,-1.2513811782020612,-0.8789834224525889
143,1.4309999999999996,0.36979539547169826,1,-1.2503978962245577,-0.8806025007528594
144,1.4409999999999996,0.3672291540041639,1,-1.2494047344581547,-0.8821755804539908
145,1.4509999999999996,0.3646982845761545,1,-1.2484021843238413,-0.8837038997476868
146,1.4609999999999996,0.3622020608624231,1,-1.2473907260393375,-0.8851886651769144
147,1.4709999999999996,0.3597397762882394,1,-1.246370828747645,-0.8866310524594055
148,1.4809999999999997,0.35731074336259294,1,-1.2453429506406248,-0.8880322072780319
149,1.4909999999999997,0.35491429303822947,1,-1.2443075390792473,-0.8893932460410179
150,1.5009999999999997,0.3525497740972686,1,-1.243265030711959,-0.8907152566146904
151,1.5109999999999997,0.3502165525612178,1,-1.2422158515922903,-0.8919992990310726
152,1.5209999999999997,0.34791401112426046,1,-1.2411604172967075,-0.893246406172447
153,1.5309999999999997,0.34564154860875257,1,-1.2400991330435889,-0.8944575844348364
154,1.5409999999999997,0.3433985794419209,1,-1.239032393813746,-0.895633814371825
155,1.5509999999999997,0.3411845331528047,1,-1.2379605844731207,-0.896776051320316
156,1.5609999999999997,0.33899885388853307,1,-1.23688407989796,-0.8978852260094268
157,1.5709999999999997,0.3368409999490771,1,-1.235803245102678,-0.8989622451536008
158,1.5809999999999997,0.3347104433396585,1,-1.2347184353706055,-0.9000079920309471
159,1.5909999999999997,0.3326066693400378,1,-1.233629996387613,-0.9010233270475752
160,1.6009999999999995,0.3305291760899439,1,-1.2325382643785479,-0.9020090882886039
161,1.6109999999999995,0.3284774741899442,1,-1.2314435662465435,-0.9029660920565993
162,1.6209999999999996,0.32645108631708836,1,-1.2303462197149377,-0.9038951333978493
163,1.6309999999999996,0.32444954685469046,1,-1.2292465334716978,-0.9047969866170074
164,1.6409999999999996,0.3224724015356491,1,-1.228144807316115,-0.9056724057804659
165,1.6509999999999996,0.32051920709872816,1,-1.2270413323075546,-0.9065221252088265
166,1.6609999999999996,0.3185895309572548,1,-1.2259363909160461,-0.9073468599587913
167,1.6709999999999996,0.3166829508797128,1,-1.2248302571743768,-0.9081473062946639
168,1.6809999999999996,0.3147990546817372,1,-1.2237231968315059,-0.9089241421497687
169,1.6909999999999996,0.31293743992903617,1,-1.2226154675069973,-0.9096780275779612
170,1.7009999999999996,0.31109771365079375,1,-1.2215073188461836,-0.9104096051953898
171,1.7109999999999996,0.30927949206312105,1,-1.2203989926758194,-0.9111195006126984
172,1.7209999999999996,0.30748240030214996,1,-1.2192907231599739,-0.911808322857824
173,1.7309999999999997,0.3057060721663779,1,-1.2181827369559044,-0.9124766647895265
174,1.7409999999999997,0.3039501498678921,1,-1.2170752533696598,-0.9131251035017678
175,1.7509999999999997,0.3022142837921189,1,-1.2159684845112078,-0.9137542007190889
176,1.7609999999999997,0.30049813226575817,1,-1.2148626354488616,-0.9143645031831035
177,1.7709999999999997,0.29880136133258056,1,-1.2137579043628048,-0.9149565430302242
178,1.7809999999999997,0.29712364453677714,1,-1.2126544826975307,-0.9155308381607536
179,1.7909999999999997,0.2954646627135679,1,-1.2115525553130229,-0.9160878925994549
180,1.8009999999999997,0.2938241037867852,1,-1.2104523006345362,-0.916628196847751
181,1.8109999999999997,0.29220166257316404,1,-1.2093538908007948,-0.9171522282276308
182,1.8209999999999995,0.29059704059308084,1,-1.2082574918105142,-0.9176604512174333
183,1.8309999999999995,0.2890099458874933,1,-1.2071632636671292,-0.9181533177796359
184,1.8409999999999995,0.2874400928408475,1,-1.206071360521608,-0.9186312676807605
185,1.8509999999999995,0.28588720200972456,1,-1.2049819308132415,-0.919094728803517
186,1.8609999999999995,0.2843509999570124,1,-1.2038951174084422,-0.9195441174514298
187,1.8709999999999996,0.2828312190913951,1,-1.2028110577373239,-0.9199798386459288
188,1.8809999999999996,0.2813275975119618,1,-1.2017298839281358,-0.920402286416174
189,1.8909999999999996,0.2798398788577473,1,-1.2006517229394436,-0.9208118440816963
190,1.9009999999999996,0.27836781216202006,1,-1.19957669669001,-0.92120888452799
191,1.9109999999999996,0.2769111517111461,1,-1.1985049221864854,-0.9215937704753393
192,1.9209999999999996,0.27546965690786057,1,-1.1974365116486778,-0.9219668547408173
193,1.9309999999999996,0.2740430921387883,1,-1.1963715726325468,-0.9223284804937585
194,1.9409999999999996,0.2726312266460588,1,-1.195310208150866,-0.9226789815048071
195,1.9509999999999996,0.27123383440287036,1,-1.1942525167915599,-0.9230186823886894
196,1.9609999999999996,0.2698506939928609,1,-1.1931985928337427,-0.9233478988408819
197,1.9709999999999996,0.26848158849315074,1,-1.1921485263614375,-0.9236669378682868
198,1.9809999999999997,0.2671263053609289,1,-1.1911024033750337,-0.9239760980141047
199,1.9909999999999997,0.2657846363234556,1,-1.190060305900474,-0.9242756695770183
200,2.001,0.26445637727136434,1,-1.1890223120962204,-0.924565934824856
201,2.0109999999999997,0.26314132815514674,1,-1.1879884963579972,-0.9248471682028505
202,2.0209999999999995,0.26183929288471064,1,-1.1869589294213778,-0.9251196365366672
203,2.0309999999999997,0.26055007923190554,1,-1.185933678462206,-0.9253835992303006
204,2.0409999999999995,0.2592734987359138,1,-1.1849128071949413,-0.9256393084590275
205,2.0509999999999997,0.2580093666114091,1,-1.1838963759689107,-0.9258870093575016
206,2.0609999999999995,0.2567575016593887,1,-1.18288444186253,-0.9261269402031412
207,2.0709999999999997,0.25551772618058916,1,-1.181877058775511,-0.9263593325949218
208,2.0809999999999995,0.25428986589139846,1,-1.180874277519127,-0.9265844116277285
209,2.0909999999999997,0.25307374984218084,1,-1.1798761459045468,-0.9268023960623659
210,2.1009999999999995,0.2518692103379344,1,-1.1788827088292657,-0.9270134984913313
211,2.1109999999999998,0.2506760828612033,1,-1.1778940083617049,-0.9272179255005015
212,2.1209999999999996,0.24949420599717123,1,-1.176910083823978,-0.9274158778268069
213,2.131,0.2483234213608635,1,-1.1759309718728872,-0.9276075505120237
214,2.1409999999999996,0.2471635735263896,1,-1.1749567065791715,-0.9277931330527819
215,2.1509999999999994,0.24601450995815907,1,-1.1739873195050388,-0.9279728095468797
216,2.1609999999999996,0.24487608094400748,1,-1.1730228397800233,-0.9281467588360158
217,2.1709999999999994,0.24374813953017055,1,-1.1720632941752007,-0.9283151546450301
218,2.1809999999999996,0.24263054145804683,1,-1.171108707175779,-0.9284781657177322
219,2.1909999999999994,0.24152314510269293,1,-1.1701591010521173,-0.9286359559494244
220,2.2009999999999996,0.24042581141299416,1,-1.1692144959291741,-0.92878868451618
221,2.2109999999999994,0.23933840385346003,1,-1.168274909854448,-0.928936506000988
222,2.2209999999999996,0.23826078834759123,1,-1.1673403588643996,-0.9290795705168083
223,2.2309999999999994,0.23719283322277016,1,-1.1664108570494105,-0.9292180238266403
224,2.2409999999999997,0.2361344091566266,1,-1.1654864166172945,-0.9293520074606678
225,2.2509999999999994,0.23508538912483348,1,-1.1645670479553836,-0.9294816588305501
226,2.2609999999999997,0.23404564835028754,1,-1.1636527596912147,-0.9296071113409272
227,2.2709999999999995,0.23301506425363286,1,-1.1627435587518389,-0.929728494498206
228,2.2809999999999997,0.2319935164050855,1,-1.161839450421776,-0.9298459340166905
229,2.2909999999999995,0.2309808864775208,1,-1.1609404383996427,-0.9299595519221219
230,2.3009999999999997,0.22997705820078232,1,-1.160046524853452,-0.9300694666526697
231,2.3109999999999995,0.2289819173171788,1,-1.1591577104746404,-0.9301757931574617
232,2.3209999999999997,0.22799535153813014,1,-1.1582739945307807,-0.9302786429926506
233,2.3309999999999995,0.22701725050193056,1,-1.1573953749171206,-0.9303781244151901
234,2.3409999999999997,0.22604750573259297,1,-1.156521848206799,-0.9304743424742059
235,2.3509999999999995,0.22508601059974487,1,-1.1556534096998838,-0.930567399100139
236,2.3609999999999993,0.22413266027954265,1,-1.1547900534712228,-0.9306573931916802
237,2.3709999999999996,0.22318735171657533,1,-1.1539317724170757,-0.9307444207005003
238,2.3809999999999993,0.22224998358672837,1,-1.1530785583006125,-0.930828574713884
239,2.3909999999999996,0.2213204562609787,1,-1.1522304017962486,-0.9309099455352698
240,2.4009999999999994,0.22039867177009587,1,-1.1513872925328494,-0.9309886207627536
241,2.4109999999999996,0.2194845337702199,1,-1.150549219135822,-0.931064685365602
242,2.4209999999999994,0.21857794750929377,1,-1.1497161692681095,-0.9311382217588158
243,2.4309999999999996,0.21767881979432335,1,-1.1488881296701017,-0.9312093098757783
244,2.4409999999999994,0.21678705895944292,1,-1.148065086198469,-0.931278027239026
245,2.4509999999999996,0.21590257483476138,1,-1.1472470238639714,-0.93134444902921
246,2.4609999999999994,0.21502527871596916,1,-1.1464339268682093,-0.9314086481522401
247,2.4709999999999996,0.21415508333468236,1,-1.1456257786393789,-0.9314706953046965
248,2.4809999999999994,0.2132919028295043,1,-1.1448225618670058,-0.9315306590375015
249,2.4909999999999997,0.21243565271778408,1,-1.1440242585357243,-0.9315886058179402
250,2.5009999999999994,0.21158624986805283,1,-1.1432308499580524,-0.9316446000899995
251,2.5109999999999997,0.21074361247311832,1,-1.1424423168062527,-0.9316987043331344
252,2.5209999999999995,0.20990766002380015,1,-1.1416586391432357,-0.9317509791194356
253,2.5309999999999997,0.20907831328328727,1,-1.1408797964525577,-0.9318014831692704
254,2.5409999999999995,0.20825549426210158,1,-1.1401057676675117,-0.9318502734054102
255,2.5509999999999997,0.2074391261936496,1,-1.1393365311993433,-0.9318974050056937
256,2.5609999999999995,0.2066291335103476,1,-1.1385720649645954,-0.9319429314542478
257,2.5709999999999993,0.20582544182030343,1,-1.1378123464116012,-0.9319869045912978
258,2.5809999999999995,0.20502797788454094,1,-1.1370573525461558,-0.9320293746616148
259,2.5909999999999993,0.20423666959475115,1,-1.1363070599563603,-0.9320703903616091
260,2.6009999999999995,0.20345144595155717,1,-1.1355614448366769,-0.9321099988851197
261,2.6109999999999993,0.2026722370432785,1,-1.134820483011203,-0.9321482459679244
262,2.6209999999999996,0.20189897402518128,1,-1.1340841499561767,-0.9321851759309954
263,2.6309999999999993,0.2011315890992019,1,-1.1333524208217425,-0.9322208317225406
264,2.6409999999999996,0.20037001549413105,1,-1.1326252704529822,-0.9322552549588512
265,2.6509999999999994,0.19961418744624676,1,-1.1319026734102393,-0.9322884859639926
266,2.6609999999999996,0.19886404018038337,1,-1.1311846039887485,-0.9323205638083651
267,2.6709999999999994,0.19811950989142652,1,-1.130471036237577,-0.9323515263461504
268,2.6809999999999996,0.1973805337262216,1,-1.1297619439779247,-0.9323814102517032
269,2.6909999999999994,0.19664704976588634,1,-1.1290573008207565,-0.9324102510548702
270,2.7009999999999996,0.19591899700851542,1,-1.128357080183824,-0.9324380831753086
271,2.7109999999999994,0.19519631535226858,1,-1.1276612553080705,-0.9324649399558019
272,2.7209999999999996,0.19447894557883136,1,-1.1269697992734395,-0.9324908536946082
273,2.7309999999999994,0.19376682933723915,1,-1.126282685014107,-0.9325158556768678
274,2.7409999999999997,0.1930599091280555,1,-1.1255998853331528,-0.9325399762050973
275,2.7509999999999994,0.19235812828789536,1,-1.124921372916671,-0.9325632446287756
276,2.7609999999999997,0.1916614309742847,1,-1.1242471203473747,-0.93258568937309
277,2.7709999999999995,0.19096976215084813,1,-1.1235771001176627,-0.9326073379668145
278,2.7809999999999993,0.19028306757281557,1,-1.1229112846421907,-0.9326282170693752
279,2.7909999999999995,0.18960129377284132,1,-1.1222496462699623,-0.932648352497121
280,2.8009999999999993,0.1889243880471261,1,-1.1215921572959409,-0.9326677692488148
281,2.8109999999999995,0.18825229844183572,1,-1.1209387899722136,-0.9326864915303779
282,2.8209999999999993,0.18758497373980862,1,-1.120289516518699,-0.9327045427788904
283,2.8309999999999995,0.1869223634475451,1,-1.1196443091334405,-0.9327219456858954
284,2.8409999999999993,0.18626441778247102,1,-1.1190031400024723,-0.9327387222200012
285,2.8509999999999995,0.18561108766047008,1,-1.1183659813092865,-0.9327548936488165
286,2.8609999999999993,0.1849623246836771,1,-1.117732805243918,-0.9327704805602408
287,2.8709999999999996,0.18431808112852668,1,-1.1171035840116401,-0.9327855028831135
288,2.8809999999999993,0.18367830993405074,1,-1.1164782898413064,-0.9327999799072556
289,2.8909999999999996,0.18304296469041856,1,-1.115856894993336,-0.9328139303029175
290,2.9009999999999994,0.18241199962771462,1,-1.1152393717673454,-0.9328273721396309
291,2.9109999999999996,0.1817853696049468,1,-1.1146256925094806,-0.9328403229045339
292,2.9209999999999994,0.18116303009928114,1,-1.1140158296194067,-0.9328527995201256
293,2.9309999999999996,0.18054493719549644,1,-1.1134097555569988,-0.9328648183615024
294,2.9409999999999994,0.1799310475756546,1,-1.1128074428487342,-0.9328763952730796
295,2.9509999999999996,0.17932131850898006,1,-1.112208864093798,-0.9328875455848179
296,2.9609999999999994,0.17871570784194532,1,-1.111613991969921,-0.9328982841279757
297,2.9709999999999996,0.17811417398855608,1,-1.1110227992389297,-0.9329086252503735
298,2.9809999999999994,0.17751667592083198,1,-1.110435258752063,-0.932918582831231
299,2.990999999999999,0.1769231731594785,1,-1.1098513434550248,-0.9329281702955463
300,3.0009999999999994,0.17633362576474512,1,-1.1092710263927998,-0.9329374006280547
301,3.0109999999999992,0.17574799432746602,1,-1.1086942807142464,-0.9329462863867803
302,3.0209999999999995,0.1751662399602781,1,-1.1081210796764547,-0.9329548397161765
303,3.0309999999999993,0.17458832428901358,1,-1.1075513966488963,-0.9329630723598827
304,3.0409999999999995,0.1740142094442618,1,-1.106985205117365,-0.9329709956731032
305,3.0509999999999993,0.1734438580530974,1,-1.1064224786877181,-0.9329786206346208
306,3.0609999999999995,0.17287723323097032,1,-1.1058631910894259,-0.9329859578584556
307,3.0709999999999993,0.17231429857375452,1,-1.1053073161789304,-0.932993017605176
308,3.0809999999999995,0.17175501814995137,1,-1.1047548279428325,-0.9329998097928811
309,3.0909999999999993,0.17119935649304438,1,-1.1042057005009025,-0.9330063440078581
310,3.1009999999999995,0.170647278594002,1,-1.1036599081089218,-0.9330126295149198
311,3.1109999999999993,0.17009874989392482,1,-1.1031174251613658,-0.933018675267441
312,3.1209999999999996,0.1695537362768344,1,-1.1025782261939394,-0.933024489917105
313,3.1309999999999993,0.16901220406259987,1,-1.1020422858859513,-0.9330300818233515
314,3.1409999999999996,0.16847412000000003,1,-1.1015095790625513,-0.9330354590625513
315,3.1509999999999994,0.16793945125991752,1,-1.1009800806968277,-0.9330406294369102
316,3.1609999999999996,0.16740816542866185,1,-1.1004537659117783,-0.9330456004831165
317,3.1709999999999994,0.16688023050141917,1,-1.0999306099821375,-0.9330503794807183
318,3.1809999999999996,0.16635561487582523,1,-1.0994105883360927,-0.9330549734602676
319,3.1909999999999994,0.16583428734565972,1,-1.0988936765568782,-0.9330593892112184
320,3.200999999999999,0.165316217094658,1,-1.0983798503842483,-0.9330636332895903
321,3.2109999999999994,0.16480137369043915,1,-1.0978690857158477,-0.9330677120254086
322,3.220999999999999,0.16428972707854708,1,-1.097361358608469,-0.9330716315299219
323,3.2309999999999994,0.16378124757660173,1,-1.096856645279212,-0.9330753977026102
324,3.240999999999999,0.16327590586855914,1,-1.096354922106535,-0.9330790162379758
325,3.2509999999999994,0.16277367299907725,1,-1.095856165631222,-0.9330824926321448
326,3.2609999999999992,0.16227452036798534,1,-1.0953603525572482,-0.9330858321892628
327,3.2709999999999995,0.16177841972485482,1,-1.094867459752565,-0.9330890400277101
328,3.2809999999999993,0.16128534316366966,1,-1.094377464249789,-0.9330921210861194
329,3.2909999999999995,0.16079526311759346,1,-1.0938903432468146,-0.933095080129221
330,3.3009999999999993,0.16030815235383222,1,-1.0934060741073517,-0.9330979217535195
331,3.3109999999999995,0.1598239839685896,1,-1.0929246343613765,-0.933100650392787
332,3.3209999999999993,0.15934273138211386,1,-1.0924460017055146,-0.9331032703234008
333,3.3309999999999995,0.15886436833383372,1,-1.0919701540033553,-0.9331057856695215
334,3.3409999999999993,0.1583888688775816,1,-1.0914970692856898,-0.9331082004081082
335,3.3509999999999995,0.15791620737690246,1,-1.0910267257506914,-0.9331105183737889
336,3.3609999999999993,0.15744635850044633,1,-1.0905591017640275,-0.9331127432635812
337,3.3709999999999996,0.15697929721744294,1,-1.0900941758589124,-0.9331148786414695
338,3.3809999999999993,0.15651499879325648,1,-1.0896319267360983,-0.9331169279428418
339,3.3909999999999996,0.1560534387850192,1,-1.0891723332638166,-0.9331188944787974
340,3.4009999999999994,0.155594593037342,1,-1.0887153744776588,-0.9331207814403167
341,3.4109999999999996,0.1551384376781003,1,-1.088261029580404,-0.9331225919023037
342,3.4209999999999994,0.15468494911429412,1,-1.0878092779418025,-0.9331243288275084
343,3.430999999999999,0.1542341040279802,1,-1.0873600990983072,-0.933125995070327
344,3.4409999999999994,0.15378587937227553,1,-1.0869134727527567,-0.9331275933804812
345,3.450999999999999,0.1533402523674298,1,-1.0864693787740158,-0.9331291264065861
346,3.4609999999999994,0.15289720049696623,1,-1.0860277971965806,-0.9331305966996144
347,3.470999999999999,0.1524567015038894,1,-1.0855887082201243,-0.933132006716235
348,3.4809999999999994,0.15201873338695782,1,-1.085152092209022,-0.9331333588220643
349,3.490999999999999,0.15158327439702096,1,-1.0847179296918334,-0.9331346552948125
350,3.5009999999999994,0.15115030303341906,1,-1.084286201360733,-0.933135898327314
351,3.5109999999999992,0.15071979804044436,1,-1.083856888070936,-0.9331370900304917
352,3.5209999999999995,0.1502917384038626,1,-1.083429970840064,-0.9331382324362015
353,3.5309999999999993,0.14986610334749367,1,-1.0830054308474915,-0.9331393274999977
354,3.5409999999999995,0.14944287232985035,1,-1.0825832494336574,-0.933140377103807
355,3.5509999999999993,0.14902202504083362,1,-1.082163408099358,-0.9331413830585245
356,3.5609999999999995,0.1486035413984836,1,-1.0817458885049955,-0.9331423471065119
357,3.5709999999999993,0.14818740154578552,1,-1.0813306724698184,-0.9331432709240328
358,3.5809999999999995,0.14777358584752864,1,-1.0809177419711176,-0.9331441561235889
359,3.5909999999999993,0.1473620748872181,1,-1.080507079143416,-0.9331450042561978
360,3.6009999999999995,0.1469528494640378,1,-1.0800986662776286,-0.9331458168135909
361,3.6109999999999993,0.14654589058986434,1,-1.0796924858201953,-0.9331465952303309
362,3.6209999999999996,0.14614117948632976,1,-1.0792885203722078,-0.933147340885878
363,3.6309999999999993,0.1457386975819334,1,-1.0788867526884995,-0.9331480551065662
364,3.640999999999999,0.1453384265092008,1,-1.0784871656767299,-0.933148739167529
365,3.6509999999999994,0.14494034810188994,1,-1.0780897423964528,-0.9331493942945629
366,3.660999999999999,0.1445444443922426,1,-1.077694466058155,-0.9331500216659125
367,3.6709999999999994,0.14415069760828117,1,-1.0773013200222963,-0.9331506224140151
368,3.680999999999999,0.14375909017114918,1,-1.0769102877983205,-0.9331511976271714
369,3.6909999999999994,0.1433696046924953,1,-1.0765213530436675,-0.9331517483511722
370,3.700999999999999,0.14298222397189952,1,-1.0761344995627575,-0.933152275590858
371,3.7109999999999994,0.14259693099434118,1,-1.0757497113059795,-0.9331527803116384
372,3.720999999999999,0.14221370892770765,1,-1.0753669723686543,-0.9331532634409466
373,3.7309999999999994,0.1418325411203431,1,-1.0749862669899977,-0.9331537258696545
374,3.740999999999999,0.14145341109863677,1,-1.0746075795520706,-0.9331541684534339
375,3.7509999999999994,0.14107630256464945,1,-1.0742308945787207,-0.9331545920140712
376,3.7609999999999992,0.1407011993937783,1,-1.0738561967345168,-0.9331549973407385
377,3.7709999999999995,0.14032808563245827,1,-1.0734834708236778,-0.9331553851912195
378,3.7809999999999993,0.1399569454959006,1,-1.0731127017889919,-0.9331557562930912
379,3.7909999999999995,0.13958776336586656,1,-1.0727438747107345,-0.933156111344868
380,3.8009999999999993,0.13922052378847677,1,-1.072376974805574,-0.9331564510170973
381,3.8109999999999995,0.13885521147205462,1,-1.072011987425487,-0.9331567759534324
382,3.8209999999999993,0.13849181128500396,1,-1.0716488980566494,-0.9331570867716454
383,3.8309999999999995,0.1381303082537197,1,-1.0712876923183452,-0.9331573840646255
384,3.8409999999999993,0.13777068756053115,1,-1.0709283559618583,-0.9331576684013272
385,3.850999999999999,0.13741293454167752,1,-1.0705708748693685,-0.9331579403276911
386,3.8609999999999993,0.13705703468531472,1,-1.0702152350528444,-0.9331582003675297
387,3.870999999999999,0.13670297362955314,1,-1.0698614226529362,-0.9331584490233831
388,3.8809999999999993,0.13635073716052568,1,-1.069509423937866,-0.9331586867773403
389,3.890999999999999,0.13600031121048578,1,-1.069159225302322,-0.9331589140918364
390,3.9009999999999994,0.1356516818559344,1,-1.0688108132663439,-0.9331591314104095
391,3.910999999999999,0.13530483531577606,1,-1.0684641744742243,-0.9331593391584482
392,3.9209999999999994,0.1349597579495027,1,-1.0681192956933967,-0.9331595377438939
393,3.930999999999999,0.13461643625540579,1,-1.0677761638133312,-0.9331597275579254
394,3.9409999999999994,0.13427485686881505,1,-1.0674347658444356,-0.9331599089756206
395,3.950999999999999,0.1339350065603645,1,-1.0670950889169508,-0.9331600823565863
396,3.9609999999999994,0.1335968722342843,1,-1.0667571202798556,-0.9331602480455713
397,3.970999999999999,0.13326044092671874,1,-1.0664208472997765,-0.9331604063730577
398,3.9809999999999994,0.13292569980406937,1,-1.0660862574598844,-0.9331605576558151
399,3.990999999999999,0.1325926361613631,1,-1.0657533383588267,-0.9331607021974636


==> exact_eigenenergies_10.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,10,0.026899300965658846,1.7284337412228938
32,0.32099999999999995,1.6485271368224301,10,0.009723397755514257,1.6582505345779444
33,0.33099999999999996,1.5987226916012087,10,-0.007288735016509368,1.5914339565846993
34,0.34099999999999997,1.551839328211144,10,-0.024115560851872192,1.5277237673592718
35,0.3509999999999999,1.5076273815384618,10,-0.04073792359812642,1.4668894579403353
36,0.36099999999999993,1.4658648501939062,10,-0.057138910644631474,1.4087259395492748
37,0.37099999999999994,1.4263536682479787,10,-0.07330370998423433,1.3530499582637443
38,0.38099999999999995,1.3889165640944885,10,-0.08921946426431798,1.2996970998301705
39,0.39099999999999996,1.3533944013299235,10,-0.10487512458348369,1.24851927674644
40,0.4009999999999999,1.3196439175062347,10,-0.12026130640459004,1.1993826111016446
41,0.4109999999999999,1.2875357929927012,10,-0.13537014956683907,1.152165643425862
42,0.42099999999999993,1.2569529950593827,10,-0.15019518399821463,1.106757811061168
43,0.43099999999999994,1.227789352482599,10,-0.164731202366312,1.0630581501162868
44,0.44099999999999995,1.1999483240816329,10,-0.1789741405649978,1.020974183516635
45,0.45099999999999996,1.1733419310864748,10,-0.19292096662420258,0.9804209644622722
46,0.4609999999999999,1.1478898284598702,10,-0.20656957835015938,0.9413202501097109
47,0.4709999999999999,1.1235184945222934,10,-0.2199187097675121,0.9035997847547812
48,0.4809999999999999,1.1001605216632018,10,-0.2329678462247887,0.867192675438413
49,0.49099999999999994,1.0777539937270877,10,-0.24571714785918386,0.8320368458679038
50,0.5009999999999999,1.0562419379640722,10,-0.2581673809843048,0.7980745569797674
51,0.5109999999999999,1.0355718413307244,10,-0.27031985686328475,0.7652519844674397
52,0.5209999999999999,1.0156952224952018,10,-0.2821763772619365,0.7335188452332653
53,0.5309999999999999,0.99656725220339,10,-0.29373918613424893,0.702828066069141
54,0.5409999999999999,0.9781464157486139,10,-0.30501092677531516,0.6731354889732988
55,0.5509999999999999,0.9603942121960075,10,-0.315994603778353,0.6443996084176545
56,0.5609999999999999,0.9432748857754013,10,-0.3266935491534436,0.6165813366219577
57,0.571,0.9267551854991246,10,-0.3371113919977328,0.5896437935013918
58,0.581,0.910804149604131,10,-0.34725203115077974,0.5635521184533513
59,0.5909999999999999,0.8953929118781728,10,-0.3571196103201906,0.5382733015579823
60,0.6009999999999999,0.8804945273211316,10,-0.36671849521772615,0.5137760321034055
61,0.6109999999999999,0.8660838149263504,10,-0.376053252304403,0.49003056262194744
62,0.6209999999999999,0.8521372156521742,10,-0.38512862880256193,0.4670085868496122
63,0.6309999999999999,0.8386326638985739,10,-0.3939495336898615,0.4446831302087124
64,0.6409999999999999,0.8255494710140407,10,-0.4025210194453339,0.42302845156870683
65,0.6509999999999999,0.8128682195391708,10,-0.41084826436916777,0.402019955170003
66,0.6609999999999999,0.8005706670499246,10,-0.41893655534538865,0.381634111704536
67,0.6709999999999999,0.7886396585991059,10,-0.42679127095837255,0.36184838764073335
68,0.6809999999999999,0.7770590468722468,10,-0.43441786491146916,0.34264118196077764
69,0.691,0.7658136192764111,10,-0.4418218497276889,0.3239917695487222
70,0.7009999999999998,0.754889031269615,10,-0.4490087807391079,0.30588025053050716
71,0.7109999999999999,0.7442717453164559,10,-0.4559842403924883,0.2882875049239676
72,0.7209999999999999,0.7339489749237172,10,-0.462753822915472,0.27119515200824523
73,0.7309999999999999,0.7239086332694941,10,-0.46932311939924765,0.2545855138702464
74,0.7409999999999999,0.714139285991903,10,-0.4756977033614601,0.2384415826304429
75,0.7509999999999999,0.7046301077496672,10,-0.4818831168571632,0.222746990892504
76,0.7609999999999999,0.6953708422076217,10,-0.4878848572060781,0.20748598500154358
77,0.7709999999999999,0.6863517651361869,10,-0.4937083644029482,0.1926434007332387
78,0.7809999999999999,0.6775636503457108,10,-0.49935900927279375,0.178204641072917
79,0.7909999999999999,0.6689977382048041,10,-0.5048420824268489,0.1641556557779552
80,0.8009999999999998,0.6606457065168542,10,-0.5101627840674373,0.15048292244941686
81,0.8109999999999998,0.6524996435511716,10,-0.5153262146809012,0.1371734288702704
82,0.8209999999999998,0.6445520230450672,10,-0.5203373666482164,0.12421465639685081
83,0.8309999999999998,0.6367956810108304,10,-0.5252011167942292,0.11159456421660119
84,0.8409999999999999,0.6292237941973842,10,-0.529922219884223,0.09930157431316122
85,0.8509999999999999,0.6218298600705054,10,-0.5345053030692,0.08732455700130548
86,0.8609999999999999,0.6146076781881534,10,-0.5389548612703942,0.07565281691775927
87,0.8709999999999999,0.6075513328587832,10,-0.5432752534852345,0.06427607937354862
88,0.8809999999999999,0.6006551769807039,10,-0.5474706999888331,0.05318447699187079
89,0.8909999999999999,0.5939138169696971,10,-0.5515452803977428,0.042368536571954385
90,0.9009999999999999,0.5873220986903442,10,-0.5555029325563061,0.031819166134038124
91,0.9109999999999998,0.5808750943139409,10,-0.5593474522004823,0.02152764211345859
92,0.9209999999999998,0.5745680900325735,10,-0.5630824933494302,0.011485596683143307
93,0.9309999999999998,0.568396574564984,10,-0.5667115693713564,0.0016850051936276866
94,0.9409999999999998,0.5623562283953243,10,-0.5702380546679704,-0.007881826272646109
95,0.9509999999999998,0.5564429136908519,10,-0.5736651869194077,-0.01722227322855585
96,0.9609999999999999,0.5506526648491157,10,-0.5769960698311178,-0.02634340498200216
97,0.9709999999999999,0.5449816796292484,10,-0.5802336763238389,-0.03525199669459056
98,0.9809999999999999,0.5394263108256883,10,-0.5833808521080187,-0.04395454128233045
99,0.9909999999999999,0.5339830584460142,10,-0.5864403195858181,-0.05245726113980387
100,1.001,0.5286485623576425,10,-0.5900070828325766,-0.061358520474934175
101,1.0109999999999997,0.5234195953709201,10,-0.5960699691797002,-0.07265037380878014
102,1.0209999999999997,0.5182930567286975,10,-0.601985055558559,-0.08369199882986145
103,1.0309999999999997,0.5132659659747819,10,-0.6077565344082201,-0.09449056843343817
104,1.0409999999999997,0.5083354571757926,10,-0.6133883991800073,-0.10505294200421467
105,1.0509999999999997,0.5034987734728832,10,-0.6188844546973314,-0.11538568122444826
106,1.0609999999999997,0.4987532619415647,10,-0.6242483274260893,-0.12549506548452455
107,1.0709999999999997,0.494096368739496,10,-0.6294834755878076,-0.13538710684831162
108,1.0809999999999997,0.4895256345235894,10,-0.6345931990574806,-0.1450675645338912
109,1.0909999999999997,0.4850386901191569,10,-0.6395806489952424,-0.15454195887608546
110,1.1009999999999998,0.48063325242506827,10,-0.6444488371700949,-0.16381558474502667
111,1.1109999999999998,0.4763071205400542,10,-0.6492006449401585,-0.1728935244001043
112,1.1209999999999998,0.4720581720963427,10,-0.653838831861135,-0.1817806597647923
113,1.1309999999999998,0.4678843597877985,10,-0.6583660439015243,-0.1904816841137258
114,1.1409999999999998,0.4637837080806312,10,-0.6627848212486894,-0.19900111316805824
115,1.1509999999999998,0.45975431009556916,10,-0.6670976056955582,-0.20734329559998904
116,1.1609999999999998,0.45579432465116293,10,-0.6713067476024829,-0.21551242295131995
117,1.1709999999999998,0.4519019734585825,10,-0.675414512433199,-0.22351253897461654
118,1.1809999999999996,0.44807553845893333,10,-0.6794230868680259,-0.23134754840909255
119,1.1909999999999996,0.4443133592947105,10,-0.6833345845004175,-0.239021225205707
120,1.2009999999999996,0.44061383090757716,10,-0.6871510511262179,-0.24653722021864072
121,1.2109999999999996,0.4369754012551612,10,-0.6908744696373896,-0.2538990683822284
122,1.2209999999999996,0.43339656914004926,10,-0.6945067645339797,-0.2611101953939305
123,1.2309999999999997,0.42987588214459804,10,-0.6980498060698314,-0.2681739239252333
124,1.2409999999999997,0.4264119346655924,10,-0.7015054140488357,-0.2750934793832433
125,1.2509999999999997,0.42300336604316563,10,-0.7048753612894638,-0.2818719952462982
126,1.2609999999999997,0.41964885877874714,10,-0.7081613767760536,-0.2885125179973065
127,1.2709999999999997,0.4163471368371363,10,-0.7113651485156762,-0.2950180116785399
128,1.2809999999999997,0.4130969640281032,10,-0.7144883261196161,-0.3013913620915129
129,1.2909999999999997,0.4098971424632069,10,-0.7175325231284425,-0.3076353806652356
130,1.3009999999999997,0.40674651108378185,10,-0.7204993190994258,-0.3137528080156439
131,1.3109999999999997,0.403643944256293,10,-0.7233902614746489,-0.3197463172183559
132,1.3209999999999997,0.40058835043149144,10,-0.7262068672474604,-0.325618516815969
133,1.3309999999999997,0.3975786708640121,10,-0.7289506244448009,-0.33137195358078875
134,1.3409999999999997,0.3946138783892619,10,-0.7316229934419453,-0.3370091150526834
135,1.3509999999999998,0.3916929762546263,10,-0.7342254081251123,-0.342532431870486
136,1.3609999999999998,0.3888149970022044,10,-0.7367592769168897,-0.3479442799146853
137,1.3709999999999998,0.3859790014004377,10,-0.7392259836788696,-0.3532469822784319
138,1.3809999999999998,0.38318407742215793,10,-0.7416268885043638,-0.3584428110822058
139,1.3909999999999996,0.38042933926671474,10,-0.7439633284136102,-0.3635339891468955
140,1.4009999999999996,0.377713926423983,10,-0.7462366179628284,-0.36852269153884537
141,1.4109999999999996,0.37503700277817165,10,-0.748448049777779,-0.37341104699960737
142,1.4209999999999996,0.3723977557494723,10,-0.7505988950213975,-0.3782011392719252
143,1.4309999999999996,0.36979539547169826,10,-0.7526904038044425,-0.38289500833274426
144,1.4409999999999996,0.3672291540041639,10,-0.7547238055472298,-0.38749465154306595
145,1.4509999999999996,0.3646982845761545,10,-0.7567003092997397,-0.39200202472358525
146,1.4609999999999996,0.3622020608624231,10,-0.7586211040266415,-0.3964190431642184
147,1.4709999999999996,0.3597397762882394,10,-0.76048735886323,-0.40074758257499066
148,1.4809999999999997,0.35731074336259294,10,-0.7623002233475361,-0.40498947998494317
149,1.4909999999999997,0.35491429303822947,10,-0.764060827633169,-0.4091465345949395
150,1.5009999999999997,0.3525497740972686,10,-0.7657702826871399,-0.41322050858987125
151,1.5109999999999997,0.3502165525612178,10,-0.7674296804761097,-0.4172131279148919
152,1.5209999999999997,0.34791401112426046,10,-0.7690400941442411,-0.42112608301998067
153,1.5309999999999997,0.34564154860875257,10,-0.7706025781855002,-0.4249610295767476
154,1.5409999999999997,0.3433985794419209,10,-0.772118168612346,-0.428719589170425
155,1.5509999999999997,0.3411845331528047,10,-0.772352673965587,-0.4311681408127823
156,1.5609999999999997,0.33899885388853307,10,-0.7700048271499405,-0.4310059732614074
157,1.5709999999999997,0.3368409999490771,10,-0.7676562219314138,-0.4308152219823367
158,1.5809999999999997,0.3347104433396585,10,-0.7653073000561426,-0.43059685671648407
159,1.5909999999999997,0.3326066693400378,10,-0.7629584912440104,-0.4303518219039726
160,1.6009999999999995,0.3305291760899439,10,-0.7606102133471331,-0.43008103725718916
161,1.6109999999999995,0.3284774741899442,10,-0.7582628725127201,-0.42978539832277585
162,1.6209999999999996,0.32645108631708836,10,-0.7559168633499208,-0.42946577703283245
163,1.6309999999999996,0.32444954685469046,10,-0.7535725691004215,-0.429123022245731
164,1.6409999999999996,0.3224724015356491,10,-0.7512303618124501,-0.42875796027680096
165,1.6509999999999996,0.32051920709872816,10,-0.7488906025178604,-0.4283713954191323
166,1.6609999999999996,0.3185895309572548,10,-0.7465536414119402,-0.42796411045468546
167,1.6709999999999996,0.3166829508797128,10,-0.7442198180355599,-0.4275368671558471
168,1.6809999999999996,0.3147990546817372,10,-0.7418894614593272,-0.42709040677759
169,1.6909999999999996,0.31293743992903617,10,-0.7395628904693825,-0.42662545054034634
170,1.7009999999999996,0.31109771365079375,10,-0.7372404137544473,-0.4261427001036535
171,1.7109999999999996,0.30927949206312105,10,-0.734922330093831,-0.42564283803070996
172,1.7209999999999996,0.30748240030214996,10,-0.7326089285460236,-0.4251265282438736
173,1.7309999999999997,0.3057060721663779,10,-0.730300488637559,-0.4245944164711811
174,1.7409999999999997,0.3039501498678921,10,-0.7279972805518505,-0.42404713068395844
175,1.7509999999999997,0.3022142837921189,10,-0.7256995653177095,-0.4234852815255906
176,1.7609999999999997,0.30049813226575817,10,-0.7234075949972549,-0.42290946273149677
177,1.7709999999999997,0.29880136133258056,10,-0.7211216128729803,-0.4223202515403997
178,1.7809999999999997,0.29712364453677714,10,-0.7188418536337218,-0.42171820909694463
179,1.7909999999999997,0.2954646627135679,10,-0.7165685435593214,-0.4211038808457535
180,1.8009999999999997,0.2938241037867852,10,-0.7143019007037756,-0.42047779691699044
181,1.8109999999999997,0.29220166257316404,10,-0.7120421350766799,-0.41984047250351586
182,1.8209999999999995,0.29059704059308084,10,-0.7097894488228139,-0.4191924082297331
183,1.8309999999999995,0.2890099458874933,10,-0.707544036399719,-0.4185340905122257
184,1.8409999999999995,0.2874400928408475,10,-0.7053060847531215,-0.417865991912274
185,1.8509999999999995,0.28588720200972456,10,-0.7030757734900627,-0.4171885714803381
186,1.8609999999999995,0.2843509999570124,10,-0.7008532750497336,-0.4165022750927212
187,1.8709999999999996,0.2828312190913951,10,-0.6986387548717771,-0.415807535780382
188,1.8809999999999996,0.2813275975119618,10,-0.6964323715620979,-0.4151047740501361
189,1.8909999999999996,0.2798398788577473,10,-0.694234277056086,-0.4143943981983387
190,1.9009999999999996,0.27836781216202006,10,-0.6920446167791177,-0.4136768046170976
191,1.9109999999999996,0.2769111517111461,10,-0.6898635298045148,-0.4129523780933687
192,1.9209999999999996,0.27546965690786057,10,-0.6876911490086741,-0.41222149210081355
193,1.9309999999999996,0.2740430921387883,10,-0.6855276012234994,-0.4114845090847111
194,1.9409999999999996,0.2726312266460588,10,-0.6833730073860977,-0.4107417807400389
195,1.9509999999999996,0.27123383440287036,10,-0.6812274826857128,-0.4099936482828424
196,1.9609999999999996,0.2698506939928609,10,-0.6790911367079312,-0.4092404427150703
197,1.9709999999999996,0.26848158849315074,10,-0.6769640735761373,-0.40848248508298657
198,1.9809999999999997,0.2671263053609289,10,-0.6748463920902674,-0.4077200867293385
199,1.9909999999999997,0.2657846363234556,10,-0.6727381858628496,-0.406953549539394
200,2.001,0.26445637727136434,10,-0.6706395434523894,-0.40618316618102507
201,2.0109999999999997,0.26314132815514674,10,-0.67003906153077,-0.40689773337562324
202,2.0209999999999995,0.26183929288471064,10,-0.6698245108527183,-0.4079852179680077
203,2.0309999999999997,0.26055007923190554,10,-0.6696028945093071,-0.40905281527740156
204,2.0409999999999995,0.2592734987359138,10,-0.6693744047449741,-0.4101009060090603
205,2.0509999999999997,0.2580093666114091,10,-0.6691392296825386,-0.4111298630711295
206,2.0609999999999995,0.2567575016593887,10,-0.6688975534151883,-0.4121400517557996
207,2.0709999999999997,0.25551772618058916,10,-0.6686495560956301,-0.413131829915041
208,2.0809999999999995,0.25428986589139846,10,-0.6683954140224994,-0.4141055481311009
209,2.0909999999999997,0.25307374984218084,10,-0.6681352997240917,-0.41506154988191085
210,2.1009999999999995,0.2518692103379344,10,-0.6678693820394728,-0.41600017170153836
211,2.1109999999999998,0.2506760828612033,10,-0.6675978261970857,-0.41692174333588244
212,2.1209999999999996,0.24949420599717123,10,-0.6673207938909084,-0.41782658789373717
213,2.131,0.2483234213608635,10,-0.6670384433542609,-0.4187150219933974
214,2.1409999999999996,0.2471635735263896,10,-0.6667509294313384,-0.4195873559049488
215,2.1509999999999994,0.24601450995815907,10,-0.6664584036465743,-0.42044389368841517
216,2.1609999999999996,0.24487608094400748,10,-0.6661610142719003,-0.42128493332789285
217,2.1709999999999994,0.24374813953017055,10,-0.6658589063920123,-0.42211076686184174
218,2.1809999999999996,0.24263054145804683,10,-0.6655522219677134,-0.4229216805096665
219,2.1909999999999994,0.24152314510269293,10,-0.6652410998974342,-0.4237179547947413
220,2.2009999999999996,0.24042581141299416,10,-0.664925676077003,-0.4244998646640089
221,2.2109999999999994,0.23933840385346003,10,-0.6646060834577696,-0.42526767960430956
222,2.2209999999999996,0.23826078834759123,10,-0.6642824521031413,-0.42602166375555006
223,2.2309999999999994,0.23719283322277016,10,-0.6639549092436349,-0.4267620760208647
224,2.2409999999999997,0.2361344091566266,10,-0.6636235793305141,-0.4274891701738875
225,2.2509999999999994,0.23508538912483348,10,-0.6632885840880804,-0.428203194963247
226,2.2609999999999997,0.23404564835028754,10,-0.6629500425647163,-0.42890439421442883
227,2.2709999999999995,0.23301506425363286,10,-0.6626080711827149,-0.4295930069290821
228,2.2809999999999997,0.2319935164050855,10,-0.6622627837870061,-0.4302692673819206
229,2.2909999999999995,0.2309808864775208,10,-0.6619142916928149,-0.4309334052152941
230,2.3009999999999997,0.22997705820078232,10,-0.6615627037323204,-0.4315856455315381
231,2.3109999999999995,0.2289819173171788,10,-0.6612081263003884,-0.4322262089832096
232,2.3209999999999997,0.22799535153813014,10,-0.6608506633994026,-0.43285531186127246
233,2.3309999999999995,0.22701725050193056,10,-0.6604904166833092,-0.43347316618137866
234,2.3409999999999997,0.22604750573259297,10,-0.660127485500838,-0.43407997976824503
235,2.3509999999999995,0.22508601059974487,10,-0.6597619669380151,-0.4346759563382703
236,2.3609999999999993,0.22413266027954265,10,-0.6593939558599942,-0.4352612955804515
237,2.3709999999999996,0.22318735171657533,10,-0.659023544952219,-0.4358361932356437
238,2.3809999999999993,0.22224998358672837,10,-0.6586508247609915,-0.4364008411742631
239,2.3909999999999996,0.2213204562609787,10,-0.6582758837334624,-0.4369554274724836
240,2.4009999999999994,0.22039867177009587,10,-0.6578988082570667,-0.43750013648697084
241,2.4109999999999996,0.2194845337702199,10,-0.6575196826984524,-0.4380351489282325
242,2.4209999999999994,0.21857794750929377,10,-0.6571385894419081,-0.4385606419326143
243,2.4309999999999996,0.21767881979432335,10,-0.6567556089273279,-0.4390767891330045
244,2.4409999999999994,0.21678705895944292,10,-0.6563708196877244,-0.4395837607282814
245,2.4509999999999996,0.21590257483476138,10,-0.6559842983863114,-0.44008172355155006
246,2.4609999999999994,0.21502527871596916,10,-0.6555961198531665,-0.4405708411371973
247,2.4709999999999996,0.21415508333468236,10,-0.6552063571214979,-0.4410512737868155
248,2.4809999999999994,0.2132919028295043,10,-0.6548150814635048,-0.4415231786340005
249,2.4909999999999997,0.21243565271778408,10,-0.6544223624258785,-0.4419867097080944
250,2.5009999999999994,0.21158624986805283,10,-0.654028267864893,-0.44244201799684013
251,2.5109999999999997,0.21074361247311832,10,-0.6536328639811589,-0.4428892515080406
252,2.5209999999999995,0.20990766002380015,10,-0.6532362153539857,-0.44332855533018556
253,2.5309999999999997,0.20907831328328727,10,-0.652838384975387,-0.44376007169209974
254,2.5409999999999995,0.20825549426210158,10,-0.6524394342837212,-0.44418394002161965
255,2.5509999999999997,0.2074391261936496,10,-0.6520394231969671,-0.4446002970033175
256,2.5609999999999995,0.2066291335103476,10,-0.6516384101456302,-0.44500927663528256
257,2.5709999999999993,0.20582544182030343,10,-0.6512364521052803,-0.4454110102849768
258,2.5809999999999995,0.20502797788454094,10,-0.6508336046287205,-0.44580562674417956
259,2.5909999999999993,0.20423666959475115,10,-0.6504299218777697,-0.44619325228301854
260,2.6009999999999995,0.20345144595155717,10,-0.6500254566546738,-0.44657401070311664
261,2.6109999999999993,0.2026722370432785,10,-0.6496202604331208,-0.4469480233898423
262,2.6209999999999996,0.20189897402518128,10,-0.6492143833888673,-0.44731540936368597
263,2.6309999999999993,0.2011315890992019,10,-0.6488078744299643,-0.4476762853307624
264,2.6409999999999996,0.20037001549413105,10,-0.6484007812265723,-0.44803076573244127
265,2.6509999999999994,0.19961418744624676,10,-0.6479931502403699,-0.4483789627941231
266,2.6609999999999996,0.19886404018038337,10,-0.6475850267535403,-0.44872098657315695
267,2.6709999999999994,0.19811950989142652,10,-0.647176454897324,-0.4490569450058975
268,2.6809999999999996,0.1973805337262216,10,-0.6467674776801485,-0.4493869439539269
269,2.6909999999999994,0.19664704976588634,10,-0.6463581370153096,-0.4497110872494233
270,2.7009999999999996,0.19591899700851542,10,-0.6459484737482085,-0.45002947673969307
271,2.7109999999999994,0.19519631535226858,10,-0.6455385276831338,-0.45034221233086524
272,2.7209999999999996,0.19447894557883136,10,-0.6451283376095868,-0.4506493920307554
273,2.7309999999999994,0.19376682933723915,10,-0.6447179413281369,-0.4509511119908977
274,2.7409999999999997,0.1930599091280555,10,-0.6443073756758124,-0.45124746654775694
275,2.7509999999999994,0.19235812828789536,10,-0.6438966765510046,-0.45153854826310924
276,2.7609999999999997,0.1916614309742847,10,-0.643485878937907,-0.4518244479636223
277,2.7709999999999995,0.19096976215084813,10,-0.6430750169304604,-0.4521052547796123
278,2.7809999999999993,0.19028306757281557,10,-0.6426641237558072,-0.4523810561829916
279,2.7909999999999995,0.18960129377284132,10,-0.6422532317972638,-0.4526519380244225
280,2.8009999999999993,0.1889243880471261,10,-0.6418423726167942,-0.45291798456966814
281,2.8109999999999995,0.18825229844183572,10,-0.6414315769769934,-0.45317927853515766
282,2.8209999999999993,0.18758497373980862,10,-0.6410208748625619,-0.4534359011227532
283,2.8309999999999995,0.1869223634475451,10,-0.6406102955012992,-0.45368793205375413
284,2.8409999999999993,0.18626441778247102,10,-0.6401998673845887,-0.4539354496021176
285,2.8509999999999995,0.18561108766047008,10,-0.6397896182873842,-0.45417853062691416
286,2.8609999999999993,0.1849623246836771,10,-0.6393795752877114,-0.45441725060403426
287,2.8709999999999996,0.18431808112852668,10,-0.6389697647856607,-0.45465168365713404
288,2.8809999999999993,0.18367830993405074,10,-0.6385602125218982,-0.45488190258784744
289,2.8909999999999996,0.18304296469041856,10,-0.6381509435956774,-0.4551079789052588
290,2.9009999999999994,0.18241199962771462,10,-0.6377419824823642,-0.45532998285464965
291,2.9109999999999996,0.1817853696049468,10,-0.6373333530504893,-0.45554798344554254
292,2.9209999999999994,0.18116303009928114,10,-0.6369250785783065,-0.45576204847902535
293,2.9309999999999996,0.18054493719549644,10,-0.6365171817698874,-0.4559722445743909
294,2.9409999999999994,0.1799310475756546,10,-0.6361096847707376,-0.456178637195083
295,2.9509999999999996,0.17932131850898006,10,-0.6357026091829516,-0.4563812906739716
296,2.9609999999999994,0.17871570784194532,10,-0.635295976079915,-0.4565802682379696
297,2.9709999999999996,0.17811417398855608,10,-0.6348898060205418,-0.4567756320319857
298,2.9809999999999994,0.17751667592083198,10,-0.6344841190630793,-0.45696744314224735
299,2.990999999999999,0.1769231731594785,10,-0.6340789347784677,-0.4571557616189892
300,3.0009999999999994,0.17633362576474512,10,-0.6336742722632671,-0.457340646498522
301,3.0109999999999992,0.17574799432746602,10,-0.6332701501521718,-0.4575221558247058
302,3.0209999999999995,0.1751662399602781,10,-0.6328665866300958,-0.4577003466698176
303,3.0309999999999993,0.17458832428901358,10,-0.6324635994438623,-0.4578752751548487
304,3.0409999999999995,0.1740142094442618,10,-0.6320612059134876,-0.45804699646922575
305,3.0509999999999993,0.1734438580530974,10,-0.6316594229430834,-0.45821556488998605
306,3.0609999999999995,0.17287723323097032,10,-0.6312582670313713,-0.458381033800401
307,3.0709999999999993,0.17231429857375452,10,-0.6308577542818279,-0.45854345570807337
308,3.0809999999999995,0.17175501814995137,10,-0.630457900412472,-0.4587028822625206
309,3.0909999999999993,0.17119935649304438,10,-0.6300587207652953,-0.45885936427225094
310,3.1009999999999995,0.170647278594002,10,-0.6296602303153507,-0.4590129517213487
311,3.1109999999999993,0.17009874989392482,10,-0.6292624436795038,-0.459163693785579
312,3.1209999999999996,0.1695537362768344,10,-0.6288653751248716,-0.4593116388480372
313,3.1309999999999993,0.16901220406259987,10,-0.6284690385769347,-0.45945683451433483
314,3.1409999999999996,0.16847412000000003,10,-0.6280734476273485,-0.45959932762734845
315,3.1509999999999994,0.16793945125991752,10,-0.6276786155414636,-0.45973916428154615
316,3.1609999999999996,0.16740816542866185,10,-0.6272845552655607,-0.4598763898368988
317,3.1709999999999994,0.16688023050141917,10,-0.6268912794338025,-0.4600110489323833
318,3.1809999999999996,0.16635561487582523,10,-0.6264988003749309,-0.46014318549910566
319,3.1909999999999994,0.16583428734565972,10,-0.6261071301186988,-0.46027284277303904
320,3.200999999999999,0.165316217094658,10,-0.6257162804020602,-0.4604000633074022
321,3.2109999999999994,0.16480137369043915,10,-0.6253262626751208,-0.4605248889846817
322,3.220999999999999,0.16428972707854708,10,-0.6249370881068613,-0.4606473610283143
323,3.2309999999999994,0.16378124757660173,10,-0.6245487675906435,-0.46076752001404175
324,3.240999999999999,0.16327590586855914,10,-0.6241613117494981,-0.46088540588093896
325,3.2509999999999994,0.16277367299907725,10,-0.623774730941224,-0.4610010579421468
326,3.2609999999999992,0.16227452036798534,10,-0.6233890352632829,-0.4611145148952976
327,3.2709999999999995,0.16177841972485482,10,-0.6230042345575171,-0.46122581483266223
328,3.2809999999999993,0.16128534316366966,10,-0.6226203384146903,-0.4613349952510207
329,3.2909999999999995,0.16079526311759346,10,-0.622237356178857,-0.46144209306126355
330,3.3009999999999993,0.16030815235383222,10,-0.6218552969515769,-0.4615471445977447
331,3.3109999999999995,0.1598239839685896,10,-0.6214741695959765,-0.46165018562738686
332,3.3209999999999993,0.15934273138211386,10,-0.6210939827406605,-0.46175125135854667
333,3.3309999999999995,0.15886436833383372,10,-0.6207147447834962,-0.4618503764496625
334,3.3409999999999993,0.1583888688775816,10,-0.6203364638952593,-0.4619475950176777
335,3.3509999999999995,0.15791620737690246,10,-0.6199591480231601,-0.4620429406462576
336,3.3609999999999993,0.15744635850044633,10,-0.619582804894256,-0.4621364463938097
337,3.3709999999999996,0.15697929721744294,10,-0.6192074420187484,-0.4622281448013055
338,3.3809999999999993,0.15651499879325648,10,-0.6188330666931778,-0.46231806789992136
339,3.3909999999999996,0.1560534387850192,10,-0.6184596860035296,-0.4624062472185104
340,3.4009999999999994,0.155594593037342,10,-0.6180873068282358,-0.46249271379089374
341,3.4109999999999996,0.1551384376781003,10,-0.6177159358410944,-0.4625774981629941
342,3.4209999999999994,0.15468494911429412,10,-0.6173455795141173,-0.4626606303998232
343,3.430999999999999,0.1542341040279802,10,-0.616976244120289,-0.46274214009230874
344,3.4409999999999994,0.15378587937227553,10,-0.6166079357362635,-0.462822056363988
345,3.450999999999999,0.1533402523674298,10,-0.6162406602449938,-0.46290040787756404
346,3.4609999999999994,0.15289720049696623,10,-0.6158744233382999,-0.4629772228413337
347,3.470999999999999,0.1524567015038894,10,-0.6155092305193756,-0.46305252901548616
348,3.4809999999999994,0.15201873338695782,10,-0.6151450871052505,-0.4631263537182927
349,3.490999999999999,0.15158327439702096,10,-0.6147819982292004,-0.46319872383217947
350,3.5009999999999994,0.15115030303341906,10,-0.6144199688431012,-0.4632696658096822
351,3.5109999999999992,0.15071979804044436,10,-0.6140590037197635,-0.4633392056793192
352,3.5209999999999995,0.1502917384038626,10,-0.6136991074552073,-0.4634073690513447
353,3.5309999999999993,0.14986610334749367,10,-0.6133402844709127,-0.46347418112341904
354,3.5409999999999995,0.14944287232985035,10,-0.6129825390160363,-0.46353966668618596
355,3.5509999999999993,0.14902202504083362,10,-0.612625875169598,-0.46360385012876437
356,3.5609999999999995,0.1486035413984836,10,-0.6122702968426371,-0.4636667554441535
357,3.5709999999999993,0.14818740154578552,10,-0.6119158077803537,-0.4637284062345682
358,3.5809999999999995,0.14777358584752864,10,-0.6115624115642111,-0.46378882571668245
359,3.5909999999999993,0.1473620748872181,10,-0.6112101116140372,-0.46384803672681907
360,3.6009999999999995,0.1469528494640378,10,-0.6108589111900954,-0.4639060617260576
361,3.6109999999999993,0.14654589058986434,10,-0.6105088133951381,-0.46396292280527374
362,3.6209999999999996,0.14614117948632976,10,-0.6101598211764583,-0.4640186416901285
363,3.6309999999999993,0.1457386975819334,10,-0.6098119373279092,-0.4640732397459758
364,3.640999999999999,0.1453384265092008,10,-0.6094651644919276,-0.46412673798272674
365,3.6509999999999994,0.14494034810188994,10,-0.6091195051615428,-0.46417915705965285
366,3.660999999999999,0.1445444443922426,10,-0.6087749616823662,-0.46423051729012366
367,3.6709999999999994,0.14415069760828117,10,-0.6084315362545895,-0.4642808386463083
368,3.680999999999999,0.14375909017114918,10,-0.6080892309349569,-0.46433014076380774
369,3.6909999999999994,0.1433696046924953,10,-0.6077480476387493,-0.4643784429462541
370,3.700999999999999,0.14298222397189952,10,-0.6074079881417451,-0.4644257641698456
371,3.7109999999999994,0.14259693099434118,10,-0.6070690540821888,-0.46447212308784763
372,3.720999999999999,0.14221370892770765,10,-0.6067312469627443,-0.4645175380350366
373,3.7309999999999994,0.1418325411203431,10,-0.6063945681524539,-0.46456202703211075
374,3.740999999999999,0.14145341109863677,10,-0.6060590188886834,-0.46460560779004667
375,3.7509999999999994,0.14107630256464945,10,-0.6057246002790709,-0.4646482977144215
376,3.7609999999999992,0.1407011993937783,10,-0.6053913133034659,-0.46469011390968756
377,3.7709999999999995,0.14032808563245827,10,-0.6050591588158709,-0.46473107318341267
378,3.7809999999999993,0.1399569454959006,10,-0.6047281375463742,-0.4647711920504736
379,3.7909999999999995,0.13958776336586656,10,-0.6043982501030823,-0.4648104867372158
380,3.8009999999999993,0.13922052378847677,10,-0.6040694969740459,-0.4648489731855691
381,3.8109999999999995,0.13885521147205462,10,-0.6037418785291887,-0.4648866670571341
382,3.8209999999999993,0.13849181128500396,10,-0.6034153950222212,-0.4649235837372172
383,3.8309999999999995,0.1381303082537197,10,-0.6030900465925624,-0.4649597383388427
384,3.8409999999999993,0.13777068756053115,10,-0.6027658332672516,-0.4649951457067205
385,3.850999999999999,0.13741293454167752,10,-0.6024427549628527,-0.4650298204211752
386,3.8609999999999993,0.13705703468531472,10,-0.6021208114873605,-0.4650637768020458
387,3.870999999999999,0.13670297362955314,10,-0.6018000025420988,-0.4650970289125456
388,3.8809999999999993,0.13635073716052568,10,-0.6014803277236089,-0.46512959056308323
389,3.890999999999999,0.13600031121048578,10,-0.6011617865255431,-0.4651614753150573
390,3.9009999999999994,0.1356516818559344,10,-0.6008443783405353,-0.4651926964846009
391,3.910999999999999,0.13530483531577606,10,-0.6005281024620853,-0.46522326714630924
392,3.9209999999999994,0.1349597579495027,10,-0.6002129580864166,-0.4652532001369139
393,3.930999999999999,0.13461643625540579,10,-0.5998989443143413,-0.46528250805893556
394,3.9409999999999994,0.13427485686881505,10,-0.5995860601531071,-0.4653112032842921
395,3.950999999999999,0.1339350065603645,10,-0.5992743045182424,-0.4653392979578779
396,3.9609999999999994,0.1335968722342843,10,-0.5989636762353869,-0.46536680400110264
397,3.970999999999999,0.13326044092671874,10,-0.5986541740421216,-0.4653937331154029
398,3.9809999999999994,0.13292569980406937,10,-0.5983457965897728,-0.46542009678570345
399,3.990999999999999,0.1325926361613631,10,-0.5980385424452286,-0.4654459062838655


==> exact_eigenenergies_11.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,11,0.026899300965658873,1.7284337412228938
32,0.32099999999999995,1.6485271368224301,11,0.009723397755514479,1.6582505345779446
33,0.33099999999999996,1.5987226916012087,11,8.326672684688674e-17,1.5987226916012087
34,0.34099999999999997,1.551839328211144,11,-6.38378239159465e-16,1.5518393282111433
35,0.3509999999999999,1.5076273815384618,11,1.942890293094024e-16,1.507627381538462
36,0.36099999999999993,1.4658648501939062,11,-1.6653345369377348e-16,1.465864850193906
37,0.37099999999999994,1.4263536682479787,11,-8.604228440844963e-16,1.4263536682479778
38,0.38099999999999995,1.3889165640944885,11,-3.885780586188048e-16,1.388916564094488
39,0.39099999999999996,1.3533944013299235,11,-5.551115123125783e-17,1.3533944013299235
40,0.4009999999999999,1.3196439175062347,11,-3.885780586188048e-16,1.3196439175062342
41,0.4109999999999999,1.2875357929927012,11,1.6653345369377348e-16,1.2875357929927014
42,0.42099999999999993,1.2569529950593827,11,2.498001805406602e-16,1.256952995059383
43,0.43099999999999994,1.227789352482599,11,3.608224830031759e-16,1.2277893524825993
44,0.44099999999999995,1.1999483240816329,11,-3.885780586188048e-16,1.1999483240816324
45,0.45099999999999996,1.1733419310864748,11,2.220446049250313e-16,1.173341931086475
46,0.4609999999999999,1.1478898284598702,11,-1.1102230246251565e-16,1.1478898284598702
47,0.4709999999999999,1.1235184945222934,11,-2.7755575615628914e-16,1.1235184945222931
48,0.4809999999999999,1.1001605216632018,11,1.6653345369377348e-16,1.100160521663202
49,0.49099999999999994,1.0777539937270877,11,-5.273559366969494e-16,1.0777539937270872
50,0.5009999999999999,1.0562419379640722,11,4.718447854656915e-16,1.0562419379640726
51,0.5109999999999999,1.0355718413307244,11,-5.551115123125783e-16,1.0355718413307238
52,0.5209999999999999,1.0156952224952018,11,-2.7755575615628914e-16,1.0156952224952016
53,0.5309999999999999,0.99656725220339,11,-0.005271556770029717,0.9912956954333603
54,0.5409999999999999,0.9781464157486139,11,-0.027152411550249306,0.9509940041983647
55,0.5509999999999999,0.9603942121960075,11,-0.048490611642013265,0.9119036005539942
56,0.5609999999999999,0.9432748857754013,11,-0.06929119681605023,0.8739836889593511
57,0.571,0.9267551854991246,11,-0.08955992496161908,0.8371952605375055
58,0.581,0.910804149604131,11,-0.10930321832140938,0.8015009312827217
59,0.5909999999999999,0.8953929118781728,11,-0.12852811272555095,0.7668647991526218
60,0.6009999999999999,0.8804945273211316,11,-0.1472422091456107,0.733252318175521
61,0.6109999999999999,0.8660838149263504,11,-0.16545362700449737,0.700630187921853
62,0.6209999999999999,0.8521372156521742,11,-0.18317095879281167,0.6689662568593625
63,0.6309999999999999,0.8386326638985739,11,-0.20040322564806778,0.6382294382505062
64,0.6409999999999999,0.8255494710140407,11,-0.21715983365299452,0.6083896373610462
65,0.6509999999999999,0.8128682195391708,11,-0.23345053070010358,0.5794176888390672
66,0.6609999999999999,0.8005706670499246,11,-0.24928536384897573,0.5512853032009489
67,0.6709999999999999,0.7886396585991059,11,-0.264674637172589,0.5239650214265169
68,0.6809999999999999,0.7770590468722468,11,-0.27962887014417537,0.49743017672807144
69,0.691,0.7658136192764111,11,-0.2941587566649403,0.4716548626114708
70,0.7009999999999998,0.754889031269615,11,-0.3082751248663882,0.44661390640322685
71,0.7109999999999999,0.7442717453164559,11,-0.32198889784662443,0.42228284746983147
72,0.7209999999999999,0.7339489749237172,11,-0.3353110555161993,0.39863791940751797
73,0.7309999999999999,0.7239086332694941,11,-0.3482525977352027,0.3756560355342914
74,0.7409999999999999,0.714139285991903,11,-0.3608245089238825,0.3533147770680205
75,0.7509999999999999,0.7046301077496672,11,-0.37303772432193655,0.3315923834277306
76,0.7609999999999999,0.6953708422076217,11,-0.38490309805899614,0.31046774414862555
77,0.7709999999999999,0.6863517651361869,11,-0.39643137318341337,0.2899203919527735
78,0.7809999999999999,0.6775636503457108,11,-0.4076331537760072,0.2699304965697036
79,0.7909999999999999,0.6689977382048041,11,-0.4185188792517376,0.25047885895306654
80,0.8009999999999998,0.6606457065168542,11,-0.42909880093100117,0.231546905585853
81,0.8109999999999998,0.6524996435511716,11,-0.4393829609350375,0.21311668261613415
82,0.8209999999999998,0.6445520230450672,11,-0.4493811734357259,0.19517084960934128
83,0.8309999999999998,0.6367956810108304,11,-0.45910300826808487,0.17769267274274553
84,0.8409999999999999,0.6292237941973842,11,-0.4685577768852649,0.16066601731211927
85,0.8509999999999999,0.6218298600705054,11,-0.47775452061895407,0.14407533945155138
86,0.8609999999999999,0.6146076781881534,11,-0.48670200118535323,0.1279056770028002
87,0.8709999999999999,0.6075513328587832,11,-0.4954086933583959,0.11214263950038728
88,0.8809999999999999,0.6006551769807039,11,-0.5038827797170582,0.09677239726364573
89,0.8909999999999999,0.5939138169696971,11,-0.5121321473589703,0.08178166961072686
90,0.9009999999999999,0.5873220986903442,11,-0.5201643864612067,0.06715771222913758
91,0.9109999999999998,0.5808750943139409,11,-0.5279867905603824,0.05288830375355846
92,0.9209999999999998,0.5745680900325735,11,-0.5356063584168793,0.03896173161569416
93,0.9309999999999998,0.568396574564984,11,-0.5430297973232557,0.02536677724172831
94,0.9409999999999998,0.5623562283953243,11,-0.5502635277152435,0.012092700680080837
95,0.9509999999999998,0.5564429136908519,11,-0.557313688941518,-0.0008707752506661448
96,0.9609999999999999,0.5506526648491157,11,-0.5641861460509909,-0.013533481201875253
97,0.9709999999999999,0.5449816796292484,11,-0.5708864974583183,-0.025904817829069948
98,0.9809999999999999,0.5394263108256883,11,-0.5774200833517891,-0.03799377252610081
99,0.9909999999999999,0.5339830584460142,11,-0.583791994714209,-0.049808936268194715
100,1.001,0.5286485623576425,11,-0.5894146820250458,-0.06076611966740331
101,1.0109999999999997,0.5234195953709201,11,-0.5923064279518158,-0.06888683258089567
102,1.0209999999999997,0.5182930567286975,11,-0.5951179357113389,-0.07682487898264134
103,1.0309999999999997,0.5132659659747819,11,-0.5978514781491053,-0.08458551217432342
104,1.0409999999999997,0.5083354571757926,11,-0.6005092273686201,-0.09217377019282746
105,1.0509999999999997,0.5034987734728832,11,-0.6030932595235425,-0.09959448605065935
106,1.0609999999999997,0.4987532619415647,11,-0.605605559607757,-0.10685229766619225
107,1.0709999999999997,0.494096368739496,11,-0.6080480262089755,-0.1139516574694795
108,1.0809999999999997,0.4895256345235894,11,-0.610422476195768,-0.12089684167217857
109,1.0909999999999997,0.4850386901191569,11,-0.6127306493110831,-0.12769195919192622
110,1.1009999999999998,0.48063325242506827,11,-0.6149742126492854,-0.13434096022421715
111,1.1109999999999998,0.4763071205400542,11,-0.6171547649966951,-0.14084764445664089
112,1.1209999999999998,0.4720581720963427,11,-0.6192738410190437,-0.147215668922701
113,1.1309999999999998,0.4678843597877985,11,-0.6213329152823294,-0.15344855549453085
114,1.1409999999999998,0.4637837080806312,11,-0.6233334060964348,-0.15954969801580365
115,1.1509999999999998,0.45975431009556916,11,-0.6252766791735167,-0.16552236907794754
116,1.1609999999999998,0.45579432465116293,11,-0.6271640510956855,-0.17136972644452259
117,1.1709999999999998,0.4519019734585825,11,-0.6289967925887655,-0.177094819130183
118,1.1809999999999996,0.44807553845893333,11,-0.6307761316008993,-0.18270059314196596
119,1.1909999999999996,0.4443133592947105,11,-0.6325032561867152,-0.18818989689200472
120,1.2009999999999996,0.44061383090757716,11,-0.6341793171992299,-0.19356548629165277
121,1.2109999999999996,0.4369754012551612,11,-0.6358054307932066,-0.1988300295380454
122,1.2209999999999996,0.43339656914004926,11,-0.6373826807448127,-0.2039861116047635
123,1.2309999999999997,0.42987588214459804,11,-0.6389121205934655,-0.20903623844886743
124,1.2409999999999997,0.4264119346655924,11,-0.6403947756125923,-0.21398284094699987
125,1.2509999999999997,0.42300336604316563,11,-0.6418316446167167,-0.21882827857355108
126,1.2609999999999997,0.41964885877874714,11,-0.6432237016127907,-0.2235748428340436
127,1.2709999999999997,0.4163471368371363,11,-0.6445718973040897,-0.2282247604669534
128,1.2809999999999997,0.4130969640281032,11,-0.6458771604552319,-0.23278019642712872
129,1.2909999999999997,0.4098971424632069,11,-0.6471403991270372,-0.23724325666383034
130,1.3009999999999997,0.40674651108378185,11,-0.6483625017899797,-0.24161599070619783
131,1.3109999999999997,0.403643944256293,11,-0.6495443383248988,-0.24590039406860575
132,1.3209999999999997,0.40058835043149144,11,-0.6506867609194983,-0.25009841048800685
133,1.3309999999999997,0.3975786708640121,11,-0.6517906048691658,-0.25421193400515374
134,1.3409999999999997,0.3946138783892619,11,-0.6528566892900832,-0.25824281090082135
135,1.3509999999999998,0.3916929762546263,11,-0.6538858177525659,-0.26219284149793964
136,1.3609999999999998,0.3888149970022044,11,-0.6548787788419715,-0.26606378183976714
137,1.3709999999999998,0.3859790014004377,11,-0.6558363466545506,-0.26985734525411287
138,1.3809999999999998,0.38318407742215793,11,-0.656759281234816,-0.27357520381265804
139,1.3909999999999996,0.38042933926671474,11,-0.6576483289608706,-0.2772189896941558
140,1.4009999999999996,0.377713926423983,11,-0.6585042228836218,-0.28079029645963877
141,1.4109999999999996,0.37503700277817165,11,-0.6593276830254649,-0.2842906802472932
142,1.4209999999999996,0.3723977557494723,11,-0.6601194166435609,-0.28772166089408857
143,1.4309999999999996,0.36979539547169826,11,-0.6608801184624519,-0.2910847229907536
144,1.4409999999999996,0.3672291540041639,11,-0.6616104708803967,-0.2943813168762328
145,1.4509999999999996,0.3646982845761545,11,-0.6623111441533676,-0.29761285957721306
146,1.4609999999999996,0.3622020608624231,11,-0.6629827965603381,-0.30078073569791497
147,1.4709999999999996,0.3597397762882394,11,-0.6636260745531188,-0.30388629826487945
148,1.4809999999999997,0.35731074336259294,11,-0.6642416128936565,-0.3069308695310635
149,1.4909999999999997,0.35491429303822947,11,-0.6648300347814198,-0.3099157417431903
150,1.5009999999999997,0.3525497740972686,11,-0.6653919519731769,-0.3128421778759083
151,1.5109999999999997,0.3502165525612178,11,-0.6659279648971873,-0.3157114123359695
152,1.5209999999999997,0.34791401112426046,11,-0.6664386627635915,-0.3185246516393311
153,1.5309999999999997,0.34564154860875257,11,-0.6669246236725817,-0.3212830750638291
154,1.5409999999999997,0.3433985794419209,11,-0.6673864147215626,-0.32398783527964164
155,1.5509999999999997,0.3411845331528047,11,-0.667824592112489,-0.3266400589596843
156,1.5609999999999997,0.33899885388853307,11,-0.668239701260293,-0.3292408473717599
157,1.5709999999999997,0.3368409999490771,11,-0.6686322769031283,-0.3317912769540512
158,1.5809999999999997,0.3347104433396585,11,-0.6690028432150823,-0.3342923998754238
159,1.5909999999999997,0.3326066693400378,11,-0.6693519139217692,-0.3367452445817314
160,1.6009999999999995,0.3305291760899439,11,-0.6696799924191426,-0.33915081632919863
161,1.6109999999999995,0.3284774741899442,11,-0.6699875718958153,-0.34151009770587104
162,1.6209999999999996,0.32645108631708836,11,-0.6702751354589709,-0.3438240491418825
163,1.6309999999999996,0.32444954685469046,11,-0.6705431562639327,-0.3460936094092422
164,1.6409999999999996,0.3224724015356491,11,-0.67079209764736,-0.34831969611171093
165,1.6509999999999996,0.32051920709872816,11,-0.6710224132639865,-0.3505032061652583
166,1.6609999999999996,0.3185895309572548,11,-0.6712345472267975,-0.35264501626954275
167,1.6709999999999996,0.3166829508797128,11,-0.6714289342503759,-0.35474598337066304
168,1.6809999999999996,0.3147990546817372,11,-0.6716059997972746,-0.35680694511553745
169,1.6909999999999996,0.31293743992903617,11,-0.6717661602271308,-0.3588287202980946
170,1.7009999999999996,0.31109771365079375,11,-0.6719098229482123,-0.3608121092974186
171,1.7109999999999996,0.30927949206312105,11,-0.6720373865711501,-0.36275789450802903
172,1.7209999999999996,0.30748240030214996,11,-0.6721492410645358,-0.3646668407623858
173,1.7309999999999997,0.3057060721663779,11,-0.6722457679120257,-0.3665396957456478
174,1.7409999999999997,0.3039501498678921,11,-0.6723273402706812,-0.3683771904027891
175,1.7509999999999997,0.3022142837921189,11,-0.6723943231301962,-0.3701800393380773
176,1.7609999999999997,0.30049813226575817,11,-0.6724470734726973,-0.3719489412069391
177,1.7709999999999997,0.29880136133258056,11,-0.6724859404327914,-0.37368457910021086
178,1.7809999999999997,0.29712364453677714,11,-0.6725112654575787,-0.3753876209208015
179,1.7909999999999997,0.2954646627135679,11,-0.6725233824663122,-0.37705871975274424
180,1.8009999999999997,0.2938241037867852,11,-0.6725226180094235,-0.3786985142226383
181,1.8109999999999997,0.29220166257316404,11,-0.6725092914266494,-0.38030762885348535
182,1.8209999999999995,0.29059704059308084,11,-0.672483715003987,-0.3818866744109061
183,1.8309999999999995,0.2890099458874933,11,-0.6724461941292501,-0.3834362482417568
184,1.8409999999999995,0.2874400928408475,11,-0.672397027446016,-0.38495693460516855
185,1.8509999999999995,0.28588720200972456,11,-0.6723365070056646,-0.38644930499594005
186,1.8609999999999995,0.2843509999570124,11,-0.6722649184174527,-0.3879139184604403
187,1.8709999999999996,0.2828312190913951,11,-0.672182540996323,-0.38935132190492794
188,1.8809999999999996,0.2813275975119618,11,-0.6720896479083538,-0.390762050396392
189,1.8909999999999996,0.2798398788577473,11,-0.6719865063136929,-0.39214662745594564
190,1.9009999999999996,0.27836781216202006,11,-0.6718733775067987,-0.3935055653447786
191,1.9109999999999996,0.2769111517111461,11,-0.6717505170539955,-0.39483936534284936
192,1.9209999999999996,0.27546965690786057,11,-0.6716181749281085,-0.3961485180202479
193,1.9309999999999996,0.2740430921387883,11,-0.6714765956401803,-0.39743350350139195
194,1.9409999999999996,0.2726312266460588,11,-0.6713260183681833,-0.39869479172212446
195,1.9509999999999996,0.27123383440287036,11,-0.6711666770826705,-0.39993284267980017
196,1.9609999999999996,0.2698506939928609,11,-0.6709988006693405,-0.4011481066764796
197,1.9709999999999996,0.26848158849315074,11,-0.6708226130484698,-0.40234102455531906
198,1.9809999999999997,0.2671263053609289,11,-0.67063833329122,-0.4035120279302911
199,1.9909999999999997,0.2657846363234556,11,-0.6704461757328062,-0.40466153940935057
200,2.001,0.26445637727136434,11,-0.6702463500825427,-0.4057899728111784
201,2.0109999999999997,0.26314132815514674,11,-0.67003906153077,-0.40689773337562324
202,2.0209999999999995,0.26183929288471064,11,-0.6698245108527182,-0.4079852179680076
203,2.0309999999999997,0.26055007923190554,11,-0.6696028945093071,-0.40905281527740156
204,2.0409999999999995,0.2592734987359138,11,-0.6693744047449739,-0.4101009060090601
205,2.0509999999999997,0.2580093666114091,11,-0.6691392296825383,-0.41112986307112914
206,2.0609999999999995,0.2567575016593887,11,-0.6688975534151883,-0.4121400517557996
207,2.0709999999999997,0.25551772618058916,11,-0.6686495560956301,-0.413131829915041
208,2.0809999999999995,0.25428986589139846,11,-0.6683954140224991,-0.4141055481311007
209,2.0909999999999997,0.25307374984218084,11,-0.6681352997240917,-0.41506154988191085
210,2.1009999999999995,0.2518692103379344,11,-0.6678693820394725,-0.41600017170153814
211,2.1109999999999998,0.2506760828612033,11,-0.6675978261970854,-0.4169217433358821
212,2.1209999999999996,0.24949420599717123,11,-0.6673207938909084,-0.41782658789373717
213,2.131,0.2483234213608635,11,-0.6670384433542607,-0.41871502199339716
214,2.1409999999999996,0.2471635735263896,11,-0.6667509294313384,-0.4195873559049488
215,2.1509999999999994,0.24601450995815907,11,-0.6664584036465743,-0.42044389368841517
216,2.1609999999999996,0.24487608094400748,11,-0.6661610142719003,-0.42128493332789285
217,2.1709999999999994,0.24374813953017055,11,-0.6658589063920123,-0.42211076686184174
218,2.1809999999999996,0.24263054145804683,11,-0.6655522219677132,-0.4229216805096664
219,2.1909999999999994,0.24152314510269293,11,-0.665241099897434,-0.42371795479474106
220,2.2009999999999996,0.24042581141299416,11,-0.664925676077003,-0.4244998646640089
221,2.2109999999999994,0.23933840385346003,11,-0.6646060834577692,-0.4252676796043091
222,2.2209999999999996,0.23826078834759123,11,-0.6642824521031412,-0.42602166375554995
223,2.2309999999999994,0.23719283322277016,11,-0.6639549092436349,-0.4267620760208647
224,2.2409999999999997,0.2361344091566266,11,-0.6636235793305139,-0.42748917017388727
225,2.2509999999999994,0.23508538912483348,11,-0.6632885840880803,-0.4282031949632469
226,2.2609999999999997,0.23404564835028754,11,-0.6629500425647163,-0.42890439421442883
227,2.2709999999999995,0.23301506425363286,11,-0.6626080711827148,-0.429593006929082
228,2.2809999999999997,0.2319935164050855,11,-0.6622627837870061,-0.4302692673819206
229,2.2909999999999995,0.2309808864775208,11,-0.6619142916928149,-0.4309334052152941
230,2.3009999999999997,0.22997705820078232,11,-0.6615627037323202,-0.4315856455315379
231,2.3109999999999995,0.2289819173171788,11,-0.6612081263003882,-0.4322262089832094
232,2.3209999999999997,0.22799535153813014,11,-0.6608506633994023,-0.43285531186127224
233,2.3309999999999995,0.22701725050193056,11,-0.660490416683309,-0.43347316618137843
234,2.3409999999999997,0.22604750573259297,11,-0.660127485500838,-0.43407997976824503
235,2.3509999999999995,0.22508601059974487,11,-0.6597619669380151,-0.4346759563382703
236,2.3609999999999993,0.22413266027954265,11,-0.6593939558599942,-0.4352612955804515
237,2.3709999999999996,0.22318735171657533,11,-0.6590235449522189,-0.4358361932356436
238,2.3809999999999993,0.22224998358672837,11,-0.6586508247609915,-0.4364008411742631
239,2.3909999999999996,0.2213204562609787,11,-0.6582758837334624,-0.4369554274724836
240,2.4009999999999994,0.22039867177009587,11,-0.6578988082570667,-0.43750013648697084
241,2.4109999999999996,0.2194845337702199,11,-0.6575196826984524,-0.4380351489282325
242,2.4209999999999994,0.21857794750929377,11,-0.6571385894419081,-0.4385606419326143
243,2.4309999999999996,0.21767881979432335,11,-0.6567556089273274,-0.4390767891330041
244,2.4409999999999994,0.21678705895944292,11,-0.6563708196877244,-0.4395837607282814
245,2.4509999999999996,0.21590257483476138,11,-0.6559842983863112,-0.44008172355154984
246,2.4609999999999994,0.21502527871596916,11,-0.6555961198531665,-0.4405708411371973
247,2.4709999999999996,0.21415508333468236,11,-0.6552063571214977,-0.4410512737868153
248,2.4809999999999994,0.2132919028295043,11,-0.6548150814635046,-0.44152317863400037
249,2.4909999999999997,0.21243565271778408,11,-0.6544223624258785,-0.4419867097080944
250,2.5009999999999994,0.21158624986805283,11,-0.6540282678648928,-0.4424420179968399
251,2.5109999999999997,0.21074361247311832,11,-0.6536328639811589,-0.4428892515080406
252,2.5209999999999995,0.20990766002380015,11,-0.6532362153539857,-0.44332855533018556
253,2.5309999999999997,0.20907831328328727,11,-0.652838384975387,-0.44376007169209974
254,2.5409999999999995,0.20825549426210158,11,-0.652439434283721,-0.44418394002161943
255,2.5509999999999997,0.2074391261936496,11,-0.652039423196967,-0.4446002970033174
256,2.5609999999999995,0.2066291335103476,11,-0.6516384101456302,-0.44500927663528256
257,2.5709999999999993,0.20582544182030343,11,-0.6512364521052803,-0.4454110102849768
258,2.5809999999999995,0.20502797788454094,11,-0.6508336046287205,-0.44580562674417956
259,2.5909999999999993,0.20423666959475115,11,-0.6504299218777697,-0.44619325228301854
260,2.6009999999999995,0.20345144595155717,11,-0.6500254566546738,-0.44657401070311664
261,2.6109999999999993,0.2026722370432785,11,-0.6496202604331208,-0.4469480233898423
262,2.6209999999999996,0.20189897402518128,11,-0.6492143833888673,-0.44731540936368597
263,2.6309999999999993,0.2011315890992019,11,-0.6488078744299641,-0.4476762853307622
264,2.6409999999999996,0.20037001549413105,11,-0.6484007812265723,-0.44803076573244127
265,2.6509999999999994,0.19961418744624676,11,-0.6479931502403699,-0.4483789627941231
266,2.6609999999999996,0.19886404018038337,11,-0.6475850267535403,-0.44872098657315695
267,2.6709999999999994,0.19811950989142652,11,-0.6471764548973238,-0.44905694500589727
268,2.6809999999999996,0.1973805337262216,11,-0.6467674776801484,-0.4493869439539268
269,2.6909999999999994,0.19664704976588634,11,-0.6463581370153095,-0.4497110872494232
270,2.7009999999999996,0.19591899700851542,11,-0.6459484737482084,-0.45002947673969296
271,2.7109999999999994,0.19519631535226858,11,-0.6455385276831336,-0.450342212330865
272,2.7209999999999996,0.19447894557883136,11,-0.6451283376095867,-0.45064939203075527
273,2.7309999999999994,0.19376682933723915,11,-0.6447179413281369,-0.4509511119908977
274,2.7409999999999997,0.1930599091280555,11,-0.6443073756758124,-0.45124746654775694
275,2.7509999999999994,0.19235812828789536,11,-0.6438966765510044,-0.451538548263109
276,2.7609999999999997,0.1916614309742847,11,-0.6434858789379067,-0.451824447963622
277,2.7709999999999995,0.19096976215084813,11,-0.6430750169304603,-0.45210525477961216
278,2.7809999999999993,0.19028306757281557,11,-0.642664123755807,-0.4523810561829914
279,2.7909999999999995,0.18960129377284132,11,-0.6422532317972638,-0.4526519380244225
280,2.8009999999999993,0.1889243880471261,11,-0.6418423726167942,-0.45291798456966814
281,2.8109999999999995,0.18825229844183572,11,-0.6414315769769934,-0.45317927853515766
282,2.8209999999999993,0.18758497373980862,11,-0.6410208748625619,-0.4534359011227532
283,2.8309999999999995,0.1869223634475451,11,-0.6406102955012992,-0.45368793205375413
284,2.8409999999999993,0.18626441778247102,11,-0.6401998673845887,-0.4539354496021176
285,2.8509999999999995,0.18561108766047008,11,-0.639789618287384,-0.45417853062691393
286,2.8609999999999993,0.1849623246836771,11,-0.6393795752877113,-0.45441725060403415
287,2.8709999999999996,0.18431808112852668,11,-0.6389697647856607,-0.45465168365713404
288,2.8809999999999993,0.18367830993405074,11,-0.6385602125218982,-0.45488190258784744
289,2.8909999999999996,0.18304296469041856,11,-0.6381509435956773,-0.45510797890525867
290,2.9009999999999994,0.18241199962771462,11,-0.6377419824823642,-0.45532998285464965
291,2.9109999999999996,0.1817853696049468,11,-0.6373333530504891,-0.4555479834455423
292,2.9209999999999994,0.18116303009928114,11,-0.6369250785783065,-0.45576204847902535
293,2.9309999999999996,0.18054493719549644,11,-0.6365171817698871,-0.4559722445743907
294,2.9409999999999994,0.1799310475756546,11,-0.6361096847707375,-0.4561786371950829
295,2.9509999999999996,0.17932131850898006,11,-0.6357026091829515,-0.4563812906739715
296,2.9609999999999994,0.17871570784194532,11,-0.6352959760799147,-0.4565802682379694
297,2.9709999999999996,0.17811417398855608,11,-0.6348898060205416,-0.45677563203198546
298,2.9809999999999994,0.17751667592083198,11,-0.6344841190630792,-0.45696744314224724
299,2.990999999999999,0.1769231731594785,11,-0.6340789347784674,-0.45715576161898897
300,3.0009999999999994,0.17633362576474512,11,-0.6336742722632671,-0.457340646498522
301,3.0109999999999992,0.17574799432746602,11,-0.6332701501521717,-0.4575221558247057
302,3.0209999999999995,0.1751662399602781,11,-0.6328665866300958,-0.4577003466698176
303,3.0309999999999993,0.17458832428901358,11,-0.6324635994438623,-0.4578752751548487
304,3.0409999999999995,0.1740142094442618,11,-0.6320612059134874,-0.45804699646922553
305,3.0509999999999993,0.1734438580530974,11,-0.6316594229430834,-0.45821556488998605
306,3.0609999999999995,0.17287723323097032,11,-0.6312582670313713,-0.458381033800401
307,3.0709999999999993,0.17231429857375452,11,-0.6308577542818278,-0.45854345570807326
308,3.0809999999999995,0.17175501814995137,11,-0.630457900412472,-0.4587028822625206
309,3.0909999999999993,0.17119935649304438,11,-0.6300587207652953,-0.45885936427225094
310,3.1009999999999995,0.170647278594002,11,-0.6296602303153507,-0.4590129517213487
311,3.1109999999999993,0.17009874989392482,11,-0.6292624436795036,-0.45916369378557875
312,3.1209999999999996,0.1695537362768344,11,-0.6288653751248716,-0.4593116388480372
313,3.1309999999999993,0.16901220406259987,11,-0.6284690385769347,-0.45945683451433483
314,3.1409999999999996,0.16847412000000003,11,-0.6280734476273482,-0.4595993276273481
315,3.1509999999999994,0.16793945125991752,11,-0.6276786155414634,-0.45973916428154593
316,3.1609999999999996,0.16740816542866185,11,-0.6272845552655605,-0.4598763898368986
317,3.1709999999999994,0.16688023050141917,11,-0.6268912794338024,-0.4600110489323832
318,3.1809999999999996,0.16635561487582523,11,-0.6264988003749309,-0.46014318549910566
319,3.1909999999999994,0.16583428734565972,11,-0.6261071301186988,-0.46027284277303904
320,3.200999999999999,0.165316217094658,11,-0.6257162804020602,-0.4604000633074022
321,3.2109999999999994,0.16480137369043915,11,-0.6253262626751208,-0.4605248889846817
322,3.220999999999999,0.16428972707854708,11,-0.6249370881068613,-0.4606473610283143
323,3.2309999999999994,0.16378124757660173,11,-0.6245487675906435,-0.46076752001404175
324,3.240999999999999,0.16327590586855914,11,-0.6241613117494981,-0.46088540588093896
325,3.2509999999999994,0.16277367299907725,11,-0.6237747309412238,-0.4610010579421466
326,3.2609999999999992,0.16227452036798534,11,-0.6233890352632828,-0.4611145148952975
327,3.2709999999999995,0.16177841972485482,11,-0.6230042345575171,-0.46122581483266223
328,3.2809999999999993,0.16128534316366966,11,-0.6226203384146902,-0.46133499525102056
329,3.2909999999999995,0.16079526311759346,11,-0.6222373561788567,-0.4614420930612632
330,3.3009999999999993,0.16030815235383222,11,-0.6218552969515769,-0.4615471445977447
331,3.3109999999999995,0.1598239839685896,11,-0.6214741695959765,-0.46165018562738686
332,3.3209999999999993,0.15934273138211386,11,-0.6210939827406604,-0.46175125135854656
333,3.3309999999999995,0.15886436833383372,11,-0.6207147447834962,-0.4618503764496625
334,3.3409999999999993,0.1583888688775816,11,-0.6203364638952593,-0.4619475950176777
335,3.3509999999999995,0.15791620737690246,11,-0.6199591480231601,-0.4620429406462576
336,3.3609999999999993,0.15744635850044633,11,-0.619582804894256,-0.4621364463938097
337,3.3709999999999996,0.15697929721744294,11,-0.6192074420187484,-0.4622281448013055
338,3.3809999999999993,0.15651499879325648,11,-0.6188330666931778,-0.46231806789992136
339,3.3909999999999996,0.1560534387850192,11,-0.6184596860035295,-0.4624062472185103
340,3.4009999999999994,0.155594593037342,11,-0.6180873068282355,-0.4624927137908935
341,3.4109999999999996,0.1551384376781003,11,-0.6177159358410943,-0.462577498162994
342,3.4209999999999994,0.15468494911429412,11,-0.6173455795141172,-0.4626606303998231
343,3.430999999999999,0.1542341040279802,11,-0.6169762441202888,-0.46274214009230863
344,3.4409999999999994,0.15378587937227553,11,-0.6166079357362634,-0.4628220563639879
345,3.450999999999999,0.1533402523674298,11,-0.6162406602449938,-0.46290040787756404
346,3.4609999999999994,0.15289720049696623,11,-0.6158744233382999,-0.4629772228413337
347,3.470999999999999,0.1524567015038894,11,-0.6155092305193754,-0.46305252901548605
348,3.4809999999999994,0.15201873338695782,11,-0.6151450871052505,-0.4631263537182927
349,3.490999999999999,0.15158327439702096,11,-0.6147819982292004,-0.46319872383217947
350,3.5009999999999994,0.15115030303341906,11,-0.6144199688431012,-0.4632696658096822
351,3.5109999999999992,0.15071979804044436,11,-0.6140590037197633,-0.46333920567931897
352,3.5209999999999995,0.1502917384038626,11,-0.6136991074552073,-0.4634073690513447
353,3.5309999999999993,0.14986610334749367,11,-0.6133402844709127,-0.46347418112341904
354,3.5409999999999995,0.14944287232985035,11,-0.6129825390160362,-0.46353966668618585
355,3.5509999999999993,0.14902202504083362,11,-0.612625875169598,-0.46360385012876437
356,3.5609999999999995,0.1486035413984836,11,-0.612270296842637,-0.46366675544415337
357,3.5709999999999993,0.14818740154578552,11,-0.6119158077803537,-0.4637284062345682
358,3.5809999999999995,0.14777358584752864,11,-0.611562411564211,-0.46378882571668234
359,3.5909999999999993,0.1473620748872181,11,-0.6112101116140368,-0.46384803672681874
360,3.6009999999999995,0.1469528494640378,11,-0.6108589111900953,-0.4639060617260575
361,3.6109999999999993,0.14654589058986434,11,-0.6105088133951381,-0.46396292280527374
362,3.6209999999999996,0.14614117948632976,11,-0.6101598211764583,-0.4640186416901285
363,3.6309999999999993,0.1457386975819334,11,-0.6098119373279092,-0.4640732397459758
364,3.640999999999999,0.1453384265092008,11,-0.6094651644919276,-0.46412673798272674
365,3.6509999999999994,0.14494034810188994,11,-0.6091195051615427,-0.46417915705965274
366,3.660999999999999,0.1445444443922426,11,-0.6087749616823661,-0.46423051729012355
367,3.6709999999999994,0.14415069760828117,11,-0.6084315362545893,-0.4642808386463082
368,3.680999999999999,0.14375909017114918,11,-0.6080892309349567,-0.4643301407638075
369,3.6909999999999994,0.1433696046924953,11,-0.6077480476387492,-0.46437844294625397
370,3.700999999999999,0.14298222397189952,11,-0.6074079881417451,-0.4644257641698456
371,3.7109999999999994,0.14259693099434118,11,-0.6070690540821887,-0.4644721230878475
372,3.720999999999999,0.14221370892770765,11,-0.6067312469627443,-0.4645175380350366
373,3.7309999999999994,0.1418325411203431,11,-0.6063945681524539,-0.46456202703211075
374,3.740999999999999,0.14145341109863677,11,-0.6060590188886833,-0.46460560779004656
375,3.7509999999999994,0.14107630256464945,11,-0.6057246002790709,-0.4646482977144215
376,3.7609999999999992,0.1407011993937783,11,-0.6053913133034659,-0.46469011390968756
377,3.7709999999999995,0.14032808563245827,11,-0.6050591588158709,-0.46473107318341267
378,3.7809999999999993,0.1399569454959006,11,-0.6047281375463741,-0.4647711920504735
379,3.7909999999999995,0.13958776336586656,11,-0.6043982501030822,-0.4648104867372157
380,3.8009999999999993,0.13922052378847677,11,-0.6040694969740458,-0.464848973185569
381,3.8109999999999995,0.13885521147205462,11,-0.6037418785291887,-0.4648866670571341
382,3.8209999999999993,0.13849181128500396,11,-0.6034153950222212,-0.4649235837372172
383,3.8309999999999995,0.1381303082537197,11,-0.6030900465925624,-0.4649597383388427
384,3.8409999999999993,0.13777068756053115,11,-0.6027658332672515,-0.4649951457067204
385,3.850999999999999,0.13741293454167752,11,-0.6024427549628526,-0.4650298204211751
386,3.8609999999999993,0.13705703468531472,11,-0.6021208114873604,-0.4650637768020457
387,3.870999999999999,0.13670297362955314,11,-0.6018000025420988,-0.4650970289125456
388,3.8809999999999993,0.13635073716052568,11,-0.6014803277236089,-0.46512959056308323
389,3.890999999999999,0.13600031121048578,11,-0.6011617865255431,-0.4651614753150573
390,3.9009999999999994,0.1356516818559344,11,-0.6008443783405353,-0.4651926964846009
391,3.910999999999999,0.13530483531577606,11,-0.6005281024620853,-0.46522326714630924
392,3.9209999999999994,0.1349597579495027,11,-0.6002129580864164,-0.4652532001369137
393,3.930999999999999,0.13461643625540579,11,-0.5998989443143413,-0.46528250805893556
394,3.9409999999999994,0.13427485686881505,11,-0.5995860601531069,-0.4653112032842919
395,3.950999999999999,0.1339350065603645,11,-0.599274304518242,-0.46533929795787754
396,3.9609999999999994,0.1335968722342843,11,-0.5989636762353869,-0.46536680400110264
397,3.970999999999999,0.13326044092671874,11,-0.5986541740421216,-0.4653937331154029
398,3.9809999999999994,0.13292569980406937,11,-0.5983457965897727,-0.46542009678570334
399,3.990999999999999,0.1325926361613631,11,-0.5980385424452285,-0.4654459062838654


==> exact_eigenenergies_12.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,12,0.6089630749678308,2.310497515225066
32,0.32099999999999995,1.6485271368224301,12,0.5764800916440513,2.2250072284664815
33,0.33099999999999996,1.5987226916012087,12,0.544261105905681,2.14298379750689
34,0.34099999999999997,1.551839328211144,12,0.5123476704022542,2.064186998613398
35,0.3509999999999999,1.5076273815384618,12,0.48077714894129486,1.9884045304797566
36,0.36099999999999993,1.4658648501939062,12,0.44958294470421445,1.9154477948981206
37,0.37099999999999994,1.4263536682479787,12,0.4187947385175165,1.845148406765495
38,0.38099999999999995,1.3889165640944885,12,0.3884387318022053,1.7773552958966938
39,0.39099999999999996,1.3533944013299235,12,0.35853788948770315,1.7119322908176267
40,0.4009999999999999,1.3196439175062347,12,0.32911217888618527,1.64875609639242
41,0.4109999999999999,1.2875357929927012,12,0.30017880121793106,1.5877145942106323
42,0.42099999999999993,1.2569529950593827,12,0.2717524131685049,1.5287054082278877
43,0.43099999999999994,1.227789352482599,12,0.24384533650209045,1.4716346889846894
44,0.44099999999999995,1.1999483240816329,12,0.21646775436055748,1.4164160784421904
45,0.45099999999999996,1.1733419310864748,12,0.18962789341888528,1.36296982450536
46,0.4609999999999999,1.1478898284598702,12,0.16333219155432827,1.3112220200141984
47,0.4709999999999999,1.1235184945222934,12,0.13758545108640066,1.261103945608694
48,0.4809999999999999,1.1001605216632018,12,0.11239097799935047,1.2125514996625522
49,0.49099999999999994,1.0777539937270877,12,0.08775070782694527,1.165504701554033
50,0.5009999999999999,1.0562419379640722,12,0.06366531908798237,1.1199072570520545
51,0.5109999999999999,1.0355718413307244,12,0.04013433531323918,1.0757061766439637
52,0.5209999999999999,1.0156952224952018,12,0.017156216794207257,1.032851439289409
53,0.5309999999999999,0.99656725220339,12,-0.0052715567700296895,0.9912956954333604
54,0.5409999999999999,0.9781464157486139,12,-0.027152411550249,0.9509940041983649
55,0.5509999999999999,0.9603942121960075,12,-0.04849061164201321,0.9119036005539943
56,0.5609999999999999,0.9432748857754013,12,-0.06929119681605023,0.8739836889593511
57,0.571,0.9267551854991246,12,-0.08955992496161908,0.8371952605375055
58,0.581,0.910804149604131,12,-0.10930321832140921,0.8015009312827218
59,0.5909999999999999,0.8953929118781728,12,-0.1285281127255509,0.766864799152622
60,0.6009999999999999,0.8804945273211316,12,-0.14724220914561065,0.7332523181755211
61,0.6109999999999999,0.8660838149263504,12,-0.1654536270044972,0.7006301879218533
62,0.6209999999999999,0.8521372156521742,12,-0.18317095879281167,0.6689662568593625
63,0.6309999999999999,0.8386326638985739,12,-0.20040322564806767,0.6382294382505063
64,0.6409999999999999,0.8255494710140407,12,-0.21715983365299446,0.6083896373610462
65,0.6509999999999999,0.8128682195391708,12,-0.23345053070010335,0.5794176888390674
66,0.6609999999999999,0.8005706670499246,12,-0.24928536384897557,0.551285303200949
67,0.6709999999999999,0.7886396585991059,12,-0.2646746371725887,0.5239650214265172
68,0.6809999999999999,0.7770590468722468,12,-0.27962887014417526,0.49743017672807155
69,0.691,0.7658136192764111,12,-0.29415875666494007,0.47165486261147105
70,0.7009999999999998,0.754889031269615,12,-0.3082751248663881,0.44661390640322696
71,0.7109999999999999,0.7442717453164559,12,-0.3219888978466241,0.4222828474698318
72,0.7209999999999999,0.7339489749237172,12,-0.33531105551619905,0.3986379194075182
73,0.7309999999999999,0.7239086332694941,12,-0.34825259773520234,0.3756560355342917
74,0.7409999999999999,0.714139285991903,12,-0.3608245089238824,0.3533147770680206
75,0.7509999999999999,0.7046301077496672,12,-0.3730377243219361,0.33159238342773106
76,0.7609999999999999,0.6953708422076217,12,-0.3849030980589959,0.31046774414862577
77,0.7709999999999999,0.6863517651361869,12,-0.39643137318341337,0.2899203919527735
78,0.7809999999999999,0.6775636503457108,12,-0.40763315377600695,0.2699304965697038
79,0.7909999999999999,0.6689977382048041,12,-0.4185188792517376,0.25047885895306654
80,0.8009999999999998,0.6606457065168542,12,-0.42909880093100117,0.231546905585853
81,0.8109999999999998,0.6524996435511716,12,-0.4393829609350375,0.21311668261613415
82,0.8209999999999998,0.6445520230450672,12,-0.4493811734357257,0.1951708496093415
83,0.8309999999999998,0.6367956810108304,12,-0.45910300826808487,0.17769267274274553
84,0.8409999999999999,0.6292237941973842,12,-0.4685577768852649,0.16066601731211927
85,0.8509999999999999,0.6218298600705054,12,-0.47775452061895407,0.14407533945155138
86,0.8609999999999999,0.6146076781881534,12,-0.486702001185353,0.12790567700280042
87,0.8709999999999999,0.6075513328587832,12,-0.49540869335839566,0.1121426395003875
88,0.8809999999999999,0.6006551769807039,12,-0.5038827797170582,0.09677239726364573
89,0.8909999999999999,0.5939138169696971,12,-0.5121321473589698,0.0817816696107273
90,0.9009999999999999,0.5873220986903442,12,-0.5201643864612064,0.0671577122291378
91,0.9109999999999998,0.5808750943139409,12,-0.5279867905603824,0.05288830375355846
92,0.9209999999999998,0.5745680900325735,12,-0.5356063584168791,0.038961731615694384
93,0.9309999999999998,0.568396574564984,12,-0.5430297973232557,0.02536677724172831
94,0.9409999999999998,0.5623562283953243,12,-0.5502635277152435,0.012092700680080837
95,0.9509999999999998,0.5564429136908519,12,-0.557313688941518,-0.0008707752506661448
96,0.9609999999999999,0.5506526648491157,12,-0.5641861460509907,-0.01353348120187503
97,0.9709999999999999,0.5449816796292484,12,-0.5708864974583183,-0.025904817829069948
98,0.9809999999999999,0.5394263108256883,12,-0.5774200833517891,-0.03799377252610081
99,0.9909999999999999,0.5339830584460142,12,-0.583791994714209,-0.049808936268194715
100,1.001,0.5286485623576425,12,-0.5894146820250457,-0.060766119667403196
101,1.0109999999999997,0.5234195953709201,12,-0.5923064279518158,-0.06888683258089567
102,1.0209999999999997,0.5182930567286975,12,-0.5951179357113388,-0.07682487898264123
103,1.0309999999999997,0.5132659659747819,12,-0.5978514781491051,-0.0845855121743232
104,1.0409999999999997,0.5083354571757926,12,-0.6005092273686199,-0.09217377019282724
105,1.0509999999999997,0.5034987734728832,12,-0.6030932595235424,-0.09959448605065924
106,1.0609999999999997,0.4987532619415647,12,-0.605605559607757,-0.10685229766619225
107,1.0709999999999997,0.494096368739496,12,-0.6080480262089755,-0.1139516574694795
108,1.0809999999999997,0.4895256345235894,12,-0.6104224761957678,-0.12089684167217846
109,1.0909999999999997,0.4850386901191569,12,-0.6127306493110831,-0.12769195919192622
110,1.1009999999999998,0.48063325242506827,12,-0.6149742126492853,-0.13434096022421704
111,1.1109999999999998,0.4763071205400542,12,-0.6171547649966947,-0.14084764445664055
112,1.1209999999999998,0.4720581720963427,12,-0.6192738410190437,-0.147215668922701
113,1.1309999999999998,0.4678843597877985,12,-0.6213329152823294,-0.15344855549453085
114,1.1409999999999998,0.4637837080806312,12,-0.6233334060964348,-0.15954969801580365
115,1.1509999999999998,0.45975431009556916,12,-0.6252766791735167,-0.16552236907794754
116,1.1609999999999998,0.45579432465116293,12,-0.6271640510956855,-0.17136972644452259
117,1.1709999999999998,0.4519019734585825,12,-0.6289967925887655,-0.177094819130183
118,1.1809999999999996,0.44807553845893333,12,-0.6307761316008993,-0.18270059314196596
119,1.1909999999999996,0.4443133592947105,12,-0.6325032561867152,-0.18818989689200472
120,1.2009999999999996,0.44061383090757716,12,-0.6341793171992299,-0.19356548629165277
121,1.2109999999999996,0.4369754012551612,12,-0.6358054307932066,-0.1988300295380454
122,1.2209999999999996,0.43339656914004926,12,-0.6373826807448126,-0.20398611160476338
123,1.2309999999999997,0.42987588214459804,12,-0.6389121205934655,-0.20903623844886743
124,1.2409999999999997,0.4264119346655924,12,-0.6403947756125921,-0.21398284094699965
125,1.2509999999999997,0.42300336604316563,12,-0.6418316446167167,-0.21882827857355108
126,1.2609999999999997,0.41964885877874714,12,-0.6432237016127906,-0.2235748428340435
127,1.2709999999999997,0.4163471368371363,12,-0.6445718973040895,-0.22822476046695317
128,1.2809999999999997,0.4130969640281032,12,-0.6458771604552318,-0.2327801964271286
129,1.2909999999999997,0.4098971424632069,12,-0.6471403991270371,-0.23724325666383023
130,1.3009999999999997,0.40674651108378185,12,-0.6483625017899795,-0.2416159907061976
131,1.3109999999999997,0.403643944256293,12,-0.6495443383248988,-0.24590039406860575
132,1.3209999999999997,0.40058835043149144,12,-0.6506867609194981,-0.25009841048800663
133,1.3309999999999997,0.3975786708640121,12,-0.6517906048691658,-0.25421193400515374
134,1.3409999999999997,0.3946138783892619,12,-0.6528566892900832,-0.25824281090082135
135,1.3509999999999998,0.3916929762546263,12,-0.6538858177525659,-0.26219284149793964
136,1.3609999999999998,0.3888149970022044,12,-0.6548787788419715,-0.26606378183976714
137,1.3709999999999998,0.3859790014004377,12,-0.6558363466545506,-0.26985734525411287
138,1.3809999999999998,0.38318407742215793,12,-0.6567592812348158,-0.2735752038126578
139,1.3909999999999996,0.38042933926671474,12,-0.6576483289608706,-0.2772189896941558
140,1.4009999999999996,0.377713926423983,12,-0.6585042228836218,-0.28079029645963877
141,1.4109999999999996,0.37503700277817165,12,-0.6593276830254649,-0.2842906802472932
142,1.4209999999999996,0.3723977557494723,12,-0.6601194166435608,-0.28772166089408846
143,1.4309999999999996,0.36979539547169826,12,-0.6608801184624519,-0.2910847229907536
144,1.4409999999999996,0.3672291540041639,12,-0.6616104708803965,-0.2943813168762326
145,1.4509999999999996,0.3646982845761545,12,-0.6623111441533676,-0.29761285957721306
146,1.4609999999999996,0.3622020608624231,12,-0.6629827965603381,-0.30078073569791497
147,1.4709999999999996,0.3597397762882394,12,-0.6636260745531187,-0.30388629826487934
148,1.4809999999999997,0.35731074336259294,12,-0.6642416128936565,-0.3069308695310635
149,1.4909999999999997,0.35491429303822947,12,-0.6648300347814198,-0.3099157417431903
150,1.5009999999999997,0.3525497740972686,12,-0.6653919519731767,-0.31284217787590807
151,1.5109999999999997,0.3502165525612178,12,-0.6659279648971873,-0.3157114123359695
152,1.5209999999999997,0.34791401112426046,12,-0.6664386627635915,-0.3185246516393311
153,1.5309999999999997,0.34564154860875257,12,-0.6669246236725814,-0.32128307506382886
154,1.5409999999999997,0.3433985794419209,12,-0.6673864147215622,-0.3239878352796413
155,1.5509999999999997,0.3411845331528047,12,-0.667824592112489,-0.3266400589596843
156,1.5609999999999997,0.33899885388853307,12,-0.668239701260293,-0.3292408473717599
157,1.5709999999999997,0.3368409999490771,12,-0.6686322769031283,-0.3317912769540512
158,1.5809999999999997,0.3347104433396585,12,-0.6690028432150823,-0.3342923998754238
159,1.5909999999999997,0.3326066693400378,12,-0.6693519139217692,-0.3367452445817314
160,1.6009999999999995,0.3305291760899439,12,-0.6696799924191423,-0.3391508163291984
161,1.6109999999999995,0.3284774741899442,12,-0.6699875718958153,-0.34151009770587104
162,1.6209999999999996,0.32645108631708836,12,-0.6702751354589707,-0.3438240491418823
163,1.6309999999999996,0.32444954685469046,12,-0.6705431562639327,-0.3460936094092422
164,1.6409999999999996,0.3224724015356491,12,-0.67079209764736,-0.34831969611171093
165,1.6509999999999996,0.32051920709872816,12,-0.6710224132639864,-0.3505032061652582
166,1.6609999999999996,0.3185895309572548,12,-0.6712345472267974,-0.35264501626954264
167,1.6709999999999996,0.3166829508797128,12,-0.6714289342503759,-0.35474598337066304
168,1.6809999999999996,0.3147990546817372,12,-0.6716059997972746,-0.35680694511553745
169,1.6909999999999996,0.31293743992903617,12,-0.6717661602271308,-0.3588287202980946
170,1.7009999999999996,0.31109771365079375,12,-0.6719098229482121,-0.36081210929741836
171,1.7109999999999996,0.30927949206312105,12,-0.6720373865711501,-0.36275789450802903
172,1.7209999999999996,0.30748240030214996,12,-0.6721492410645358,-0.3646668407623858
173,1.7309999999999997,0.3057060721663779,12,-0.6722457679120256,-0.3665396957456477
174,1.7409999999999997,0.3039501498678921,12,-0.6723273402706812,-0.3683771904027891
175,1.7509999999999997,0.3022142837921189,12,-0.6723943231301962,-0.3701800393380773
176,1.7609999999999997,0.30049813226575817,12,-0.6724470734726973,-0.3719489412069391
177,1.7709999999999997,0.29880136133258056,12,-0.6724859404327914,-0.37368457910021086
178,1.7809999999999997,0.29712364453677714,12,-0.6725112654575787,-0.3753876209208015
179,1.7909999999999997,0.2954646627135679,12,-0.6725233824663119,-0.377058719752744
180,1.8009999999999997,0.2938241037867852,12,-0.6725226180094235,-0.3786985142226383
181,1.8109999999999997,0.29220166257316404,12,-0.6725092914266494,-0.38030762885348535
182,1.8209999999999995,0.29059704059308084,12,-0.672483715003987,-0.3818866744109061
183,1.8309999999999995,0.2890099458874933,12,-0.6724461941292501,-0.3834362482417568
184,1.8409999999999995,0.2874400928408475,12,-0.672397027446016,-0.38495693460516855
185,1.8509999999999995,0.28588720200972456,12,-0.6723365070056646,-0.38644930499594005
186,1.8609999999999995,0.2843509999570124,12,-0.6722649184174525,-0.3879139184604401
187,1.8709999999999996,0.2828312190913951,12,-0.672182540996323,-0.38935132190492794
188,1.8809999999999996,0.2813275975119618,12,-0.6720896479083538,-0.390762050396392
189,1.8909999999999996,0.2798398788577473,12,-0.6719865063136929,-0.39214662745594564
190,1.9009999999999996,0.27836781216202006,12,-0.6718733775067987,-0.3935055653447786
191,1.9109999999999996,0.2769111517111461,12,-0.6717505170539955,-0.39483936534284936
192,1.9209999999999996,0.27546965690786057,12,-0.6716181749281085,-0.3961485180202479
193,1.9309999999999996,0.2740430921387883,12,-0.6714765956401803,-0.39743350350139195
194,1.9409999999999996,0.2726312266460588,12,-0.6713260183681831,-0.39869479172212424
195,1.9509999999999996,0.27123383440287036,12,-0.6711666770826705,-0.39993284267980017
196,1.9609999999999996,0.2698506939928609,12,-0.6709988006693405,-0.4011481066764796
197,1.9709999999999996,0.26848158849315074,12,-0.6708226130484696,-0.40234102455531884
198,1.9809999999999997,0.2671263053609289,12,-0.6706383332912198,-0.4035120279302909
199,1.9909999999999997,0.2657846363234556,12,-0.6704461757328062,-0.40466153940935057
200,2.001,0.26445637727136434,12,-0.6702463500825427,-0.4057899728111784
201,2.0109999999999997,0.26314132815514674,12,-0.6685505484940898,-0.40540922033894305
202,2.0209999999999995,0.26183929288471064,12,-0.6664712798279823,-0.4046319869432716
203,2.0309999999999997,0.26055007923190554,12,-0.6644018116244514,-0.4038517323925459
204,2.0409999999999995,0.2592734987359138,12,-0.6623422135072641,-0.40306871477135026
205,2.0509999999999997,0.2580093666114091,12,-0.6602925506740642,-0.4022831840626551
206,2.0609999999999995,0.2567575016593887,12,-0.658252884014428,-0.40149538235503934
207,2.0709999999999997,0.25551772618058916,12,-0.6562232702254803,-0.40070554404489117
208,2.0809999999999995,0.25428986589139846,12,-0.6542037619251638,-0.39991389603376537
209,2.0909999999999997,0.25307374984218084,12,-0.6521944077631678,-0.399120657920987
210,2.1009999999999995,0.2518692103379344,12,-0.6501952525295625,-0.39832604219162804
211,2.1109999999999998,0.2506760828612033,12,-0.6482063372612019,-0.3975302543999986
212,2.1209999999999996,0.24949420599717123,12,-0.6462276993459201,-0.39673349334874886
213,2.131,0.2483234213608635,12,-0.644259372624576,-0.3959359512637125
214,2.1409999999999996,0.2471635735263896,12,-0.6423013874909788,-0.39513781396458914
215,2.1509999999999994,0.24601450995815907,12,-0.6403537709897452,-0.3943392610315861
216,2.1609999999999996,0.24487608094400748,12,-0.638416546912125,-0.39354046596811754
217,2.1709999999999994,0.24374813953017055,12,-0.6364897358898357,-0.39274159635966516
218,2.1809999999999996,0.24263054145804683,12,-0.6345733554869464,-0.3919428140288995
219,2.1909999999999994,0.24152314510269293,12,-0.6326674202898487,-0.3911442751871558
220,2.2009999999999996,0.24042581141299416,12,-0.6307719419953495,-0.39034613058235534
221,2.2109999999999994,0.23933840385346003,12,-0.6288869294969337,-0.38954852564347364
222,2.2209999999999996,0.23826078834759123,12,-0.6270123889692059,-0.3887516006216146
223,2.2309999999999994,0.23719283322277016,12,-0.6251483239505798,-0.38795549072780966
224,2.2409999999999997,0.2361344091566266,12,-0.6232947354242204,-0.38716032626759384
225,2.2509999999999994,0.23508538912483348,12,-0.6214516218972806,-0.3863662327724472
226,2.2609999999999997,0.23404564835028754,12,-0.6196189794784714,-0.3855733311281839
227,2.2709999999999995,0.23301506425363286,12,-0.6177968019539777,-0.38478173770034485
228,2.2809999999999997,0.2319935164050855,12,-0.6159850808617648,-0.38399156445667937
229,2.2909999999999995,0.2309808864775208,12,-0.6141838055643025,-0.3832029190867817
230,2.3009999999999997,0.22997705820078232,12,-0.612392963319716,-0.38241590511893375
231,2.3109999999999995,0.2289819173171788,12,-0.6106125393514156,-0.3816306220342368
232,2.3209999999999997,0.22799535153813014,12,-0.6088425169161893,-0.3808471653780592
233,2.3309999999999995,0.22701725050193056,12,-0.6070828773708785,-0.38006562686894796
234,2.3409999999999997,0.22604750573259297,12,-0.6053336002375166,-0.3792860945049236
235,2.3509999999999995,0.22508601059974487,12,-0.6035946632670689,-0.37850865266732403
236,2.3609999999999993,0.22413266027954265,12,-0.6018660425017681,-0.37773338222222547
237,2.3709999999999996,0.22318735171657533,12,-0.6001477123360309,-0.3769603606194556
238,2.3809999999999993,0.22224998358672837,12,-0.5984396455760246,-0.3761896619892962
239,2.3909999999999996,0.2213204562609787,12,-0.5967418134978835,-0.37542135723690473
240,2.4009999999999994,0.22039867177009587,12,-0.5950541859045895,-0.3746555141344936
241,2.4109999999999996,0.2194845337702199,12,-0.593376731181554,-0.37389219741133406
242,2.4209999999999994,0.21857794750929377,12,-0.5917094163509057,-0.3731314688416119
243,2.4309999999999996,0.21767881979432335,12,-0.5900522071245177,-0.3723733873301943
244,2.4409999999999994,0.21678705895944292,12,-0.5884050679557823,-0.37161800899633934
245,2.4509999999999996,0.21590257483476138,12,-0.5867679620901611,-0.37086538725539975
246,2.4609999999999994,0.21502527871596916,12,-0.5851408516145217,-0.3701155728985525
247,2.4709999999999996,0.21415508333468236,12,-0.5835236975052872,-0.36936861417060485
248,2.4809999999999994,0.2132919028295043,12,-0.5819164596754122,-0.3686245568459079
249,2.4909999999999997,0.21243565271778408,12,-0.5803190970202103,-0.36788344430242625
250,2.5009999999999994,0.21158624986805283,12,-0.5787315674620367,-0.36714531759398383
251,2.5109999999999997,0.21074361247311832,12,-0.5771538279938656,-0.36641021552074726
252,2.5209999999999995,0.20990766002380015,12,-0.5755858347217653,-0.36567817469796515
253,2.5309999999999997,0.20907831328328727,12,-0.5740275429062885,-0.36494922962300125
254,2.5409999999999995,0.20825549426210158,12,-0.5724789070028083,-0.3642234127407068
255,2.5509999999999997,0.2074391261936496,12,-0.5709398807008079,-0.36350075450715835
256,2.5609999999999995,0.2066291335103476,12,-0.5694104169621401,-0.3627812834517925
257,2.5709999999999993,0.20582544182030343,12,-0.567890468058283,-0.3620650262379796
258,2.5809999999999995,0.20502797788454094,12,-0.5663799856066064,-0.36135200772206544
259,2.5909999999999993,0.20423666959475115,12,-0.5648789206056604,-0.3606422510109092
260,2.6009999999999995,0.20345144595155717,12,-0.5633872234695129,-0.3599357775179557
261,2.6109999999999993,0.2026722370432785,12,-0.5619048440611503,-0.35923260701787174
262,2.6209999999999996,0.20189897402518128,12,-0.5604317317249512,-0.3585327576997699
263,2.6309999999999993,0.2011315890992019,12,-0.5589678353182694,-0.3578362462190675
264,2.6409999999999996,0.20037001549413105,12,-0.5575131032421191,-0.3571430877479881
265,2.6509999999999994,0.19961418744624676,12,-0.5560674834710005,-0.3564532960247538
266,2.6609999999999996,0.19886404018038337,12,-0.5546309235818716,-0.3557668834014882
267,2.6709999999999994,0.19811950989142652,12,-0.5532033707822823,-0.3550838608908558
268,2.6809999999999996,0.1973805337262216,12,-0.5517847719377,-0.35440423821147843
269,2.6909999999999994,0.19664704976588634,12,-0.550375073598025,-0.35372802383213864
270,2.7009999999999996,0.19591899700851542,12,-0.548974222023327,-0.35305522501481157
271,2.7109999999999994,0.19519631535226858,12,-0.5475821632088176,-0.35238584785654903
272,2.7209999999999996,0.19447894557883136,12,-0.5461988429090626,-0.35171989733023123
273,2.7309999999999994,0.19376682933723915,12,-0.5448242066614676,-0.3510573773242284
274,2.7409999999999997,0.1930599091280555,12,-0.5434581998090431,-0.3503982906809876
275,2.7509999999999994,0.19235812828789536,12,-0.5421007675224532,-0.34974263923455784
276,2.7609999999999997,0.1916614309742847,12,-0.5407518548214054,-0.34909042384712075
277,2.7709999999999995,0.19096976215084813,12,-0.5394114065953398,-0.34844164444449166
278,2.7809999999999993,0.19028306757281557,12,-0.5380793676234726,-0.3477963000506571
279,2.7909999999999995,0.18960129377284132,12,-0.5367556825942008,-0.3471543888213595
280,2.8009999999999993,0.1889243880471261,12,-0.5354402961238734,-0.34651590807674737
281,2.8109999999999995,0.18825229844183572,12,-0.5341331527749551,-0.3458808543331194
282,2.8209999999999993,0.18758497373980862,12,-0.5328341970735867,-0.34524922333377805
283,2.8309999999999995,0.1869223634475451,12,-0.5315433735265651,-0.34462101007902
284,2.8409999999999993,0.18626441778247102,12,-0.5302606266377522,-0.34399620885528115
285,2.8509999999999995,0.18561108766047008,12,-0.5289859009239228,-0.34337481326345276
286,2.8609999999999993,0.1849623246836771,12,-0.5277191409300795,-0.3427568162464024
287,2.8709999999999996,0.18431808112852668,12,-0.526460291244226,-0.34214221011569934
288,2.8809999999999993,0.18367830993405074,12,-0.5252092965116322,-0.3415309865775814
289,2.8909999999999996,0.18304296469041856,12,-0.5239661014485949,-0.3409231367581763
290,2.9009999999999994,0.18241199962771462,12,-0.5227306508556839,-0.34031865122796934
291,2.9109999999999996,0.1817853696049468,12,-0.5215028896305537,-0.3397175200256069
292,2.9209999999999994,0.18116303009928114,12,-0.5202827627802455,-0.3391197326809644
293,2.9309999999999996,0.18054493719549644,12,-0.5190702154330562,-0.33852527823755973
294,2.9409999999999994,0.1799310475756546,12,-0.5178651928499551,-0.33793414527430055
295,2.9509999999999996,0.17932131850898006,12,-0.5166676404355655,-0.3373463219265854
296,2.9609999999999994,0.17871570784194532,12,-0.5154775037487317,-0.33676179590678634
297,2.9709999999999996,0.17811417398855608,12,-0.5142947285126686,-0.33618055452411244
298,2.9809999999999994,0.17751667592083198,12,-0.513119260624715,-0.33560258470388304
299,2.990999999999999,0.1769231731594785,12,-0.5119510461656898,-0.3350278730062113
300,3.0009999999999994,0.17633362576474512,12,-0.5107900314088774,-0.33445640564413226
301,3.0109999999999992,0.17574799432746602,12,-0.509636162828637,-0.333888168501171
302,3.0209999999999995,0.1751662399602781,12,-0.5084893871086537,-0.3333231471483755
303,3.0309999999999993,0.17458832428901358,12,-0.5073496511498334,-0.33276132686081983
304,3.0409999999999995,0.1740142094442618,12,-0.5062169020778654,-0.3322026926336036
305,3.0509999999999993,0.1734438580530974,12,-0.5050910872504434,-0.331647229197346
306,3.0609999999999995,0.17287723323097032,12,-0.5039721542641681,-0.33109492103319776
307,3.0709999999999993,0.17231429857375452,12,-0.5028600509611284,-0.3305457523873739
308,3.0809999999999995,0.17175501814995137,12,-0.5017547254351875,-0.32999970728523614
309,3.0909999999999993,0.17119935649304438,12,-0.5006561260379596,-0.3294567695449152
310,3.1009999999999995,0.170647278594002,12,-0.4995642013844941,-0.3289169227904921
311,3.1109999999999993,0.17009874989392482,12,-0.498478900358692,-0.3283801504647672
312,3.1209999999999996,0.1695537362768344,12,-0.4974001721184347,-0.3278464358416003
313,3.1309999999999993,0.16901220406259987,12,-0.4963279661004475,-0.3273157620378476
314,3.1409999999999996,0.16847412000000003,12,-0.495262232024907,-0.326788112024907
315,3.1509999999999994,0.16793945125991752,12,-0.4942029198997934,-0.3262634686398759
316,3.1609999999999996,0.16740816542866185,12,-0.4931499800250002,-0.32574181459633833
317,3.1709999999999994,0.16688023050141917,12,-0.49210336299619784,-0.32522313249477863
318,3.1809999999999996,0.16635561487582523,12,-0.49106301970847543,-0.3247074048326502
319,3.1909999999999994,0.16583428734565972,12,-0.4900289013597471,-0.32419461401408733
320,3.200999999999999,0.165316217094658,12,-0.4890009594539495,-0.3236847423592915
321,3.2109999999999994,0.16480137369043915,12,-0.487979145804017,-0.3231777721135779
322,3.220999999999999,0.16428972707854708,12,-0.48696341253465425,-0.3226736854561072
323,3.2309999999999994,0.16378124757660173,12,-0.485953712084917,-0.32217246450831527
324,3.240999999999999,0.16327590586855914,12,-0.4849499972105802,-0.3216740913420211
325,3.2509999999999994,0.16277367299907725,12,-0.4839522209863333,-0.32117854798725604
326,3.2609999999999992,0.16227452036798534,12,-0.4829603368077833,-0.32068581643979793
327,3.2709999999999995,0.16177841972485482,12,-0.48197429839328565,-0.3201958786684308
328,3.2809999999999993,0.16128534316366966,12,-0.4809940597855985,-0.31970871662192885
329,3.2909999999999995,0.16079526311759346,12,-0.480019575353375,-0.31922431223578157
330,3.3009999999999993,0.16030815235383222,12,-0.4790507997924868,-0.3187426474386546
331,3.3109999999999995,0.1598239839685896,12,-0.47808768812719715,-0.31826370415860755
332,3.3209999999999993,0.15934273138211386,12,-0.4771301957111789,-0.317787464329065
333,3.3309999999999995,0.15886436833383372,12,-0.47617827822838676,-0.31731390989455305
334,3.3409999999999993,0.1583888688775816,12,-0.4752318916937851,-0.31684302281620347
335,3.3509999999999995,0.15791620737690246,12,-0.4742909924539406,-0.3163747850770381
336,3.3609999999999993,0.15744635850044633,12,-0.4733555371874829,-0.3159091786870366
337,3.3709999999999996,0.15697929721744294,12,-0.4724254829054335,-0.31544618568799054
338,3.3809999999999993,0.15651499879325648,12,-0.4715007869514063,-0.3149857881581498
339,3.3909999999999996,0.1560534387850192,12,-0.4705814070017002,-0.314527968216681
340,3.4009999999999994,0.155594593037342,12,-0.46966730106526744,-0.3140727080279254
341,3.4109999999999996,0.1551384376781003,12,-0.46875842748356156,-0.31361998980546124
342,3.4209999999999994,0.15468494911429412,12,-0.46785474493030177,-0.3131697958160077
343,3.430999999999999,0.1542341040279802,12,-0.4669562124111055,-0.3127221083831253
344,3.4409999999999994,0.15378587937227553,12,-0.4660627892630391,-0.3122769098907636
345,3.450999999999999,0.1533402523674298,12,-0.46517443515406487,-0.3118341827866351
346,3.4609999999999994,0.15289720049696623,12,-0.4642911100823962,-0.31139390958543
347,3.470999999999999,0.1524567015038894,12,-0.4634127743757612,-0.3109560728718718
348,3.4809999999999994,0.15201873338695782,12,-0.4625393886905854,-0.3105206553036276
349,3.490999999999999,0.15158327439702096,12,-0.46167091401109095,-0.31008763961407
350,3.5009999999999994,0.15115030303341906,12,-0.46080731164830213,-0.3096570086148831
351,3.5109999999999992,0.15071979804044436,12,-0.4599485432390017,-0.30922874519855736
352,3.5209999999999995,0.1502917384038626,12,-0.4590945707445887,-0.30880283234072614
353,3.5309999999999993,0.14986610334749367,12,-0.4582453564498845,-0.30837925310239084
354,3.5409999999999995,0.14944287232985035,12,-0.4574008629618518,-0.30795799063200147
355,3.5509999999999993,0.14902202504083362,12,-0.4565610532082782,-0.3075390281674446
356,3.5609999999999995,0.1486035413984836,12,-0.45572589043637024,-0.3071223490378866
357,3.5709999999999993,0.14818740154578552,12,-0.45489533821130856,-0.30670793666552304
358,3.5809999999999995,0.14777358584752864,12,-0.45406936041473234,-0.3062957745672037
359,3.5909999999999993,0.1473620748872181,12,-0.45324792124318425,-0.30588584635596616
360,3.6009999999999995,0.1469528494640378,12,-0.4524309852064994,-0.3054781357424616
361,3.6109999999999993,0.14654589058986434,12,-0.4516185171261372,-0.3050726265362729
362,3.6209999999999996,0.14614117948632976,12,-0.4508104821334912,-0.3046693026471614
363,3.6309999999999993,0.1457386975819334,12,-0.4500068456681239,-0.3042681480861905
364,3.640999999999999,0.1453384265092008,12,-0.4492075734759906,-0.3038691469667898
365,3.6509999999999994,0.14494034810188994,12,-0.44841263160760925,-0.3034722835057193
366,3.660999999999999,0.1445444443922426,12,-0.44762198641618756,-0.303077542023945
367,3.6709999999999994,0.14415069760828117,12,-0.4468356045557367,-0.30268490694745553
368,3.680999999999999,0.14375909017114918,12,-0.44605345297913257,-0.3022943628079834
369,3.6909999999999994,0.1433696046924953,12,-0.44527549893615925,-0.301905894243664
370,3.700999999999999,0.14298222397189952,12,-0.44450170997151683,-0.3015194859996173
371,3.7109999999999994,0.14259693099434118,12,-0.44373205392281,-0.30113512292846883
372,3.720999999999999,0.14221370892770765,12,-0.4429664989185006,-0.3007527899907929
373,3.7309999999999994,0.1418325411203431,12,-0.4422050133758547,-0.3003724722555116
374,3.740999999999999,0.14145341109863677,12,-0.4414475659988515,-0.29999415490021475
375,3.7509999999999994,0.14107630256464945,12,-0.4406941257760819,-0.2996178232114325
376,3.7609999999999992,0.1407011993937783,12,-0.43994466197862714,-0.29924346258484885
377,3.7709999999999995,0.14032808563245827,12,-0.43919914415792605,-0.2988710585254678
378,3.7809999999999993,0.1399569454959006,12,-0.438457542143617,-0.2985005966477164
379,3.7909999999999995,0.13958776336586656,12,-0.4377198260413757,-0.2981320626755092
380,3.8009999999999993,0.13922052378847677,12,-0.43698596623074015,-0.2977654424422634
381,3.8109999999999995,0.13885521147205462,12,-0.436255933362921,-0.2974007218908664
382,3.8209999999999993,0.13849181128500396,12,-0.43552969835860567,-0.2970378870736017
383,3.8309999999999995,0.1381303082537197,12,-0.43480723240575636,-0.29667692415203667
384,3.8409999999999993,0.13777068756053115,12,-0.43408850695739587,-0.29631781939686475
385,3.850999999999999,0.13741293454167752,12,-0.43337349372939626,-0.29596055918771874
386,3.8609999999999993,0.13705703468531472,12,-0.4326621646982527,-0.295605130012938
387,3.870999999999999,0.13670297362955314,12,-0.4319544920988685,-0.29525151846931535
388,3.8809999999999993,0.13635073716052568,12,-0.4312504484223203,-0.2948997112617946
389,3.890999999999999,0.13600031121048578,12,-0.43055000641363905,-0.2945496952031533
390,3.9009999999999994,0.1356516818559344,12,-0.42985313906957856,-0.29420145721364416
391,3.910999999999999,0.13530483531577606,12,-0.4291598196363934,-0.2938549843206173
392,3.9209999999999994,0.1349597579495027,12,-0.4284700216076137,-0.293510263658111
393,3.930999999999999,0.13461643625540579,12,-0.4277837187218231,-0.2931672824664173
394,3.9409999999999994,0.13427485686881505,12,-0.4271008849604412,-0.29282602809162617
395,3.950999999999999,0.1339350065603645,12,-0.4264214945455128,-0.2924864879851483
396,3.9609999999999994,0.1335968722342843,12,-0.4257455219374935,-0.2921486497032092
397,3.970999999999999,0.13326044092671874,12,-0.425072941833057,-0.29181250090633826
398,3.9809999999999994,0.13292569980406937,12,-0.4244037291628864,-0.291478029358817
399,3.990999999999999,0.1325926361613631,12,-0.4237378590894977,-0.2911452229281346


==> exact_eigenenergies_13.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,13,0.6089630749678308,2.310497515225066
32,0.32099999999999995,1.6485271368224301,13,0.5764800916440516,2.225007228466482
33,0.33099999999999996,1.5987226916012087,13,0.5442611059056811,2.14298379750689
34,0.34099999999999997,1.551839328211144,13,0.5123476704022544,2.0641869986133985
35,0.3509999999999999,1.5076273815384618,13,0.480777148941295,1.9884045304797566
36,0.36099999999999993,1.4658648501939062,13,0.44958294470421445,1.9154477948981206
37,0.37099999999999994,1.4263536682479787,13,0.4187947385175165,1.845148406765495
38,0.38099999999999995,1.3889165640944885,13,0.38843873180220556,1.777355295896694
39,0.39099999999999996,1.3533944013299235,13,0.35853788948770315,1.7119322908176267
40,0.4009999999999999,1.3196439175062347,13,0.3291121788861854,1.64875609639242
41,0.4109999999999999,1.2875357929927012,13,0.3001788012179313,1.5877145942106323
42,0.42099999999999993,1.2569529950593827,13,0.27175241316850496,1.5287054082278877
43,0.43099999999999994,1.227789352482599,13,0.24384533650209061,1.4716346889846896
44,0.44099999999999995,1.1999483240816329,13,0.2164677543605577,1.4164160784421906
45,0.45099999999999996,1.1733419310864748,13,0.18962789341888533,1.36296982450536
46,0.4609999999999999,1.1478898284598702,13,0.16333219155432827,1.3112220200141984
47,0.4709999999999999,1.1235184945222934,13,0.13758545108640066,1.261103945608694
48,0.4809999999999999,1.1001605216632018,13,0.11239097799935066,1.2125514996625524
49,0.49099999999999994,1.0777539937270877,13,0.0877507078269453,1.165504701554033
50,0.5009999999999999,1.0562419379640722,13,0.06366531908798237,1.1199072570520545
51,0.5109999999999999,1.0355718413307244,13,0.040134335313239344,1.0757061766439637
52,0.5209999999999999,1.0156952224952018,13,0.017156216794207257,1.032851439289409
53,0.5309999999999999,0.99656725220339,13,-4.996003610813204e-16,0.9965672522033895
54,0.5409999999999999,0.9781464157486139,13,7.494005416219807e-16,0.9781464157486147
55,0.5509999999999999,0.9603942121960075,13,-4.163336342344337e-16,0.9603942121960071
56,0.5609999999999999,0.9432748857754013,13,-5.551115123125783e-16,0.9432748857754008
57,0.571,0.9267551854991246,13,-8.326672684688674e-17,0.9267551854991245
58,0.581,0.910804149604131,13,8.881784197001252e-16,0.9108041496041319
59,0.5909999999999999,0.8953929118781728,13,-1.3877787807814457e-16,0.8953929118781727
60,0.6009999999999999,0.8804945273211316,13,2.7755575615628914e-16,0.880494527321132
61,0.6109999999999999,0.8660838149263504,13,-0.01425848355444205,0.8518253313719084
62,0.6209999999999999,0.8521372156521742,13,-0.0340420475210607,0.8180951681311135
63,0.6309999999999999,0.8386326638985739,13,-0.05329928772898057,0.7853333761695933
64,0.6409999999999999,0.8255494710140407,13,-0.07204001967336354,0.7535094513406773
65,0.6509999999999999,0.8128682195391708,13,-0.09027435041506834,0.7225938691241024
66,0.6609999999999999,0.8005706670499246,13,-0.10801264072660019,0.6925580263233244
67,0.6709999999999999,0.7886396585991059,13,-0.12526546798347946,0.6633741906156264
68,0.6809999999999999,0.7770590468722468,13,-0.14204358971733197,0.6350154571549148
69,0.691,0.7658136192764111,13,-0.15835790781047424,0.6074557114659369
70,0.7009999999999998,0.754889031269615,13,-0.17421943336195514,0.5806695979076599
71,0.7109999999999999,0.7442717453164559,13,-0.18963925229566028,0.5546324930207956
72,0.7209999999999999,0.7339489749237172,13,-0.20462849181287496,0.5293204831108422
73,0.7309999999999999,0.7239086332694941,13,-0.21919828781252834,0.5047103454569657
74,0.7409999999999999,0.714139285991903,13,-0.23335975341664617,0.48077953257525685
75,0.7509999999999999,0.7046301077496672,13,-0.24712394874455668,0.4575061590051105
76,0.7609999999999999,0.6953708422076217,13,-0.2605018520784824,0.43486899012913927
77,0.7709999999999999,0.6863517651361869,13,-0.2735043325586595,0.4128474325775274
78,0.7809999999999999,0.6775636503457108,13,-0.2861421245347262,0.39142152581098455
79,0.7909999999999999,0.6689977382048041,13,-0.29842580368562044,0.3705719345191837
80,0.8009999999999998,0.6606457065168542,13,-0.31036576500506585,0.3502799415117883
81,0.8109999999999998,0.6524996435511716,13,-0.3219722027290721,0.3305274408220995
82,0.8209999999999998,0.6445520230450672,13,-0.33325509226220995,0.31129693078285725
83,0.8309999999999998,0.6367956810108304,13,-0.34422417414079914,0.29257150687003125
84,0.8409999999999999,0.6292237941973842,13,-0.3548889400458337,0.27433485415155046
85,0.8509999999999999,0.6218298600705054,13,-0.3652586208627556,0.2565712392077498
86,0.8609999999999999,0.6146076781881534,13,-0.37534217676331183,0.2392655014248416
87,0.8709999999999999,0.6075513328587832,13,-0.3851482892667164,0.22240304359206675
88,0.8809999999999999,0.6006551769807039,13,-0.39468535522138326,0.20596982175932066
89,0.8909999999999999,0.5939138169696971,13,-0.40396148263302223,0.1899523343366749
90,0.9009999999999999,0.5873220986903442,13,-0.41298448825189776,0.17433761043844648
91,0.9109999999999998,0.5808750943139409,13,-0.42176189682113774,0.15911319749280317
92,0.9209999999999998,0.5745680900325735,13,-0.4303009418785373,0.14426714815403618
93,0.9309999999999998,0.568396574564984,13,-0.4386085679969396,0.12978800656804446
94,0.9409999999999998,0.5623562283953243,13,-0.44669143434390307,0.11566479405142122
95,0.9509999999999998,0.5564429136908519,13,-0.45455591943659956,0.1018869942542523
96,0.9609999999999999,0.5506526648491157,13,-0.4622081269674308,0.08844453788168488
97,0.9709999999999999,0.5449816796292484,13,-0.4696538925752979,0.07532778705395049
98,0.9809999999999999,0.5394263108256883,13,-0.4768987914381574,0.06252751938753087
99,0.9909999999999999,0.5339830584460142,13,-0.48394814656649654,0.050034911879517696
100,1.001,0.5286485623576425,13,-0.49080703768012046,0.037841524677522
101,1.0109999999999997,0.5234195953709201,13,-0.49748031055578035,0.02593928481513974
102,1.0209999999999997,0.5182930567286975,13,-0.5039725867388581,0.01432046998983938
103,1.0309999999999997,0.5132659659747819,13,-0.5102882735184404,0.0029776924563414964
104,1.0409999999999997,0.5083354571757926,13,-0.5164315740731698,-0.008096116897377104
105,1.0509999999999997,0.5034987734728832,13,-0.5224064976991836,-0.018907724226300382
106,1.0609999999999997,0.4987532619415647,13,-0.5282168700429568,-0.02946360810139209
107,1.0709999999999997,0.494096368739496,13,-0.5338663432665933,-0.03976997452709735
108,1.0809999999999997,0.4895256345235894,13,-0.5393584060818609,-0.04983277155827154
109,1.0909999999999997,0.4850386901191569,13,-0.5446963935959878,-0.05965770347683086
110,1.1009999999999998,0.48063325242506827,13,-0.5498834969205273,-0.06925024449545902
111,1.1109999999999998,0.4763071205400542,13,-0.5549227725007564,-0.0786156519607022
112,1.1209999999999998,0.4720581720963427,13,-0.5598171511301087,-0.08775897903376595
113,1.1309999999999998,0.4678843597877985,13,-0.5645694466207444,-0.09668508683294585
114,1.1409999999999998,0.4637837080806312,13,-0.5691823641071212,-0.10539865602649001
115,1.1509999999999998,0.45975431009556916,13,-0.5736585079651342,-0.11390419786956502
116,1.1609999999999998,0.45579432465116293,13,-0.5780003893344444,-0.12220606468328149
117,1.1709999999999998,0.4519019734585825,13,-0.5822104332363701,-0.1303084597777876
118,1.1809999999999996,0.44807553845893333,13,-0.5862909852839598,-0.1382154468250265
119,1.1909999999999996,0.4443133592947105,13,-0.5902443179846342,-0.14593095868992367
120,1.2009999999999996,0.44061383090757716,13,-0.594072636639093,-0.15345880573151588
121,1.2109999999999996,0.4369754012551612,13,-0.5977780848431935,-0.1608026835880323
122,1.2209999999999996,0.43339656914004926,13,-0.6013627496019296,-0.16796618046188033
123,1.2309999999999997,0.42987588214459804,13,-0.6048286660667709,-0.17495278392217284
124,1.2409999999999997,0.4264119346655924,13,-0.6081778219094076,-0.1817658872438152
125,1.2509999999999997,0.42300336604316563,13,-0.6114121613462937,-0.1884087953031281
126,1.2609999999999997,0.41964885877874714,13,-0.6145335888295275,-0.19488473005078033
127,1.2709999999999997,0.4163471368371363,13,-0.6175439724203635,-0.2011968355832272
128,1.2809999999999997,0.4130969640281032,13,-0.6204451468622304,-0.2073481828341272
129,1.2909999999999997,0.4098971424632069,13,-0.6232389163704055,-0.2133417739071986
130,1.3009999999999997,0.40674651108378185,13,-0.6259270571556304,-0.2191805460718485
131,1.3109999999999997,0.403643944256293,13,-0.6285113196987789,-0.22486737544248592
132,1.3209999999999997,0.40058835043149144,13,-0.6309934307934003,-0.23040508036190888
133,1.3309999999999997,0.3975786708640121,13,-0.6333750953729921,-0.23579642450897997
134,1.3409999999999997,0.3946138783892619,13,-0.6356579981388294,-0.24104411974956752
135,1.3509999999999998,0.3916929762546263,13,-0.6378438050039226,-0.24615082874929628
136,1.3609999999999998,0.3888149970022044,13,-0.6399341643677104,-0.25111916736550605
137,1.3709999999999998,0.3859790014004377,13,-0.6419307082360054,-0.25595170683556767
138,1.3809999999999998,0.38318407742215793,13,-0.643835053199241,-0.260650975777083
139,1.3909999999999996,0.38042933926671474,13,-0.6456488012817421,-0.26521946201502733
140,1.4009999999999996,0.377713926423983,13,-0.6473735406737742,-0.2696596142497912
141,1.4109999999999996,0.37503700277817165,13,-0.649010846357466,-0.27397384357929433
142,1.4209999999999996,0.3723977557494723,13,-0.6505622806367695,-0.27816452488729715
143,1.4309999999999996,0.36979539547169826,13,-0.6520293935809617,-0.2822339981092634
144,1.4409999999999996,0.3672291540041639,13,-0.6534137233904314,-0.28618456938626746
145,1.4509999999999996,0.3646982845761545,13,-0.654716796692713,-0.2900185121165585
146,1.4609999999999996,0.3622020608624231,13,-0.6559401287761188,-0.2937380679136957
147,1.4709999999999996,0.3597397762882394,13,-0.6570852237676378,-0.2973454474793984
148,1.4809999999999997,0.35731074336259294,13,-0.658153574761173,-0.30084283139858004
149,1.4909999999999997,0.35491429303822947,13,-0.6591466639015733,-0.3042323708633438
150,1.5009999999999997,0.3525497740972686,13,-0.6600659624294495,-0.30751618833218086
151,1.5109999999999997,0.3502165525612178,13,-0.6609129306912006,-0.3106963781299828
152,1.5209999999999997,0.34791401112426046,13,-0.661689018118253,-0.3137750069939925
153,1.5309999999999997,0.34564154860875257,13,-0.6623956631792471,-0.31675411457049457
154,1.5409999999999997,0.3433985794419209,13,-0.663034293308171,-0.31963571386625006
155,1.5509999999999997,0.3411845331528047,13,-0.6636063248114881,-0.32242179165868334
156,1.5609999999999997,0.33899885388853307,13,-0.6641131627568144,-0.32511430886828135
157,1.5709999999999997,0.3368409999490771,13,-0.6645562008454469,-0.32771520089636974
158,1.5809999999999997,0.3347104433396585,13,-0.6649368212708768,-0.33022637793121834
159,1.5909999999999997,0.3326066693400378,13,-0.6652563945651166,-0.33264972522507885
160,1.6009999999999995,0.3305291760899439,13,-0.6655162794344871,-0.3349871033445432
161,1.6109999999999995,0.3284774741899442,13,-0.6657178225865406,-0.33724034839659633
162,1.6209999999999996,0.32645108631708836,13,-0.6658623585494021,-0.33941127223231377
163,1.6309999999999996,0.32444954685469046,13,-0.6659512094848682,-0.3415016626301777
164,1.6409999999999996,0.3224724015356491,13,-0.665985684996423,-0.34351328346077387
165,1.6509999999999996,0.32051920709872816,13,-0.6659670819332754,-0.3454478748345472
166,1.6609999999999996,0.3185895309572548,13,-0.6658966841915236,-0.3473071532342688
167,1.6709999999999996,0.3166829508797128,13,-0.6657757625132739,-0.34909281163356104
168,1.6809999999999996,0.3147990546817372,13,-0.6656055742847787,-0.35080651960304154
169,1.6909999999999996,0.31293743992903617,13,-0.6653873633343923,-0.35244992340535614
170,1.7009999999999996,0.31109771365079375,13,-0.6651223597311933,-0.3540246460803995
171,1.7109999999999996,0.30927949206312105,13,-0.6648117795851133,-0.35553228752199223
172,1.7209999999999996,0.30748240030214996,13,-0.6644568248493452,-0.35697442454719525
173,1.7309999999999997,0.3057060721663779,13,-0.6640586831257689,-0.35835261095939097
174,1.7409999999999997,0.3039501498678921,13,-0.663618527474137,-0.35966837760624487
175,1.7509999999999997,0.3022142837921189,13,-0.6631375162257404,-0.36092323243362145
176,1.7609999999999997,0.30049813226575817,13,-0.6626167928022233,-0.36211866053646513
177,1.7709999999999997,0.29880136133258056,13,-0.6620574855402048,-0.36325612420762426
178,1.7809999999999997,0.29712364453677714,13,-0.6614607075223575,-0.3643370629855804
179,1.7909999999999997,0.2954646627135679,13,-0.6608275564155373,-0.36536289370196934
180,1.8009999999999997,0.2938241037867852,13,-0.6601591143165537,-0.3663350105297685
181,1.8109999999999997,0.29220166257316404,13,-0.6594564476061139,-0.36725478503294984
182,1.8209999999999995,0.29059704059308084,13,-0.6587206068114698,-0.368123566218389
183,1.8309999999999995,0.2890099458874933,13,-0.6579526264782507,-0.3689426805907574
184,1.8409999999999995,0.2874400928408475,13,-0.6571535250519636,-0.3697134322111161
185,1.8509999999999995,0.28588720200972456,13,-0.6563243047694385,-0.3704371027597139
186,1.8609999999999995,0.2843509999570124,13,-0.6554659515608217,-0.37111495160380925
187,1.8709999999999996,0.2828312190913951,13,-0.6545794349622122,-0.3717482158708171
188,1.8809999999999996,0.2813275975119618,13,-0.6536657080393882,-0.3723381105274264
189,1.8909999999999996,0.2798398788577473,13,-0.6527257073228219,-0.37288582846507456
190,1.9009999999999996,0.27836781216202006,13,-0.6517603527541287,-0.37339254059210863
191,1.9109999999999996,0.2769111517111461,13,-0.65077054764431,-0.37385939593316386
192,1.9209999999999996,0.27546965690786057,13,-0.649757178643668,-0.3742875217358074
193,1.9309999999999996,0.2740430921387883,13,-0.6487211157236357,-0.37467802358484736
194,1.9409999999999996,0.2726312266460588,13,-0.6476632121705055,-0.37503198552444666
195,1.9509999999999996,0.27123383440287036,13,-0.646584304591064,-0.3753504701881936
196,1.9609999999999996,0.2698506939928609,13,-0.6454852129301006,-0.37563451893723976
197,1.9709999999999996,0.26848158849315074,13,-0.6443667404996938,-0.37588515200654304
198,1.9809999999999997,0.2671263053609289,13,-0.64322967402017,-0.37610336865924104
199,1.9909999999999997,0.2657846363234556,13,-0.6420747836725833,-0.3762901473491277
200,2.001,0.26445637727136434,13,-0.6409028231625239,-0.37644644589115955
201,2.0109999999999997,0.26314132815514674,13,-0.6397145297950336,-0.3765732016398869
202,2.0209999999999995,0.26183929288471064,13,-0.6385106245603985,-0.3766713316756879
203,2.0309999999999997,0.26055007923190554,13,-0.6372918122305091,-0.3767417329986036
204,2.0409999999999995,0.2592734987359138,13,-0.6360587814655438,-0.37678528272963
205,2.0509999999999997,0.2580093666114091,13,-0.6348122049305909,-0.37680283831918177
206,2.0609999999999995,0.2567575016593887,13,-0.6335527394218988,-0.3767952377625101
207,2.0709999999999997,0.25551772618058916,13,-0.6322810260023647,-0.37676329982177553
208,2.0809999999999995,0.25428986589139846,13,-0.6309976901459143,-0.3767078242545159
209,2.0909999999999997,0.25307374984218084,13,-0.6297033418903564,-0.37662959204817553
210,2.1009999999999995,0.2518692103379344,13,-0.6283985759982915,-0.3765293656603571
211,2.1109999999999998,0.2506760828612033,13,-0.6270839721256886,-0.37640788926448526
212,2.1209999999999996,0.24949420599717123,13,-0.6257600949976735,-0.3762658890005023
213,2.131,0.2483234213608635,13,-0.6244274945911243,-0.37610407323026085
214,2.1409999999999996,0.2471635735263896,13,-0.6230867063236057,-0.3759231327972161
215,2.1509999999999994,0.24601450995815907,13,-0.6217382512482451,-0.375723741290086
216,2.1609999999999996,0.24487608094400748,13,-0.6203826362540708,-0.3755065553100633
217,2.1709999999999994,0.24374813953017055,13,-0.6190203542714067,-0.3752722147412361
218,2.1809999999999996,0.24263054145804683,13,-0.6176518844818744,-0.3750213430238275
219,2.1909999999999994,0.24152314510269293,13,-0.6162776925325751,-0.37475454742988223
220,2.2009999999999996,0.24042581141299416,13,-0.614898230754026,-0.3744724193410319
221,2.2109999999999994,0.23933840385346003,13,-0.6135139383814454,-0.37417553452798535
222,2.2209999999999996,0.23826078834759123,13,-0.6121252417789536,-0.3738644534313623
223,2.2309999999999994,0.23719283322277016,13,-0.6107325546663168,-0.37353972144354664
224,2.2409999999999997,0.2361344091566266,13,-0.6093362783478249,-0.3732018691911983
225,2.2509999999999994,0.23508538912483348,13,-0.6079368019429284,-0.372851412818095
226,2.2609999999999997,0.23404564835028754,13,-0.6065345026182771,-0.3724888542679896
227,2.2709999999999995,0.23301506425363286,13,-0.6051297458207812,-0.37211468156714833
228,2.2809999999999997,0.2319935164050855,13,-0.6037228855113803,-0.37172936910629484
229,2.2909999999999995,0.2309808864775208,13,-0.6023142643991772,-0.37133337792165644
230,2.3009999999999997,0.22997705820078232,13,-0.6009042141756036,-0.3709271559748213
231,2.3109999999999995,0.2289819173171788,13,-0.59949305574836,-0.3705111384311812
232,2.3209999999999997,0.22799535153813014,13,-0.59808109947476,-0.37008574793662985
233,2.3309999999999995,0.22701725050193056,13,-0.5966686453943502,-0.3696513948924196
234,2.3409999999999997,0.22604750573259297,13,-0.595255983460356,-0.36920847772776305
235,2.3509999999999995,0.22508601059974487,13,-0.5938433937698574,-0.36875738317011253
236,2.3609999999999993,0.22413266027954265,13,-0.5924311467924095,-0.36829848651286684
237,2.3709999999999996,0.22318735171657533,13,-0.5910195035968687,-0.3678321518802934
238,2.3809999999999993,0.22224998358672837,13,-0.5896087160762622,-0.3673587324895338
239,2.3909999999999996,0.2213204562609787,13,-0.588199027170492,-0.36687857090951326
240,2.4009999999999994,0.22039867177009587,13,-0.5867906710866868,-0.36639199931659094
241,2.4109999999999996,0.2194845337702199,13,-0.5853838735170604,-0.3658993397468405
242,2.4209999999999994,0.21857794750929377,13,-0.5839788518541057,-0.3654009043448119
243,2.4309999999999996,0.21767881979432335,13,-0.5825758154030058,-0.3648969956086825
244,2.4409999999999994,0.21678705895944292,13,-0.5811749655911221,-0.3643879066316792
245,2.4509999999999996,0.21590257483476138,13,-0.5797764961744539,-0.36387392133969254
246,2.4609999999999994,0.21502527871596916,13,-0.578380593440965,-0.3633553147249959
247,2.4709999999999996,0.21415508333468236,13,-0.5769874364106884,-0.36283235307600603
248,2.4809999999999994,0.2132919028295043,13,-0.5755971970325223,-0.36230529420301805
249,2.4909999999999997,0.21243565271778408,13,-0.5742100403776706,-0.36177438765988656
250,2.5009999999999994,0.21158624986805283,13,-0.5728261248296189,-0.36123987496156607
251,2.5109999999999997,0.21074361247311832,13,-0.5714456022706645,-0.3607019897975462
252,2.5209999999999995,0.20990766002380015,13,-0.5700686182648953,-0.3601609582410952
253,2.5309999999999997,0.20907831328328727,13,-0.5686953122376183,-0.35961699895433097
254,2.5409999999999995,0.20825549426210158,13,-0.5673258176512104,-0.3590703233891088
255,2.5509999999999997,0.2074391261936496,13,-0.5659602621773648,-0.35852113598371527
256,2.5609999999999995,0.2066291335103476,13,-0.5645987678657284,-0.35796963435538076
257,2.5709999999999993,0.20582544182030343,13,-0.5632414513089223,-0.3574160094886189
258,2.5809999999999995,0.20502797788454094,13,-0.5618884238039619,-0.3568604459194209
259,2.5909999999999993,0.20423666959475115,13,-0.560539791510065,-0.3563031219153139
260,2.6009999999999995,0.20345144595155717,13,-0.559195655602882,-0.3557442096513248
261,2.6109999999999993,0.2026722370432785,13,-0.5578561124251549,-0.35518387538187635
262,2.6209999999999996,0.20189897402518128,13,-0.5565212536338333,-0.354622279608652
263,2.6309999999999993,0.2011315890992019,13,-0.5551911663436875,-0.35405957724448556
264,2.6409999999999996,0.20037001549413105,13,-0.5538659332674261,-0.35349591777329503
265,2.6509999999999994,0.19961418744624676,13,-0.5525456328523874,-0.3529314454061407
266,2.6609999999999996,0.19886404018038337,13,-0.5512303394138163,-0.3523662992334329
267,2.6709999999999994,0.19811950989142652,13,-0.5499201232647882,-0.3518006133733617
268,2.6809999999999996,0.1973805337262216,13,-0.5486150508428158,-0.3512345171165942
269,2.6909999999999994,0.19664704976588634,13,-0.5473151848331987,-0.3506681350673124
270,2.7009999999999996,0.19591899700851542,13,-0.5460205842891542,-0.3501015872806388
271,2.7109999999999994,0.19519631535226858,13,-0.5447313047487847,-0.34953498939651617
272,2.7209999999999996,0.19447894557883136,13,-0.5434473983489475,-0.3489684527701161
273,2.7309999999999994,0.19376682933723915,13,-0.5421689139360668,-0.34840208459882765
274,2.7409999999999997,0.1930599091280555,13,-0.5408958971739579,-0.34783598804590243
275,2.7509999999999994,0.19235812828789536,13,-0.5396283906487072,-0.3472702623608118
276,2.7609999999999997,0.1916614309742847,13,-0.5383664339706936,-0.34670500299640894
277,2.7709999999999995,0.19096976215084813,13,-0.5371100638737748,-0.34614030172292665
278,2.7809999999999993,0.19028306757281557,13,-0.5358593143117254,-0.34557624673890985
279,2.7909999999999995,0.18960129377284132,13,-0.5346142165519814,-0.3450129227791401
280,2.8009999999999993,0.1889243880471261,13,-0.5333747992667439,-0.34445041121961784
281,2.8109999999999995,0.18825229844183572,13,-0.5321410886215119,-0.34388879017967616
282,2.8209999999999993,0.18758497373980862,13,-0.5309131083610924,-0.34332813462128375
283,2.8309999999999995,0.1869223634475451,13,-0.5296908798931649,-0.3427685164456198
284,2.8409999999999993,0.18626441778247102,13,-0.5284744223694459,-0.3422100045869748
285,2.8509999999999995,0.18561108766047008,13,-0.5272637527645091,-0.341652665104039
286,2.8609999999999993,0.1849623246836771,13,-0.5260588859523463,-0.34109656126866916
287,2.8709999999999996,0.18431808112852668,13,-0.5248598347806889,-0.3405417536521622
288,2.8809999999999993,0.18367830993405074,13,-0.5236666101431764,-0.3399883002091256
289,2.8909999999999996,0.18304296469041856,13,-0.5224792210494231,-0.33943625635900454
290,2.9009999999999994,0.18241199962771462,13,-0.5212976746930068,-0.3388856750652922
291,2.9109999999999996,0.1817853696049468,13,-0.5201219765175024,-0.33833660691255557
292,2.9209999999999994,0.18116303009928114,13,-0.5189521302805379,-0.33778910018125674
293,2.9309999999999996,0.18054493719549644,13,-0.5177881381159785,-0.337243200920482
294,2.9409999999999994,0.1799310475756546,13,-0.516630000594263,-0.3366989530186084
295,2.9509999999999996,0.17932131850898006,13,-0.515477716780949,-0.33615639827196897
296,2.9609999999999994,0.17871570784194532,13,-0.5143312842935327,-0.33561557645158735
297,2.9709999999999996,0.17811417398855608,13,-0.5131906993565613,-0.33507652536800514
298,2.9809999999999994,0.17751667592083198,13,-0.5120559568551123,-0.3345392809342803
299,2.990999999999999,0.1769231731594785,13,-0.5109270503866701,-0.3340038772271916
300,3.0009999999999994,0.17633362576474512,13,-0.5098039723114525,-0.3334703465467074
301,3.0109999999999992,0.17574799432746602,13,-0.5086867138012262,-0.3329387194737602
302,3.0209999999999995,0.1751662399602781,13,-0.5075752648866603,-0.33240902492638214
303,3.0309999999999993,0.17458832428901358,13,-0.5064696145032435,-0.33188129021422985
304,3.0409999999999995,0.1740142094442618,13,-0.50536975053583,-0.3313555410915682
305,3.0509999999999993,0.1734438580530974,13,-0.5042756598618366,-0.3308318018087393
306,3.0609999999999995,0.17287723323097032,13,-0.503187328393125,-0.33031009516215465
307,3.0709999999999993,0.17231429857375452,13,-0.5021047411166234,-0.3297904425428689
308,3.0809999999999995,0.17175501814995137,13,-0.5010278821337126,-0.32927286398376127
309,3.0909999999999993,0.17119935649304438,13,-0.49995673469841206,-0.32875737820536766
310,3.1009999999999995,0.170647278594002,13,-0.4988912812543971,-0.3282440026603951
311,3.1109999999999993,0.17009874989392482,13,-0.49783150347089333,-0.3277327535769685
312,3.1209999999999996,0.1695537362768344,13,-0.49677738227746704,-0.32722364600063264
313,3.1309999999999993,0.16901220406259987,13,-0.49572889789774477,-0.3267166938351449
314,3.1409999999999996,0.16847412000000003,13,-0.4946860298820974,-0.32621190988209736
315,3.1509999999999994,0.16793945125991752,13,-0.493648757139318,-0.3257093058794005
316,3.1609999999999996,0.16740816542866185,13,-0.49261705796731337,-0.3252088925386515
317,3.1709999999999994,0.16688023050141917,13,-0.4915909100828447,-0.3247106795814255
318,3.1809999999999996,0.16635561487582523,13,-0.4905702906503451,-0.32421467577451984
319,3.1909999999999994,0.16583428734565972,13,-0.48955517630983125,-0.3237208889641715
320,3.200999999999999,0.165316217094658,13,-0.48854554320394494,-0.32322932610928695
321,3.2109999999999994,0.16480137369043915,13,-0.4875413670041371,-0.32273999331369796
322,3.220999999999999,0.16428972707854708,13,-0.4865426229360321,-0.32225289585748507
323,3.2309999999999994,0.16378124757660173,13,-0.4855492858039835,-0.32176803822738176
324,3.240999999999999,0.16327590586855914,13,-0.48456133001484336,-0.32128542414628425
325,3.2509999999999994,0.16277367299907725,13,-0.48357872960098436,-0.3208050566019071
326,3.2609999999999992,0.16227452036798534,13,-0.4826014582425614,-0.32032693787457606
327,3.2709999999999995,0.16177841972485482,13,-0.4816294892890718,-0.31985106956421694
328,3.2809999999999993,0.16128534316366966,13,-0.4806627957802103,-0.31937745261654066
329,3.2909999999999995,0.16079526311759346,13,-0.47970135046603757,-0.3189060873484441
330,3.3009999999999993,0.16030815235383222,13,-0.47874512582649453,-0.3184369734726623
331,3.3109999999999995,0.1598239839685896,13,-0.47779409409026685,-0.31797011012167725
332,3.3209999999999993,0.15934273138211386,13,-0.47684822725302645,-0.3175054958709126
333,3.3309999999999995,0.15886436833383372,13,-0.4759074970950621,-0.31704312876122837
334,3.3409999999999993,0.1583888688775816,13,-0.4749718751983154,-0.3165830063207338
335,3.3509999999999995,0.15791620737690246,13,-0.47404133296284234,-0.31612512558593986
336,3.3609999999999993,0.15744635850044633,13,-0.4731158416227157,-0.3156694831222694
337,3.3709999999999996,0.15697929721744294,13,-0.4721953722613754,-0.31521607504393245
338,3.3809999999999993,0.15651499879325648,13,-0.4712798958264469,-0.31476489703319044
339,3.3909999999999996,0.1560534387850192,13,-0.4703693831440551,-0.31431594435903587
340,3.4009999999999994,0.155594593037342,13,-0.4694638049326245,-0.3138692118952825
341,3.4109999999999996,0.1551384376781003,13,-0.46856313181618503,-0.3134246941380847
342,3.4209999999999994,0.15468494911429412,13,-0.46766733433722263,-0.31298238522292854
343,3.430999999999999,0.1542341040279802,13,-0.46677638296904234,-0.3125422789410621
344,3.4409999999999994,0.15378587937227553,13,-0.46589024812770274,-0.31210436875542724
345,3.450999999999999,0.1533402523674298,13,-0.4650089001834974,-0.3116686478160676
346,3.4609999999999994,0.15289720049696623,13,-0.46413230947201767,-0.31123510897505147
347,3.470999999999999,0.1524567015038894,13,-0.463260446304799,-0.3108037448009096
348,3.4809999999999994,0.15201873338695782,13,-0.4623932809795689,-0.31037454759261107
349,3.490999999999999,0.15158327439702096,13,-0.4615307837901004,-0.3099475093930794
350,3.5009999999999994,0.15115030303341906,13,-0.46067292503567436,-0.30952262200225533
351,3.5109999999999992,0.15071979804044436,13,-0.4598196750301973,-0.30909987698975294
352,3.5209999999999995,0.1502917384038626,13,-0.4589710041109344,-0.3086792657070718
353,3.5309999999999993,0.14986610334749367,13,-0.45812688264690715,-0.3082607792994135
354,3.5409999999999995,0.14944287232985035,13,-0.45728728104694005,-0.30784440871708973
355,3.5509999999999993,0.14902202504083362,13,-0.45645216976739833,-0.3074301447265647
356,3.5609999999999995,0.1486035413984836,13,-0.45562151931957817,-0.30701797792109453
357,3.5709999999999993,0.14818740154578552,13,-0.4547953002768095,-0.30660789873102395
358,3.5809999999999995,0.14777358584752864,13,-0.45397348328123477,-0.3061998974337061
359,3.5909999999999993,0.1473620748872181,13,-0.4531560390503151,-0.305793964163097
360,3.6009999999999995,0.1469528494640378,13,-0.4523429383830385,-0.3053900889190007
361,3.6109999999999993,0.14654589058986434,13,-0.45153415216584947,-0.30498826157598513
362,3.6209999999999996,0.14614117948632976,13,-0.45072965137832777,-0.304588471891998
363,3.6309999999999993,0.1457386975819334,13,-0.4499294070985791,-0.30419070951664573
364,3.640999999999999,0.1453384265092008,13,-0.4491333905084015,-0.3037949639992007
365,3.6509999999999994,0.14494034810188994,13,-0.44834157289819065,-0.3034012247963007
366,3.660999999999999,0.1445444443922426,13,-0.44755392567160357,-0.303009481279361
367,3.6709999999999994,0.14415069760828117,13,-0.446770420350012,-0.3026197227417309
368,3.680999999999999,0.14375909017114918,13,-0.4459910285767096,-0.3022319384055604
369,3.6909999999999994,0.1433696046924953,13,-0.4452157221209203,-0.30184611742842504
370,3.700999999999999,0.14298222397189952,13,-0.4444444728815885,-0.301462248909689
371,3.7109999999999994,0.14259693099434118,13,-0.44367725289097226,-0.3010803218966311
372,3.720999999999999,0.14221370892770765,13,-0.442914034318027,-0.3007003253903193
373,3.7309999999999994,0.1418325411203431,13,-0.44215478947162334,-0.30032224835128024
374,3.740999999999999,0.14145341109863677,13,-0.4413994908035569,-0.29994607970492015
375,3.7509999999999994,0.14107630256464945,13,-0.440648110911392,-0.2995718083467426
376,3.7609999999999992,0.1407011993937783,13,-0.4399006225411346,-0.2991994231473563
377,3.7709999999999995,0.14032808563245827,13,-0.43915699858973667,-0.2988289129572784
378,3.7809999999999993,0.1399569454959006,13,-0.4384172121074359,-0.2984602666115353
379,3.7909999999999995,0.13958776336586656,13,-0.4376812362999487,-0.29809347293408217
380,3.8009999999999993,0.13922052378847677,13,-0.4369490445305044,-0.29772852074202766
381,3.8109999999999995,0.13885521147205462,13,-0.4362206103217455,-0.29736539884969093
382,3.8209999999999993,0.13849181128500396,13,-0.43549590735747246,-0.29700409607246847
383,3.8309999999999995,0.1381303082537197,13,-0.434774909484275,-0.2966446012305553
384,3.8409999999999993,0.13777068756053115,13,-0.4340575907130124,-0.2962869031524813
385,3.850999999999999,0.13741293454167752,13,-0.4333439252201837,-0.2959309906785062
386,3.8609999999999993,0.13705703468531472,13,-0.43263388734916863,-0.2955768526638539
387,3.870999999999999,0.13670297362955314,13,-0.4319274516113588,-0.2952244779818057
388,3.8809999999999993,0.13635073716052568,13,-0.4312245926871693,-0.2948738555266436
389,3.890999999999999,0.13600031121048578,13,-0.430525285426951,-0.29452497421646523
390,3.9009999999999994,0.1356516818559344,13,-0.42982950485179017,-0.29417782299585576
391,3.910999999999999,0.13530483531577606,13,-0.42913722615421857,-0.2938323908384425
392,3.9209999999999994,0.1349597579495027,13,-0.4284484246988184,-0.2934886667493157
393,3.930999999999999,0.13461643625540579,13,-0.42776307602274055,-0.2931466397673348
394,3.9409999999999994,0.13427485686881505,13,-0.4270811558361314,-0.29280629896731636
395,3.950999999999999,0.1339350065603645,13,-0.4264026400224802,-0.2924676334621157
396,3.9609999999999994,0.1335968722342843,13,-0.4257275046388749,-0.2921306324045906
397,3.970999999999999,0.13326044092671874,13,-0.4250557259161921,-0.2917952849894734
398,3.9809999999999994,0.13292569980406937,13,-0.4243872802591996,-0.2914615804551302
399,3.990999999999999,0.1325926361613631,13,-0.42372214424660193,-0.29112950808523885


==> exact_eigenenergies_14.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,14,0.8448537128245901,2.546388153081825
32,0.32099999999999995,1.6485271368224301,14,0.8087878639234422,2.457315000745872
33,0.33099999999999996,1.5987226916012087,14,0.7730284203189808,2.3717511119201893
34,0.34099999999999997,1.551839328211144,14,0.7376206812593842,2.2894600094705284
35,0.3509999999999999,1.5076273815384618,14,0.702605144927314,2.210232526465776
36,0.36099999999999993,1.4658648501939062,14,0.6680177767124028,2.133882626906309
37,0.37099999999999994,1.4263536682479787,14,0.6338902901089445,2.0602439583569234
38,0.38099999999999995,1.3889165640944885,14,0.6002504340150701,1.9891669981095585
39,0.39099999999999996,1.3533944013299235,14,0.5671222809336646,1.920516682263588
40,0.4009999999999999,1.3196439175062347,14,0.5345265113514214,1.854170428857656
41,0.4109999999999999,1.2875357929927012,14,0.5024806903395151,1.7900164833322163
42,0.42099999999999993,1.2569529950593827,14,0.47099953318400156,1.7279525282433843
43,0.43099999999999994,1.227789352482599,14,0.4400951575740347,1.6678845100566337
44,0.44099999999999995,1.1999483240816329,14,0.4097773205568879,1.6097256446385209
45,0.45099999999999996,1.1733419310864748,14,0.38005363908407197,1.5533955701705469
46,0.4609999999999999,1.1478898284598702,14,0.35092979353071857,1.4988196219905887
47,0.4709999999999999,1.1235184945222934,14,0.32240971403863067,1.445928208560924
48,0.4809999999999999,1.1001605216632018,14,0.2944957499510181,1.39465627161422
49,0.49099999999999994,1.0777539937270877,14,0.2671888229342526,1.3449428166613404
50,0.5009999999999999,1.0562419379640722,14,0.24048856464424562,1.2967305026083178
51,0.5109999999999999,1.0355718413307244,14,0.214393439995383,1.2499652813261075
52,0.5209999999999999,1.0156952224952018,14,0.1889008572225616,1.2045960797177635
53,0.5309999999999999,0.99656725220339,14,0.164007266009862,1.160574518213252
54,0.5409999999999999,0.9781464157486139,14,0.13970824499183684,1.1178546607404507
55,0.5509999999999999,0.9603942121960075,14,0.11599857992915827,1.0763927921251657
56,0.5609999999999999,0.9432748857754013,14,0.0928723338163526,1.0361472195917538
57,0.571,0.9267551854991246,14,0.07032291011519423,0.9970780956143188
58,0.581,0.910804149604131,14,0.04834311021790831,0.9591472598220393
59,0.5909999999999999,0.8953929118781728,14,0.026925186141762765,0.9223180980199356
60,0.6009999999999999,0.8804945273211316,14,0.0060608893459355734,0.8865554166670673
61,0.6109999999999999,0.8660838149263504,14,-4.163336342344337e-16,0.86608381492635
62,0.6209999999999999,0.8521372156521742,14,4.163336342344337e-16,0.8521372156521746
63,0.6309999999999999,0.8386326638985739,14,1.1379786002407855e-15,0.838632663898575
64,0.6409999999999999,0.8255494710140407,14,6.38378239159465e-16,0.8255494710140414
65,0.6509999999999999,0.8128682195391708,14,-9.159339953157541e-16,0.8128682195391699
66,0.6609999999999999,0.8005706670499246,14,-8.326672684688674e-17,0.8005706670499245
67,0.6709999999999999,0.7886396585991059,14,-4.996003610813204e-16,0.7886396585991053
68,0.6809999999999999,0.7770590468722468,14,1.942890293094024e-16,0.777059046872247
69,0.691,0.7658136192764111,14,-3.608224830031759e-16,0.7658136192764108
70,0.7009999999999998,0.754889031269615,14,-2.7755575615628914e-17,0.754889031269615
71,0.7109999999999999,0.7442717453164559,14,-5.828670879282072e-16,0.7442717453164553
72,0.7209999999999999,0.7339489749237172,14,7.494005416219807e-16,0.733948974923718
73,0.7309999999999999,0.7239086332694941,14,-5.551115123125783e-17,0.723908633269494
74,0.7409999999999999,0.714139285991903,14,7.771561172376096e-16,0.7141392859919038
75,0.7509999999999999,0.7046301077496672,14,1.6653345369377348e-16,0.7046301077496673
76,0.7609999999999999,0.6953708422076217,14,-7.216449660063518e-16,0.695370842207621
77,0.7709999999999999,0.6863517651361869,14,-1.1102230246251565e-16,0.6863517651361868
78,0.7809999999999999,0.6775636503457108,14,-3.885780586188048e-16,0.6775636503457103
79,0.7909999999999999,0.6689977382048041,14,1.1102230246251565e-16,0.6689977382048042
80,0.8009999999999998,0.6606457065168542,14,-5.828670879282072e-16,0.6606457065168536
81,0.8109999999999998,0.6524996435511716,14,4.163336342344337e-16,0.6524996435511721
82,0.8209999999999998,0.6445520230450672,14,-2.7755575615628914e-16,0.644552023045067
83,0.8309999999999998,0.6367956810108304,14,-4.996003610813204e-16,0.63679568101083
84,0.8409999999999999,0.6292237941973842,14,-2.7755575615628914e-17,0.6292237941973842
85,0.8509999999999999,0.6218298600705054,14,-3.0531133177191805e-16,0.6218298600705051
86,0.8609999999999999,0.6146076781881534,14,7.494005416219807e-16,0.6146076781881542
87,0.8709999999999999,0.6075513328587832,14,-6.938893903907228e-16,0.6075513328587825
88,0.8809999999999999,0.6006551769807039,14,-1.0824674490095276e-15,0.6006551769807028
89,0.8909999999999999,0.5939138169696971,14,2.7755575615628914e-16,0.5939138169696974
90,0.9009999999999999,0.5873220986903442,14,-1.3877787807814457e-16,0.5873220986903441
91,0.9109999999999998,0.5808750943139409,14,1.3877787807814457e-16,0.580875094313941
92,0.9209999999999998,0.5745680900325735,14,9.43689570931383e-16,0.5745680900325745
93,0.9309999999999998,0.568396574564984,14,1.3877787807814457e-16,0.5683965745649842
94,0.9409999999999998,0.5623562283953243,14,0.0,0.5623562283953243
95,0.9509999999999998,0.5564429136908519,14,3.608224830031759e-16,0.5564429136908522
96,0.9609999999999999,0.5506526648491157,14,-0.00036567159914369096,0.550286993249972
97,0.9709999999999999,0.5449816796292484,14,-0.007466730938682581,0.5375149486905658
98,0.9809999999999999,0.5394263108256883,14,-0.014414975259255919,0.5250113355664323
99,0.9909999999999999,0.5339830584460142,14,-0.021214811958198493,0.5127682464878157
100,1.001,0.5286485623576425,14,-0.027870420336895546,0.5007781420207469
101,1.0109999999999997,0.5234195953709201,14,-0.034385762602217096,0.489033832768703
102,1.0209999999999997,0.5182930567286975,14,-0.04076459502062571,0.47752846170807184
103,1.0309999999999997,0.5132659659747819,14,-0.04701047912088674,0.4662554868538952
104,1.0409999999999997,0.5083354571757926,14,-0.05312679285323188,0.4552086643225608
105,1.0509999999999997,0.5034987734728832,14,-0.0591167416186994,0.4443820318541838
106,1.0609999999999997,0.4987532619415647,14,-0.06498336909797037,0.43376989284359435
107,1.0709999999999997,0.494096368739496,14,-0.07072956781511444,0.4233668009243815
108,1.0809999999999997,0.4895256345235894,14,-0.07635808938268032,0.41316754514090903
109,1.0909999999999997,0.4850386901191569,14,-0.08187155438242191,0.403167135736735
110,1.1009999999999998,0.48063325242506827,14,-0.08727246184595247,0.39336079057911577
111,1.1109999999999998,0.4763071205400542,14,-0.09256319830619461,0.38374392223385956
112,1.1209999999999998,0.4720581720963427,14,-0.09774604639801729,0.3743121256983254
113,1.1309999999999998,0.4678843597877985,14,-0.10282319299369705,0.3650611667941015
114,1.1409999999999998,0.4637837080806312,14,-0.1077967368643,0.35598697121633116
115,1.1509999999999998,0.45975431009556916,14,-0.11266869586388767,0.3470856142316815
116,1.1609999999999998,0.45579432465116293,14,-0.11744101363793785,0.3383533110132251
117,1.1709999999999998,0.4519019734585825,14,-0.12211556586154446,0.32978640759703803
118,1.1809999999999996,0.44807553845893333,14,-0.12669416601718628,0.321381372441747
119,1.1909999999999996,0.4443133592947105,14,-0.13117857072405673,0.3131347885706538
120,1.2009999999999996,0.44061383090757716,14,-0.13557048463416874,0.30504334627340846
121,1.2109999999999996,0.4369754012551612,14,-0.13987156491234207,0.2971038363428191
122,1.2209999999999996,0.43339656914004926,14,-0.14408342531867335,0.2893131438213759
123,1.2309999999999997,0.42987588214459804,14,-0.14820763991356753,0.2816682422310305
124,1.2409999999999997,0.4264119346655924,14,-0.1522457464061257,0.2741661882594667
125,1.2509999999999997,0.42300336604316563,14,-0.15619924916724184,0.26680411687592376
126,1.2609999999999997,0.41964885877874714,14,-0.16006962192910032,0.2595792368496468
127,1.2709999999999997,0.4163471368371363,14,-0.16385831019266306,0.25248882664447325
128,1.2809999999999997,0.4130969640281032,14,-0.16756673336456748,0.24553023066353571
129,1.2909999999999997,0.4098971424632069,14,-0.17119628664447772,0.23870085581872919
130,1.3009999999999997,0.40674651108378185,14,-0.1747483426832699,0.23199816840051193
131,1.3109999999999997,0.403643944256293,14,-0.17822425303183462,0.2254196912244584
132,1.3209999999999997,0.40058835043149144,14,-0.1816253493991201,0.21896300103237135
133,1.3309999999999997,0.3975786708640121,14,-0.18495294473771304,0.21262572612629907
134,1.3409999999999997,0.3946138783892619,14,-0.18820833417435714,0.20640554421490473
135,1.3509999999999998,0.3916929762546263,14,-0.1913927958008242,0.2003001804538021
136,1.3609999999999998,0.3888149970022044,14,-0.19450759134049114,0.19430740566171326
137,1.3709999999999998,0.3859790014004377,14,-0.19755396670496994,0.18842503469546779
138,1.3809999999999998,0.38318407742215793,14,-0.200533152453525,0.18265092496863294
139,1.3909999999999996,0.38042933926671474,14,-0.2034463641674384,0.17698297509927635
140,1.4009999999999996,0.377713926423983,14,-0.20629480275035414,0.17141912367362885
141,1.4109999999999996,0.37503700277817165,14,-0.20907965466484815,0.1659573481133235
142,1.4209999999999996,0.3723977557494723,14,-0.21180209211429554,0.16059566363517677
143,1.4309999999999996,0.36979539547169826,14,-0.21446327317849675,0.1553321222932015
144,1.4409999999999996,0.3672291540041639,14,-0.21706434191056737,0.15016481209359653
145,1.4509999999999996,0.3646982845761545,14,-0.21960642840185593,0.14509185617429857
146,1.4609999999999996,0.3622020608624231,14,-0.2220906488207907,0.14011141204163244
147,1.4709999999999996,0.3597397762882394,14,-0.22451810543117437,0.13522167085706502
148,1.4809999999999997,0.35731074336259294,14,-0.2268898865946492,0.13042085676794374
149,1.4909999999999997,0.35491429303822947,14,-0.22920706676126887,0.1257072262769606
150,1.5009999999999997,0.3525497740972686,14,-0.23147070645203188,0.12107906764523674
151,1.5109999999999997,0.3502165525612178,14,-0.23368185223625204,0.11653470032496577
152,1.5209999999999997,0.34791401112426046,14,-0.23584153670653715,0.1120724744177233
153,1.5309999999999997,0.34564154860875257,14,-0.2379507784538689,0.10769077015488368
154,1.5409999999999997,0.3433985794419209,14,-0.24001058204423265,0.10338799739768828
155,1.5509999999999997,0.3411845331528047,14,-0.24202193799870728,0.09916259515409745
156,1.5609999999999997,0.33899885388853307,14,-0.24398582277821618,0.09501303111031689
157,1.5709999999999997,0.3368409999490771,14,-0.2459031987739534,0.09093780117512373
158,1.5809999999999997,0.3347104433396585,14,-0.24777501430436275,0.08693542903529575
159,1.5909999999999997,0.3326066693400378,14,-0.2496022036192322,0.08300446572080561
160,1.6009999999999995,0.3305291760899439,14,-0.2513856869111697,0.07914348917877423
161,1.6109999999999995,0.3284774741899442,14,-0.25312637033508767,0.07535110385485655
162,1.6209999999999996,0.32645108631708836,14,-0.2548251460355604,0.07162594028152797
163,1.6309999999999996,0.32444954685469046,14,-0.2564828921822247,0.06796665467246576
164,1.6409999999999996,0.3224724015356491,14,-0.2581004730131413,0.06437192852250778
165,1.6509999999999996,0.32051920709872816,14,-0.2596787388859624,0.060840468212765786
166,1.6609999999999996,0.3185895309572548,14,-0.26121852633684,0.05737100462041478
167,1.6709999999999996,0.3166829508797128,14,-0.26272065814664236,0.05396229273307046
168,1.6809999999999996,0.3147990546817372,14,-0.2641859434143642,0.050613111267373
169,1.6909999999999996,0.31293743992903617,14,-0.26561517763734466,0.04732226229169151
170,1.7009999999999996,0.31109771365079375,14,-0.2670091427979738,0.044088570852819975
171,1.7109999999999996,0.30927949206312105,14,-0.2683686074564887,0.040910884606632336
172,1.7209999999999996,0.30748240030214996,14,-0.26969432684956024,0.03778807345258972
173,1.7309999999999997,0.3057060721663779,14,-0.2709870429943755,0.034719029172002425
174,1.7409999999999997,0.3039501498678921,14,-0.27224748479765737,0.031702665070234726
175,1.7509999999999997,0.3022142837921189,14,-0.2734763681694206,0.028737915622698285
176,1.7609999999999997,0.30049813226575817,14,-0.2746743961410718,0.02582373612468636
177,1.7709999999999997,0.29880136133258056,14,-0.27584225898749426,0.022959102345086302
178,1.7809999999999997,0.29712364453677714,14,-0.27698063435278647,0.020143010183990673
179,1.7909999999999997,0.2954646627135679,14,-0.27809018737931923,0.017374475334248685
180,1.8009999999999997,0.2938241037867852,14,-0.27917157083994665,0.014652532946838548
181,1.8109999999999997,0.29220166257316404,14,-0.2802254252727986,0.011976237300365455
182,1.8209999999999995,0.29059704059308084,14,-0.2812523791186692,0.009344661474411653
183,1.8309999999999995,0.2890099458874933,14,-0.2822530488605486,0.006756897026944708
184,1.8409999999999995,0.2874400928408475,14,-0.2832280391651669,0.0042120536756805604
185,1.8509999999999995,0.28588720200972456,14,-0.28417794302615795,0.0017092589835666083
186,1.8609999999999995,0.2843509999570124,14,-0.28510334190894315,-0.0007523419519307462
187,1.8709999999999996,0.2828312190913951,14,-0.2860048058967275,-0.003173586805332418
188,1.8809999999999996,0.2813275975119618,14,-0.2868828938377462,-0.005555296325784387
189,1.8909999999999996,0.2798398788577473,14,-0.28773815349333587,-0.007898274635588565
190,1.9009999999999996,0.27836781216202006,14,-0.2885711216868596,-0.010203309524839554
191,1.9109999999999996,0.2769111517111461,14,-0.28938232445336415,-0.01247117274221804
192,1.9209999999999996,0.27546965690786057,14,-0.2901722771895583,-0.01470262028169772
193,1.9309999999999996,0.2740430921387883,14,-0.2909414848042161,-0.01689839266542781
194,1.9409999999999996,0.2726312266460588,14,-0.29169044186882354,-0.019059215222764714
195,1.9509999999999996,0.27123383440287036,14,-0.292419632768325,-0.021185798365454644
196,1.9609999999999996,0.2698506939928609,14,-0.29312953185190505,-0.023278837859044166
197,1.9709999999999996,0.26848158849315074,14,-0.2938206035836684,-0.02533901509051767
198,1.9809999999999997,0.2671263053609289,14,-0.2944933026931714,-0.027366997332242515
199,1.9909999999999997,0.2657846363234556,14,-0.29514807432566603,-0.029363438002210418
200,2.001,0.26445637727136434,14,-0.29578535419202534,-0.031328976920661
201,2.0109999999999997,0.26314132815514674,14,-0.29640556871824664,-0.0332642405630999
202,2.0209999999999995,0.26183929288471064,14,-0.2970091351944478,-0.03516984230973719
203,2.0309999999999997,0.26055007923190554,14,-0.29759646192332845,-0.03704638269142291
204,2.0409999999999995,0.2592734987359138,14,-0.29816794836802407,-0.03889444963211025
205,2.0509999999999997,0.2580093666114091,14,-0.29872398529927957,-0.04071461868787046
206,2.0609999999999995,0.2567575016593887,14,-0.29926495494187033,-0.04250745328248162
207,2.0709999999999997,0.25551772618058916,14,-0.2997912311202314,-0.04427350493964227
208,2.0809999999999995,0.25428986589139846,14,-0.30030317940327395,-0.04601331351187549
209,2.0909999999999997,0.25307374984218084,14,-0.30080115724828266,-0.04772740740610182
210,2.1009999999999995,0.2518692103379344,14,-0.3012855141438793,-0.04941630380594486
211,2.1109999999999998,0.2506760828612033,14,-0.30175659175200775,-0.051080508890804455
212,2.1209999999999996,0.24949420599717123,14,-0.3022147240488596,-0.05272051805168834
213,2.131,0.2483234213608635,14,-0.3026602374647437,-0.05433681610388019
214,2.1409999999999996,0.2471635735263896,14,-0.30309345102282637,-0.05592987749643677
215,2.1509999999999994,0.24601450995815907,14,-0.30351467647670327,-0.0575001665185442
216,2.1609999999999996,0.24487608094400748,14,-0.3039242184467636,-0.059048137502756115
217,2.1709999999999994,0.24374813953017055,14,-0.3043223745553202,-0.060574235025149636
218,2.1809999999999996,0.24263054145804683,14,-0.30470943556045826,-0.062078894102411436
219,2.1909999999999994,0.24152314510269293,14,-0.3050856854885565,-0.06356254038586359
220,2.2009999999999996,0.24042581141299416,14,-0.3054514017654487,-0.06502559035245456
221,2.2109999999999994,0.23933840385346003,14,-0.305806855346219,-0.06646845149275896
222,2.2209999999999996,0.23826078834759123,14,-0.3061523108435422,-0.06789152249595098
223,2.2309999999999994,0.23719283322277016,14,-0.30648802665459984,-0.06929519343182969
224,2.2409999999999997,0.2361344091566266,14,-0.3068142550864696,-0.070679845929843
225,2.2509999999999994,0.23508538912483348,14,-0.3071312424800502,-0.07204585335521671
226,2.2609999999999997,0.23404564835028754,14,-0.3074392293324051,-0.07339358098211754
227,2.2709999999999995,0.23301506425363286,14,-0.3077384504175471,-0.07472338616391425
228,2.2809999999999997,0.2319935164050855,14,-0.30802913490562867,-0.07603561850054316
229,2.2909999999999995,0.2309808864775208,14,-0.30831150648052996,-0.07733062000300917
230,2.3009999999999997,0.22997705820078232,14,-0.30858578345576937,-0.07860872525498705
231,2.3109999999999995,0.2289819173171788,14,-0.3088521788887985,-0.07987026157161972
232,2.3209999999999997,0.22799535153813014,14,-0.30911090069353186,-0.08111554915540173
233,2.3309999999999995,0.22701725050193056,14,-0.3093621517513582,-0.08234490124942767
234,2.3409999999999997,0.22604750573259297,14,-0.3096061300202516,-0.08355862428765864
235,2.3509999999999995,0.22508601059974487,14,-0.30984302864225455,-0.08475701804250968
236,2.3609999999999993,0.22413266027954265,14,-0.3100730360492272,-0.08594037576968455
237,2.3709999999999996,0.22318735171657533,14,-0.31029633606682816,-0.08710898435025283
238,2.3809999999999993,0.22224998358672837,14,-0.310513108016755,-0.08826312443002665
239,2.3909999999999996,0.2213204562609787,14,-0.31072352681724635,-0.08940307055626764
240,2.4009999999999994,0.22039867177009587,14,-0.31092776308179854,-0.09052909131170267
241,2.4109999999999996,0.2194845337702199,14,-0.3111259832161364,-0.09164144944591648
242,2.4209999999999994,0.21857794750929377,14,-0.3113183495134416,-0.09274040200414785
243,2.4309999999999996,0.21767881979432335,14,-0.3115050202477905,-0.09382620045346712
244,2.4409999999999994,0.21678705895944292,14,-0.31168614976581477,-0.09489909080637185
245,2.4509999999999996,0.21590257483476138,14,-0.31186188857670183,-0.09595931374194044
246,2.4609999999999994,0.21502527871596916,14,-0.3120323834403552,-0.09700710472438606
247,2.4709999999999996,0.21415508333468236,14,-0.3121977774538831,-0.09804269411920075
248,2.4809999999999994,0.2132919028295043,14,-0.31235821013633813,-0.09906630730683383
249,2.4909999999999997,0.21243565271778408,14,-0.3125138175117493,-0.1000781647939652
250,2.5009999999999994,0.21158624986805283,14,-0.3126647321904502,-0.10107848232239738
251,2.5109999999999997,0.21074361247311832,14,-0.3128110834487289,-0.10206747097561056
252,2.5209999999999995,0.20990766002380015,14,-0.31295299730680975,-0.1030453372830096
253,2.5309999999999997,0.20907831328328727,14,-0.31309059660518174,-0.10401228332189447
254,2.5409999999999995,0.20825549426210158,14,-0.3132240010792873,-0.1049685068171857
255,2.5509999999999997,0.2074391261936496,14,-0.31335332743260214,-0.10591420123895254
256,2.5609999999999995,0.2066291335103476,14,-0.31347868940813983,-0.10684955589779224
257,2.5709999999999993,0.20582544182030343,14,-0.31360019785834803,-0.1077747560380446
258,2.5809999999999995,0.20502797788454094,14,-0.31371796081348424,-0.1086899829289433
259,2.5909999999999993,0.20423666959475115,14,-0.3138320835484588,-0.10959541395370767
260,2.6009999999999995,0.20345144595155717,14,-0.3139426686481658,-0.1104912226966086
261,2.6109999999999993,0.2026722370432785,14,-0.3140498160713673,-0.11137757902808879
262,2.6209999999999996,0.20189897402518128,14,-0.3141536232130654,-0.11225464918788411
263,2.6309999999999993,0.2011315890992019,14,-0.31425418496551316,-0.11312259586631127
264,2.6409999999999996,0.20037001549413105,14,-0.3143515937777835,-0.11398157828365243
265,2.6509999999999994,0.19961418744624676,14,-0.3144459397139831,-0.11483175226773634
266,2.6609999999999996,0.19886404018038337,14,-0.31453731051010325,-0.11567327032971988
267,2.6709999999999994,0.19811950989142652,14,-0.31462579162956406,-0.11650628173813754
268,2.6809999999999996,0.1973805337262216,14,-0.31471146631746827,-0.11733093259124666
269,2.6909999999999994,0.19664704976588634,14,-0.31479441565356253,-0.11814736588767619
270,2.7009999999999996,0.19591899700851542,14,-0.3148747186039892,-0.11895572159547377
271,2.7109999999999994,0.19519631535226858,14,-0.3149524520718128,-0.11975613671954424
272,2.7209999999999996,0.19447894557883136,14,-0.3150276909463597,-0.12054874536752833
273,2.7309999999999994,0.19376682933723915,14,-0.3151005081514125,-0.12133367881417334
274,2.7409999999999997,0.1930599091280555,14,-0.3151709746922635,-0.122111065564208
275,2.7509999999999994,0.19235812828789536,14,-0.31523915970165634,-0.12288103141376097
276,2.7609999999999997,0.1916614309742847,14,-0.3153051304846756,-0.12364369951039092
277,2.7709999999999995,0.19096976215084813,14,-0.3153689525625615,-0.12439919041171335
278,2.7809999999999993,0.19028306757281557,14,-0.31543068971550464,-0.12514762214268907
279,2.7909999999999995,0.18960129377284132,14,-0.3154904040244456,-0.1258891102516043
280,2.8009999999999993,0.1889243880471261,14,-0.31554815591189794,-0.12662376786477184
281,2.8109999999999995,0.18825229844183572,14,-0.31560400418181084,-0.12735170573997512
282,2.8209999999999993,0.18758497373980862,14,-0.3156580060585181,-0.1280730323187095
283,2.8309999999999995,0.1869223634475451,14,-0.315710217224777,-0.1287878537772319
284,2.8409999999999993,0.18626441778247102,14,-0.3157606918589282,-0.12949627407645717
285,2.8509999999999995,0.18561108766047008,14,-0.31580948267119313,-0.13019839501072306
286,2.8609999999999993,0.1849623246836771,14,-0.3158566409391501,-0.13089431625547301
287,2.8709999999999996,0.18431808112852668,14,-0.3159022165423763,-0.13158413541384964
288,2.8809999999999993,0.18367830993405074,14,-0.31594625799631715,-0.1322679480622664
289,2.8909999999999996,0.18304296469041856,14,-0.31598881248538485,-0.1329458477949663
290,2.9009999999999994,0.18241199962771462,14,-0.31602992589524526,-0.13361792626753063
291,2.9109999999999996,0.1817853696049468,14,-0.31606964284447975,-0.13428427323953296
292,2.9209999999999994,0.18116303009928114,14,-0.3161080067154429,-0.13494497661616178
293,2.9309999999999996,0.18054493719549644,14,-0.31614505968446155,-0.1356001224889651
294,2.9409999999999994,0.1799310475756546,14,-0.3161808427513493,-0.1362497951756947
295,2.9509999999999996,0.17932131850898006,14,-0.31621539576824786,-0.1368940772592678
296,2.9609999999999994,0.17871570784194532,14,-0.31624875746786774,-0.13753304962592242
297,2.9709999999999996,0.17811417398855608,14,-0.31628096549102647,-0.13816679150247038
298,2.9809999999999994,0.17751667592083198,14,-0.31631205641364407,-0.1387953804928121
299,2.990999999999999,0.1769231731594785,14,-0.3163420657730969,-0.13941889261361842
300,3.0009999999999994,0.17633362576474512,14,-0.3163710280940212,-0.14003740232927606
301,3.0109999999999992,0.17574799432746602,14,-0.31639897691351776,-0.14065098258605174
302,3.0209999999999995,0.1751662399602781,14,-0.3164259448058222,-0.1412597048455441
303,3.0309999999999993,0.17458832428901358,14,-0.31645196340641885,-0.14186363911740527
304,3.0409999999999995,0.1740142094442618,14,-0.3164770634356359,-0.14246285399137412
305,3.0509999999999993,0.1734438580530974,14,-0.3165012747217175,-0.14305741666862012
306,3.0609999999999995,0.17287723323097032,14,-0.31652462622339084,-0.14364739299242052
307,3.0709999999999993,0.17231429857375452,14,-0.31654714605193696,-0.14423284747818244
308,3.0809999999999995,0.17175501814995137,14,-0.3165688614927906,-0.14481384334283925
309,3.0909999999999993,0.17119935649304438,14,-0.3165897990266552,-0.1453904425336108
310,3.1009999999999995,0.170647278594002,14,-0.31660998435015036,-0.14596270575614836
311,3.1109999999999993,0.17009874989392482,14,-0.3166294423960306,-0.14653069250210576
312,3.1209999999999996,0.1695537362768344,14,-0.3166481973529398,-0.1470944610761054
313,3.1309999999999993,0.16901220406259987,14,-0.3166662726847369,-0.14765406862213704
314,3.1409999999999996,0.16847412000000003,14,-0.3166836911494082,-0.14820957114940816
315,3.1509999999999994,0.16793945125991752,14,-0.3167004748175524,-0.1487610235576349
316,3.1609999999999996,0.16740816542866185,14,-0.31671664509046066,-0.1493084796617988
317,3.1709999999999994,0.16688023050141917,14,-0.31673222271780405,-0.14985199221638487
318,3.1809999999999996,0.16635561487582523,14,-0.31674722781492115,-0.15039161293909592
319,3.1909999999999994,0.16583428734565972,14,-0.31676167987972914,-0.15092739253406942
320,3.200999999999999,0.165316217094658,14,-0.3167755978092568,-0.1514593807145988
321,3.2109999999999994,0.16480137369043915,14,-0.3167889999158062,-0.15198762622536707
322,3.220999999999999,0.16428972707854708,14,-0.3168019039427482,-0.15251217686420113
323,3.2309999999999994,0.16378124757660173,14,-0.3168143270799889,-0.15303307950338718
324,3.240999999999999,0.16327590586855914,14,-0.31682628597904816,-0.15355038011048902
325,3.2509999999999994,0.16277367299907725,14,-0.3168377967678266,-0.15406412376874934
326,3.2609999999999992,0.16227452036798534,14,-0.3168488750650177,-0.15457435469703235
327,3.2709999999999995,0.16177841972485482,14,-0.31685953599422406,-0.15508111626936924
328,3.2809999999999993,0.16128534316366966,14,-0.3168697941976969,-0.15558445103402724
329,3.2909999999999995,0.16079526311759346,14,-0.3168796638497996,-0.15608440073220614
330,3.3009999999999993,0.16030815235383222,14,-0.316889158670151,-0.15658100631631877
331,3.3109999999999995,0.1598239839685896,14,-0.3168982919364515,-0.15707430796786193
332,3.3209999999999993,0.15934273138211386,14,-0.31690707649702415,-0.1575643451149103
333,3.3309999999999995,0.15886436833383372,14,-0.3169155247830498,-0.15805115644921608
334,3.3409999999999993,0.1583888688775816,14,-0.3169236488205116,-0.15853477994293
335,3.3509999999999995,0.15791620737690246,14,-0.31693146024186225,-0.1590152528649598
336,3.3609999999999993,0.15744635850044633,14,-0.3169389702974128,-0.15949261179696647
337,3.3709999999999996,0.15697929721744294,14,-0.3169461898664373,-0.15996689264899436
338,3.3809999999999993,0.15651499879325648,14,-0.31695312946801424,-0.16043813067475776
339,3.3909999999999996,0.1560534387850192,14,-0.3169597992716037,-0.16090636048658452
340,3.4009999999999994,0.155594593037342,14,-0.31696620910737416,-0.16137161607003217
341,3.4109999999999996,0.1551384376781003,14,-0.31697236847624166,-0.16183393079814137
342,3.4209999999999994,0.15468494911429412,14,-0.31697828655971116,-0.16229333744541705
343,3.430999999999999,0.1542341040279802,14,-0.31698397222942054,-0.16274986820144033
344,3.4409999999999994,0.15378587937227553,14,-0.3169894340564805,-0.16320355468420497
345,3.450999999999999,0.1533402523674298,14,-0.3169946803205551,-0.16365442795312532
346,3.4609999999999994,0.15289720049696623,14,-0.3169997190187313,-0.16410251852176508
347,3.470999999999999,0.1524567015038894,14,-0.31700455787413995,-0.16454785637025054
348,3.4809999999999994,0.15201873338695782,14,-0.31700920434436675,-0.16499047095740893
349,3.490999999999999,0.15158327439702096,14,-0.31701366562964656,-0.1654303912326256
350,3.5009999999999994,0.15115030303341906,14,-0.31701794868082167,-0.1658676456474026
351,3.5109999999999992,0.15071979804044436,14,-0.317022060207132,-0.16630226216668761
352,3.5209999999999995,0.1502917384038626,14,-0.3170260066837497,-0.1667342682798871
353,3.5309999999999993,0.14986610334749367,14,-0.3170297943591609,-0.16716369101166723
354,3.5409999999999995,0.14944287232985035,14,-0.3170334292622894,-0.16759055693243904
355,3.5509999999999993,0.14902202504083362,14,-0.31703691720950344,-0.16801489216866983
356,3.5609999999999995,0.1486035413984836,14,-0.3170402638113655,-0.1684367224128819
357,3.5709999999999993,0.14818740154578552,14,-0.3170434744792314,-0.1688560729334459
358,3.5809999999999995,0.14777358584752864,14,-0.3170465544316543,-0.16927296858412566
359,3.5909999999999993,0.1473620748872181,14,-0.3170495087006212,-0.16968743381340312
360,3.6009999999999995,0.1469528494640378,14,-0.31705234213760525,-0.17009949267356744
361,3.6109999999999993,0.14654589058986434,14,-0.317055059419452,-0.17050916882958767
362,3.6209999999999996,0.14614117948632976,14,-0.31705766505410526,-0.1709164855677755
363,3.6309999999999993,0.1457386975819334,14,-0.31706016338615145,-0.17132146580421806
364,3.640999999999999,0.1453384265092008,14,-0.3170625586022324,-0.1717241320930316
365,3.6509999999999994,0.14494034810188994,14,-0.31706485473628115,-0.17212450663439122
366,3.660999999999999,0.1445444443922426,14,-0.31706705567460053,-0.17252261128235793
367,3.6709999999999994,0.14415069760828117,14,-0.3170691651608243,-0.17291846755254311
368,3.680999999999999,0.14375909017114918,14,-0.31707118680070306,-0.17331209662955388
369,3.6909999999999994,0.1433696046924953,14,-0.3170731240667537,-0.1737035193742584
370,3.700999999999999,0.14298222397189952,14,-0.3170749803027878,-0.17409275633088828
371,3.7109999999999994,0.14259693099434118,14,-0.31707675872828767,-0.1744798277339465
372,3.720999999999999,0.14221370892770765,14,-0.31707846244264626,-0.1748647535149386
373,3.7309999999999994,0.1418325411203431,14,-0.31708009442930457,-0.17524755330896147
374,3.740999999999999,0.14145341109863677,14,-0.31708165755973783,-0.17562824646110106
375,3.7509999999999994,0.14107630256464945,14,-0.3170831545973275,-0.17600685203267805
376,3.7609999999999992,0.1407011993937783,14,-0.31708458820111907,-0.17638338880734078
377,3.7709999999999995,0.14032808563245827,14,-0.31708596092946184,-0.17675787529700357
378,3.7809999999999993,0.1399569454959006,14,-0.3170872752435253,-0.17713032974762472
379,3.7909999999999995,0.13958776336586656,14,-0.3170885335107262,-0.17750077014485963
380,3.8009999999999993,0.13922052378847677,14,-0.31708973800802187,-0.1778692142195451
381,3.8109999999999995,0.13885521147205462,14,-0.31709089092512477,-0.17823567945307014
382,3.8209999999999993,0.13849181128500396,14,-0.31709199436759333,-0.17860018308258938
383,3.8309999999999995,0.1381303082537197,14,-0.3170930503598426,-0.1789627421061229
384,3.8409999999999993,0.13777068756053115,14,-0.31709406084804065,-0.1793233732875095
385,3.850999999999999,0.13741293454167752,14,-0.3170950277029279,-0.1796820931612504
386,3.8609999999999993,0.13705703468531472,14,-0.3170959527225315,-0.18003891803721678
387,3.870999999999999,0.13670297362955314,14,-0.3170968376347999,-0.18039386400524676
388,3.8809999999999993,0.13635073716052568,14,-0.3170976841001458,-0.18074694693962015
389,3.890999999999999,0.13600031121048578,14,-0.3170984937139111,-0.1810981825034253
390,3.9009999999999994,0.1356516818559344,14,-0.31709926800874094,-0.18144758615280654
391,3.910999999999999,0.13530483531577606,14,-0.31710000845689057,-0.1817951731411145
392,3.9209999999999994,0.1349597579495027,14,-0.317100716472448,-0.18214095852294526
393,3.930999999999999,0.13461643625540579,14,-0.31710139341347776,-0.18248495715807198
394,3.9409999999999994,0.13427485686881505,14,-0.3171020405841054,-0.18282718371529036
395,3.950999999999999,0.1339350065603645,14,-0.3171026592365166,-0.1831676526761521
396,3.9609999999999994,0.1335968722342843,14,-0.31710325057290123,-0.18350637833861694
397,3.970999999999999,0.13326044092671874,14,-0.317103815747324,-0.18384337482060525
398,3.9809999999999994,0.13292569980406937,14,-0.3171043558675224,-0.18417865606345302
399,3.990999999999999,0.1325926361613631,14,-0.3171048719966766,-0.18451223583531348


==> exact_eigenenergies_15.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,15,1.13170558465486,2.833240024912095
32,0.32099999999999995,1.6485271368224301,15,1.101542282821554,2.7500694196439843
33,0.33099999999999996,1.5987226916012087,15,1.0715774062355814,2.6703000978367903
34,0.34099999999999997,1.551839328211144,15,1.041849911206069,2.593689239417213
35,0.3509999999999999,1.5076273815384618,15,1.0123951640384679,2.5200225455769294
36,0.36099999999999993,1.4658648501939062,15,0.9832451273470183,2.4491099775409246
37,0.37099999999999994,1.4263536682479787,15,0.9544285540234494,2.380782222271428
38,0.38099999999999995,1.3889165640944885,15,0.9259711843324114,2.3148877484268997
39,0.39099999999999996,1.3533944013299235,15,0.897895942206255,2.2512903435361786
40,0.4009999999999999,1.3196439175062347,15,0.8702231274540554,2.18986704496029
41,0.4109999999999999,1.2875357929927012,15,0.8429706012213811,2.1305063942140823
42,0.42099999999999993,1.2569529950593827,15,0.8161539626523266,2.073106957711709
43,0.43099999999999994,1.227789352482599,15,0.7897867152716895,2.0175760677542884
44,0.44099999999999995,1.1999483240816329,15,0.7638804221340069,1.9638287462156399
45,0.45099999999999996,1.1733419310864748,15,0.7384448492522349,1.9117867803387096
46,0.4609999999999999,1.1478898284598702,15,0.7134880972337363,1.8613779256936065
47,0.4709999999999999,1.1235184945222934,15,0.6890167213817202,1.8125352159040136
48,0.4809999999999999,1.1001605216632018,15,0.6650358408110706,1.7651963624742724
49,0.49099999999999994,1.0777539937270877,15,0.641549237335852,1.7193032310629397
50,0.5009999999999999,1.0562419379640722,15,0.6185594450400314,1.6748013830041035
51,0.5109999999999999,1.0355718413307244,15,0.5960678315466188,1.6316396728773432
52,0.5209999999999999,1.0156952224952018,15,0.574074672046528,1.5897698945417298
53,0.5309999999999999,0.99656725220339,15,0.5525792171570183,1.5491464693604082
54,0.5409999999999999,0.9781464157486139,15,0.5315797556490348,1.5097261713976486
55,0.5509999999999999,0.9603942121960075,15,0.5110736730253245,1.4714678852213319
56,0.5609999999999999,0.9432748857754013,15,0.49105750684525884,1.4343323926206601
57,0.571,0.9267551854991246,15,0.4715269995971754,1.3982821850963
58,0.581,0.910804149604131,15,0.45247714980632714,1.3632812994104582
59,0.5909999999999999,0.8953929118781728,15,0.4339022619510283,1.3292951738292011
60,0.6009999999999999,0.8804945273211316,15,0.41579599564372877,1.2962905229648605
61,0.6109999999999999,0.8660838149263504,15,0.3981514144198054,1.2642352293461558
62,0.6209999999999999,0.8521372156521742,15,0.3809610343667433,1.2330982500189174
63,0.6309999999999999,0.8386326638985739,15,0.3642168727278827,1.2028495366264567
64,0.6409999999999999,0.8255494710140407,15,0.3479104965251515,1.1734599675391921
65,0.6509999999999999,0.8128682195391708,15,0.33203307116602193,1.1449012907051928
66,0.6609999999999999,0.8005706670499246,15,0.31657540893466185,1.1171460759845866
67,0.6709999999999999,0.7886396585991059,15,0.3015280172117447,1.0901676758108505
68,0.6809999999999999,0.7770590468722468,15,0.286881146228848,1.0639401931010948
69,0.691,0.7658136192764111,15,0.2726248361298905,1.0384384554063018
70,0.7009999999999998,0.754889031269615,15,0.2587489630961215,1.0136379943657365
71,0.7109999999999999,0.7442717453164559,15,0.24524328428132156,0.9895150295977775
72,0.7209999999999999,0.7339489749237172,15,0.23209748130405838,0.9660464562277756
73,0.7309999999999999,0.7239086332694941,15,0.2193012020531634,0.9432098353226575
74,0.7409999999999999,0.714139285991903,15,0.2068441005765823,0.9209833865684853
75,0.7509999999999999,0.7046301077496672,15,0.19471587484477842,0.8993459825944456
76,0.7609999999999999,0.6953708422076217,15,0.18290630220502407,0.8782771444126458
77,0.7709999999999999,0.6863517651361869,15,0.17140527236999237,0.8577570375061793
78,0.7809999999999999,0.6775636503457108,15,0.16020281781427742,0.8377664681599881
79,0.7909999999999999,0.6689977382048041,15,0.1492891414860399,0.818286879690844
80,0.8009999999999998,0.6606457065168542,15,0.1386546417690364,0.7993003482858906
81,0.8109999999999998,0.6524996435511716,15,0.12828993466459004,0.7807895782157617
82,0.8209999999999998,0.6445520230450672,15,0.11818587319238072,0.7627378962374479
83,0.8309999999999998,0.6367956810108304,15,0.10833356403474309,0.7451292450455735
84,0.8409999999999999,0.6292237941973842,15,0.09872438148125148,0.7279481756786357
85,0.8509999999999999,0.6218298600705054,15,0.08934997874880671,0.7111798388193121
86,0.8609999999999999,0.6146076781881534,15,0.08020229677635057,0.694809974964504
87,0.8709999999999999,0.6075513328587832,15,0.0712735706125209,0.6788249034713041
88,0.8809999999999999,0.6006551769807039,15,0.06255633352841564,0.6632115105091195
89,0.8909999999999999,0.5939138169696971,15,0.05404341900156179,0.6479572359712589
90,0.9009999999999999,0.5873220986903442,15,0.045727960726856226,0.6330500594172005
91,0.9109999999999998,0.5808750943139409,15,0.03760339081690503,0.6184784851308459
92,0.9209999999999998,0.5745680900325735,15,0.029663436359223916,0.6042315263917974
93,0.9309999999999998,0.568396574564984,15,0.021902114499898456,0.5902986890648825
94,0.9409999999999998,0.5623562283953243,15,0.014313726222080714,0.576669954617405
95,0.9509999999999998,0.5564429136908519,15,0.0068928489871765974,0.5633357626780284
96,0.9609999999999999,0.5506526648491157,15,-3.3306690738754696e-16,0.5506526648491153
97,0.9709999999999999,0.5449816796292484,15,-9.159339953157541e-16,0.5449816796292475
98,0.9809999999999999,0.5394263108256883,15,-1.942890293094024e-16,0.539426310825688
99,0.9909999999999999,0.5339830584460142,15,2.7755575615628914e-17,0.5339830584460142
100,1.001,0.5286485623576425,15,-8.326672684688674e-17,0.5286485623576423
101,1.0109999999999997,0.5234195953709201,15,3.885780586188048e-16,0.5234195953709204
102,1.0209999999999997,0.5182930567286975,15,1.942890293094024e-16,0.5182930567286977
103,1.0309999999999997,0.5132659659747819,15,2.220446049250313e-16,0.5132659659747821
104,1.0409999999999997,0.5083354571757926,15,-5.828670879282072e-16,0.5083354571757921
105,1.0509999999999997,0.5034987734728832,15,-1.1102230246251565e-16,0.5034987734728831
106,1.0609999999999997,0.4987532619415647,15,2.7755575615628914e-16,0.498753261941565
107,1.0709999999999997,0.494096368739496,15,8.326672684688674e-17,0.49409636873949603
108,1.0809999999999997,0.4895256345235894,15,1.942890293094024e-16,0.48952563452358955
109,1.0909999999999997,0.4850386901191569,15,3.0531133177191805e-16,0.48503869011915723
110,1.1009999999999998,0.48063325242506827,15,-6.38378239159465e-16,0.4806332524250676
111,1.1109999999999998,0.4763071205400542,15,1.0269562977782698e-15,0.4763071205400552
112,1.1209999999999998,0.4720581720963427,15,2.498001805406602e-16,0.47205817209634293
113,1.1309999999999998,0.4678843597877985,15,2.7755575615628914e-16,0.4678843597877988
114,1.1409999999999998,0.4637837080806312,15,-3.0531133177191805e-16,0.46378370808063085
115,1.1509999999999998,0.45975431009556916,15,-9.159339953157541e-16,0.4597543100955682
116,1.1609999999999998,0.45579432465116293,15,3.3306690738754696e-16,0.45579432465116326
117,1.1709999999999998,0.4519019734585825,15,-3.0531133177191805e-16,0.4519019734585822
118,1.1809999999999996,0.44807553845893333,15,8.604228440844963e-16,0.4480755384589342
119,1.1909999999999996,0.4443133592947105,15,-3.0531133177191805e-16,0.44431335929471016
120,1.2009999999999996,0.44061383090757716,15,6.106226635438361e-16,0.4406138309075778
121,1.2109999999999996,0.4369754012551612,15,-3.885780586188048e-16,0.4369754012551608
122,1.2209999999999996,0.43339656914004926,15,8.604228440844963e-16,0.4333965691400501
123,1.2309999999999997,0.42987588214459804,15,3.608224830031759e-16,0.4298758821445984
124,1.2409999999999997,0.4264119346655924,15,2.7755575615628914e-16,0.4264119346655927
125,1.2509999999999997,0.42300336604316563,15,-6.938893903907228e-16,0.4230033660431649
126,1.2609999999999997,0.41964885877874714,15,-2.498001805406602e-16,0.4196488587787469
127,1.2709999999999997,0.4163471368371363,15,-5.551115123125783e-17,0.41634713683713626
128,1.2809999999999997,0.4130969640281032,15,-2.7755575615628914e-17,0.41309696402810314
129,1.2909999999999997,0.4098971424632069,15,1.1102230246251565e-16,0.409897142463207
130,1.3009999999999997,0.40674651108378185,15,2.498001805406602e-16,0.4067465110837821
131,1.3109999999999997,0.403643944256293,15,1.6653345369377348e-16,0.4036439442562932
132,1.3209999999999997,0.40058835043149144,15,5.828670879282072e-16,0.400588350431492
133,1.3309999999999997,0.3975786708640121,15,1.1102230246251565e-16,0.3975786708640122
134,1.3409999999999997,0.3946138783892619,15,1.1934897514720433e-15,0.3946138783892631
135,1.3509999999999998,0.3916929762546263,15,5.551115123125783e-17,0.39169297625462635
136,1.3609999999999998,0.3888149970022044,15,2.7755575615628914e-16,0.3888149970022047
137,1.3709999999999998,0.3859790014004377,15,-3.608224830031759e-16,0.3859790014004374
138,1.3809999999999998,0.38318407742215793,15,6.106226635438361e-16,0.38318407742215854
139,1.3909999999999996,0.38042933926671474,15,-4.996003610813204e-16,0.38042933926671424
140,1.4009999999999996,0.377713926423983,15,-1.942890293094024e-16,0.3777139264239828
141,1.4109999999999996,0.37503700277817165,15,5.828670879282072e-16,0.3750370027781722
142,1.4209999999999996,0.3723977557494723,15,-1.6653345369377348e-16,0.37239775574947215
143,1.4309999999999996,0.36979539547169826,15,-2.498001805406602e-16,0.36979539547169804
144,1.4409999999999996,0.3672291540041639,15,-2.7755575615628914e-17,0.3672291540041639
145,1.4509999999999996,0.3646982845761545,15,5.551115123125783e-17,0.36469828457615455
146,1.4609999999999996,0.3622020608624231,15,0.0,0.3622020608624231
147,1.4709999999999996,0.3597397762882394,15,-7.771561172376096e-16,0.3597397762882386
148,1.4809999999999997,0.35731074336259294,15,-6.106226635438361e-16,0.35731074336259233
149,1.4909999999999997,0.35491429303822947,15,-1.942890293094024e-16,0.3549142930382293
150,1.5009999999999997,0.3525497740972686,15,-4.996003610813204e-16,0.3525497740972681
151,1.5109999999999997,0.3502165525612178,15,-5.551115123125783e-16,0.35021655256121725
152,1.5209999999999997,0.34791401112426046,15,5.828670879282072e-16,0.347914011124261
153,1.5309999999999997,0.34564154860875257,15,3.608224830031759e-16,0.34564154860875296
154,1.5409999999999997,0.3433985794419209,15,1.6653345369377348e-16,0.3433985794419211
155,1.5509999999999997,0.3411845331528047,15,-1.942890293094024e-16,0.3411845331528045
156,1.5609999999999997,0.33899885388853307,15,-1.6653345369377348e-16,0.3389988538885329
157,1.5709999999999997,0.3368409999490771,15,4.718447854656915e-16,0.33684099994907757
158,1.5809999999999997,0.3347104433396585,15,-3.885780586188048e-16,0.3347104433396581
159,1.5909999999999997,0.3326066693400378,15,-2.498001805406602e-16,0.3326066693400376
160,1.6009999999999995,0.3305291760899439,15,-6.938893903907228e-16,0.33052917608994326
161,1.6109999999999995,0.3284774741899442,15,-2.498001805406602e-16,0.328477474189944
162,1.6209999999999996,0.32645108631708836,15,5.551115123125783e-16,0.3264510863170889
163,1.6309999999999996,0.32444954685469046,15,1.6653345369377348e-16,0.32444954685469063
164,1.6409999999999996,0.3224724015356491,15,8.326672684688674e-17,0.32247240153564916
165,1.6509999999999996,0.32051920709872816,15,7.771561172376096e-16,0.32051920709872894
166,1.6609999999999996,0.3185895309572548,15,7.771561172376096e-16,0.31858953095725556
167,1.6709999999999996,0.3166829508797128,15,2.7755575615628914e-17,0.3166829508797129
168,1.6809999999999996,0.3147990546817372,15,5.828670879282072e-16,0.31479905468173774
169,1.6909999999999996,0.31293743992903617,15,0.0,0.31293743992903617
170,1.7009999999999996,0.31109771365079375,15,-1.1102230246251565e-16,0.31109771365079364
171,1.7109999999999996,0.30927949206312105,15,5.273559366969494e-16,0.30927949206312155
172,1.7209999999999996,0.30748240030214996,15,-8.326672684688674e-17,0.3074824003021499
173,1.7309999999999997,0.3057060721663779,15,-5.551115123125783e-16,0.30570607216637735
174,1.7409999999999997,0.3039501498678921,15,-1.1102230246251565e-16,0.303950149867892
175,1.7509999999999997,0.3022142837921189,15,1.0547118733938987e-15,0.30221428379211995
176,1.7609999999999997,0.30049813226575817,15,9.71445146547012e-16,0.30049813226575917
177,1.7709999999999997,0.29880136133258056,15,2.498001805406602e-16,0.29880136133258084
178,1.7809999999999997,0.29712364453677714,15,3.3306690738754696e-16,0.2971236445367775
179,1.7909999999999997,0.2954646627135679,15,7.771561172376096e-16,0.2954646627135687
180,1.8009999999999997,0.2938241037867852,15,1.1102230246251565e-16,0.2938241037867853
181,1.8109999999999997,0.29220166257316404,15,-6.38378239159465e-16,0.2922016625731634
182,1.8209999999999995,0.29059704059308084,15,2.7755575615628914e-17,0.2905970405930809
183,1.8309999999999995,0.2890099458874933,15,-7.771561172376096e-16,0.2890099458874925
184,1.8409999999999995,0.2874400928408475,15,4.718447854656915e-16,0.2874400928408479
185,1.8509999999999995,0.28588720200972456,15,-4.163336342344337e-16,0.2858872020097242
186,1.8609999999999995,0.2843509999570124,15,-7.494005416219807e-16,0.28435099995701163
187,1.8709999999999996,0.2828312190913951,15,-3.608224830031759e-16,0.28283121909139475
188,1.8809999999999996,0.2813275975119618,15,-2.7755575615628914e-16,0.2813275975119615
189,1.8909999999999996,0.2798398788577473,15,2.7755575615628914e-17,0.2798398788577473
190,1.9009999999999996,0.27836781216202006,15,3.3306690738754696e-16,0.2783678121620204
191,1.9109999999999996,0.2769111517111461,15,2.7755575615628914e-16,0.2769111517111464
192,1.9209999999999996,0.27546965690786057,15,-1.3877787807814457e-16,0.2754696569078604
193,1.9309999999999996,0.2740430921387883,15,-5.273559366969494e-16,0.27404309213878775
194,1.9409999999999996,0.2726312266460588,15,-5.551115123125783e-16,0.27263122664605827
195,1.9509999999999996,0.27123383440287036,15,-3.885780586188048e-16,0.27123383440286997
196,1.9609999999999996,0.2698506939928609,15,-4.996003610813204e-16,0.2698506939928604
197,1.9709999999999996,0.26848158849315074,15,-2.7755575615628914e-16,0.26848158849315046
198,1.9809999999999997,0.2671263053609289,15,-7.771561172376096e-16,0.26712630536092813
199,1.9909999999999997,0.2657846363234556,15,2.220446049250313e-16,0.26578463632345584
200,2.001,0.26445637727136434,15,8.326672684688674e-17,0.2644563772713644
201,2.0109999999999997,0.26314132815514674,15,5.828670879282072e-16,0.26314132815514735
202,2.0209999999999995,0.26183929288471064,15,-8.326672684688674e-17,0.26183929288471053
203,2.0309999999999997,0.26055007923190554,15,5.551115123125783e-17,0.2605500792319056
204,2.0409999999999995,0.2592734987359138,15,3.3306690738754696e-16,0.25927349873591415
205,2.0509999999999997,0.2580093666114091,15,-8.326672684688674e-17,0.25800936661140905
206,2.0609999999999995,0.2567575016593887,15,-8.326672684688674e-16,0.2567575016593879
207,2.0709999999999997,0.25551772618058916,15,-5.828670879282072e-16,0.25551772618058854
208,2.0809999999999995,0.25428986589139846,15,4.996003610813204e-16,0.25428986589139896
209,2.0909999999999997,0.25307374984218084,15,8.326672684688674e-17,0.2530737498421809
210,2.1009999999999995,0.2518692103379344,15,-4.440892098500626e-16,0.25186921033793397
211,2.1109999999999998,0.2506760828612033,15,-5.273559366969494e-16,0.2506760828612028
212,2.1209999999999996,0.24949420599717123,15,1.6653345369377348e-16,0.2494942059971714
213,2.131,0.2483234213608635,15,-1.3877787807814457e-16,0.24832342136086336
214,2.1409999999999996,0.2471635735263896,15,2.498001805406602e-16,0.24716357352638985
215,2.1509999999999994,0.24601450995815907,15,1.3877787807814457e-16,0.2460145099581592
216,2.1609999999999996,0.24487608094400748,15,5.551115123125783e-17,0.24487608094400753
217,2.1709999999999994,0.24374813953017055,15,-1.3877787807814457e-16,0.2437481395301704
218,2.1809999999999996,0.24263054145804683,15,-5.551115123125783e-17,0.24263054145804677
219,2.1909999999999994,0.24152314510269293,15,-4.163336342344337e-16,0.24152314510269252
220,2.2009999999999996,0.24042581141299416,15,3.3306690738754696e-16,0.2404258114129945
221,2.2109999999999994,0.23933840385346003,15,3.885780586188048e-16,0.23933840385346042
222,2.2209999999999996,0.23826078834759123,15,5.551115123125783e-16,0.2382607883475918
223,2.2309999999999994,0.23719283322277016,15,3.3306690738754696e-16,0.2371928332227705
224,2.2409999999999997,0.2361344091566266,15,-5.551115123125783e-17,0.23613440915662653
225,2.2509999999999994,0.23508538912483348,15,7.216449660063518e-16,0.2350853891248342
226,2.2609999999999997,0.23404564835028754,15,-4.163336342344337e-16,0.23404564835028713
227,2.2709999999999995,0.23301506425363286,15,-6.106226635438361e-16,0.23301506425363225
228,2.2809999999999997,0.2319935164050855,15,1.6653345369377348e-16,0.23199351640508567
229,2.2909999999999995,0.2309808864775208,15,1.6653345369377348e-16,0.23098088647752096
230,2.3009999999999997,0.22997705820078232,15,-4.996003610813204e-16,0.22997705820078182
231,2.3109999999999995,0.2289819173171788,15,1.1102230246251565e-16,0.2289819173171789
232,2.3209999999999997,0.22799535153813014,15,3.885780586188048e-16,0.22799535153813053
233,2.3309999999999995,0.22701725050193056,15,3.885780586188048e-16,0.22701725050193095
234,2.3409999999999997,0.22604750573259297,15,-5.273559366969494e-16,0.22604750573259244
235,2.3509999999999995,0.22508601059974487,15,6.38378239159465e-16,0.2250860105997455
236,2.3609999999999993,0.22413266027954265,15,5.828670879282072e-16,0.22413266027954323
237,2.3709999999999996,0.22318735171657533,15,-7.494005416219807e-16,0.22318735171657458
238,2.3809999999999993,0.22224998358672837,15,-1.942890293094024e-16,0.22224998358672818
239,2.3909999999999996,0.2213204562609787,15,-1.6653345369377348e-16,0.22132045626097854
240,2.4009999999999994,0.22039867177009587,15,1.6653345369377348e-16,0.22039867177009603
241,2.4109999999999996,0.2194845337702199,15,-1.942890293094024e-16,0.2194845337702197
242,2.4209999999999994,0.21857794750929377,15,8.326672684688674e-17,0.21857794750929385
243,2.4309999999999996,0.21767881979432335,15,2.498001805406602e-16,0.2176788197943236
244,2.4409999999999994,0.21678705895944292,15,5.273559366969494e-16,0.21678705895944345
245,2.4509999999999996,0.21590257483476138,15,2.7755575615628914e-17,0.2159025748347614
246,2.4609999999999994,0.21502527871596916,15,6.106226635438361e-16,0.21502527871596977
247,2.4709999999999996,0.21415508333468236,15,-3.885780586188048e-16,0.21415508333468197
248,2.4809999999999994,0.2132919028295043,15,6.106226635438361e-16,0.21329190282950491
249,2.4909999999999997,0.21243565271778408,15,-5.828670879282072e-16,0.2124356527177835
250,2.5009999999999994,0.21158624986805283,15,-1.1102230246251565e-16,0.21158624986805272
251,2.5109999999999997,0.21074361247311832,15,-1.1102230246251565e-16,0.2107436124731182
252,2.5209999999999995,0.20990766002380015,15,-5.551115123125783e-17,0.2099076600238001
253,2.5309999999999997,0.20907831328328727,15,-2.7755575615628914e-16,0.209078313283287
254,2.5409999999999995,0.20825549426210158,15,1.3877787807814457e-17,0.2082554942621016
255,2.5509999999999997,0.2074391261936496,15,1.3877787807814457e-17,0.20743912619364963
256,2.5609999999999995,0.2066291335103476,15,-1.942890293094024e-16,0.2066291335103474
257,2.5709999999999993,0.20582544182030343,15,4.579669976578771e-16,0.20582544182030388
258,2.5809999999999995,0.20502797788454094,15,1.249000902703301e-16,0.20502797788454108
259,2.5909999999999993,0.20423666959475115,15,2.7755575615628914e-16,0.20423666959475142
260,2.6009999999999995,0.20345144595155717,15,1.8041124150158794e-16,0.20345144595155734
261,2.6109999999999993,0.2026722370432785,15,-1.6653345369377348e-16,0.20267223704327833
262,2.6209999999999996,0.20189897402518128,15,8.326672684688674e-17,0.20189897402518137
263,2.6309999999999993,0.2011315890992019,15,1.3877787807814457e-17,0.20113158909920192
264,2.6409999999999996,0.20037001549413105,15,-3.7470027081099033e-16,0.2003700154941307
265,2.6509999999999994,0.19961418744624676,15,4.440892098500626e-16,0.1996141874462472
266,2.6609999999999996,0.19886404018038337,15,-1.6653345369377348e-16,0.1988640401803832
267,2.6709999999999994,0.19811950989142652,15,-1.3877787807814457e-17,0.19811950989142652
268,2.6809999999999996,0.1973805337262216,15,-1.1102230246251565e-16,0.1973805337262215
269,2.6909999999999994,0.19664704976588634,15,-1.942890293094024e-16,0.19664704976588615
270,2.7009999999999996,0.19591899700851542,15,4.163336342344337e-17,0.19591899700851545
271,2.7109999999999994,0.19519631535226858,15,1.6653345369377348e-16,0.19519631535226875
272,2.7209999999999996,0.19447894557883136,15,4.85722573273506e-16,0.19447894557883183
273,2.7309999999999994,0.19376682933723915,15,5.828670879282072e-16,0.19376682933723974
274,2.7409999999999997,0.1930599091280555,15,-5.134781488891349e-16,0.19305990912805499
275,2.7509999999999994,0.19235812828789536,15,-5.689893001203927e-16,0.19235812828789478
276,2.7609999999999997,0.1916614309742847,15,6.938893903907228e-17,0.19166143097428479
277,2.7709999999999995,0.19096976215084813,15,-4.0245584642661925e-16,0.1909697621508477
278,2.7809999999999993,0.19028306757281557,15,-6.800116025829084e-16,0.19028306757281488
279,2.7909999999999995,0.18960129377284132,15,-5.828670879282072e-16,0.18960129377284074
280,2.8009999999999993,0.1889243880471261,15,2.914335439641036e-16,0.1889243880471264
281,2.8109999999999995,0.18825229844183572,15,5.551115123125783e-17,0.18825229844183577
282,2.8209999999999993,0.18758497373980862,15,1.3877787807814457e-17,0.18758497373980865
283,2.8309999999999995,0.1869223634475451,15,5.273559366969494e-16,0.18692236344754562
284,2.8409999999999993,0.18626441778247102,15,-6.522560269672795e-16,0.18626441778247038
285,2.8509999999999995,0.18561108766047008,15,-8.049116928532385e-16,0.18561108766046927
286,2.8609999999999993,0.1849623246836771,15,-6.38378239159465e-16,0.18496232468367646
287,2.8709999999999996,0.18431808112852668,15,8.326672684688674e-17,0.18431808112852677
288,2.8809999999999993,0.18367830993405074,15,-1.249000902703301e-16,0.1836783099340506
289,2.8909999999999996,0.18304296469041856,15,1.5265566588595902e-16,0.1830429646904187
290,2.9009999999999994,0.18241199962771462,15,5.412337245047638e-16,0.18241199962771515
291,2.9109999999999996,0.1817853696049468,15,4.163336342344337e-17,0.18178536960494684
292,2.9209999999999994,0.18116303009928114,15,-2.636779683484747e-16,0.18116303009928086
293,2.9309999999999996,0.18054493719549644,15,1.6653345369377348e-16,0.1805449371954966
294,2.9409999999999994,0.1799310475756546,15,-4.718447854656915e-16,0.17993104757565412
295,2.9509999999999996,0.17932131850898006,15,3.3306690738754696e-16,0.1793213185089804
296,2.9609999999999994,0.17871570784194532,15,3.885780586188048e-16,0.1787157078419457
297,2.9709999999999996,0.17811417398855608,15,3.469446951953614e-16,0.17811417398855645
298,2.9809999999999994,0.17751667592083198,15,2.220446049250313e-16,0.1775166759208322
299,2.990999999999999,0.1769231731594785,15,-3.191891195797325e-16,0.1769231731594782
300,3.0009999999999994,0.17633362576474512,15,-1.3877787807814457e-16,0.17633362576474498
301,3.0109999999999992,0.17574799432746602,15,-9.71445146547012e-17,0.1757479943274659
302,3.0209999999999995,0.1751662399602781,15,2.7755575615628914e-17,0.17516623996027814
303,3.0309999999999993,0.17458832428901358,15,-3.7470027081099033e-16,0.17458832428901322
304,3.0409999999999995,0.1740142094442618,15,3.3306690738754696e-16,0.17401420944426213
305,3.0509999999999993,0.1734438580530974,15,4.579669976578771e-16,0.17344385805309787
306,3.0609999999999995,0.17287723323097032,15,-4.718447854656915e-16,0.17287723323096985
307,3.0709999999999993,0.17231429857375452,15,1.5265566588595902e-16,0.1723142985737547
308,3.0809999999999995,0.17175501814995137,15,5.134781488891349e-16,0.17175501814995187
309,3.0909999999999993,0.17119935649304438,15,6.106226635438361e-16,0.171199356493045
310,3.1009999999999995,0.170647278594002,15,-2.914335439641036e-16,0.1706472785940017
311,3.1109999999999993,0.17009874989392482,15,2.636779683484747e-16,0.1700987498939251
312,3.1209999999999996,0.1695537362768344,15,2.498001805406602e-16,0.16955373627683465
313,3.1309999999999993,0.16901220406259987,15,-2.636779683484747e-16,0.1690122040625996
314,3.1409999999999996,0.16847412000000003,15,0.0,0.16847412000000003
315,3.1509999999999994,0.16793945125991752,15,6.38378239159465e-16,0.16793945125991816
316,3.1609999999999996,0.16740816542866185,15,4.0245584642661925e-16,0.16740816542866227
317,3.1709999999999994,0.16688023050141917,15,3.885780586188048e-16,0.16688023050141956
318,3.1809999999999996,0.16635561487582523,15,3.7470027081099033e-16,0.16635561487582562
319,3.1909999999999994,0.16583428734565972,15,3.3306690738754696e-16,0.16583428734566005
320,3.200999999999999,0.165316217094658,15,-1.3877787807814457e-17,0.165316217094658
321,3.2109999999999994,0.16480137369043915,15,-4.163336342344337e-17,0.16480137369043912
322,3.220999999999999,0.16428972707854708,15,3.191891195797325e-16,0.1642897270785474
323,3.2309999999999994,0.16378124757660173,15,2.3592239273284576e-16,0.16378124757660195
324,3.240999999999999,0.16327590586855914,15,6.106226635438361e-16,0.16327590586855975
325,3.2509999999999994,0.16277367299907725,15,-2.7755575615628914e-17,0.16277367299907722
326,3.2609999999999992,0.16227452036798534,15,-1.249000902703301e-16,0.16227452036798523
327,3.2709999999999995,0.16177841972485482,15,1.3877787807814457e-17,0.16177841972485485
328,3.2809999999999993,0.16128534316366966,15,8.326672684688674e-17,0.16128534316366974
329,3.2909999999999995,0.16079526311759346,15,4.3021142204224816e-16,0.1607952631175939
330,3.3009999999999993,0.16030815235383222,15,4.0245584642661925e-16,0.1603081523538326
331,3.3109999999999995,0.1598239839685896,15,1.1102230246251565e-16,0.1598239839685897
332,3.3209999999999993,0.15934273138211386,15,1.8041124150158794e-16,0.15934273138211402
333,3.3309999999999995,0.15886436833383372,15,-8.326672684688674e-17,0.15886436833383363
334,3.3409999999999993,0.1583888688775816,15,-4.579669976578771e-16,0.15838886887758113
335,3.3509999999999995,0.15791620737690246,15,2.220446049250313e-16,0.15791620737690268
336,3.3609999999999993,0.15744635850044633,15,1.249000902703301e-16,0.15744635850044647
337,3.3709999999999996,0.15697929721744294,15,-8.326672684688674e-16,0.1569792972174421
338,3.3809999999999993,0.15651499879325648,15,-1.6653345369377348e-16,0.1565149987932563
339,3.3909999999999996,0.1560534387850192,15,5.551115123125783e-16,0.15605343878501976
340,3.4009999999999994,0.155594593037342,15,-1.6653345369377348e-16,0.15559459303734183
341,3.4109999999999996,0.1551384376781003,15,4.0245584642661925e-16,0.1551384376781007
342,3.4209999999999994,0.15468494911429412,15,8.326672684688674e-17,0.1546849491142942
343,3.430999999999999,0.1542341040279802,15,-6.938893903907228e-17,0.15423410402798016
344,3.4409999999999994,0.15378587937227553,15,1.3877787807814457e-16,0.15378587937227567
345,3.450999999999999,0.1533402523674298,15,3.608224830031759e-16,0.15334025236743015
346,3.4609999999999994,0.15289720049696623,15,-2.3592239273284576e-16,0.15289720049696598
347,3.470999999999999,0.1524567015038894,15,1.249000902703301e-16,0.1524567015038895
348,3.4809999999999994,0.15201873338695782,15,5.828670879282072e-16,0.1520187333869584
349,3.490999999999999,0.15158327439702096,15,-2.636779683484747e-16,0.15158327439702068
350,3.5009999999999994,0.15115030303341906,15,-5.551115123125783e-17,0.151150303033419
351,3.5109999999999992,0.15071979804044436,15,-2.220446049250313e-16,0.15071979804044414
352,3.5209999999999995,0.1502917384038626,15,-7.632783294297951e-16,0.15029173840386184
353,3.5309999999999993,0.14986610334749367,15,8.326672684688674e-17,0.14986610334749376
354,3.5409999999999995,0.14944287232985035,15,2.636779683484747e-16,0.1494428723298506
355,3.5509999999999993,0.14902202504083362,15,-1.3877787807814457e-16,0.14902202504083348
356,3.5609999999999995,0.1486035413984836,15,3.191891195797325e-16,0.14860354139848392
357,3.5709999999999993,0.14818740154578552,15,-3.885780586188048e-16,0.14818740154578514
358,3.5809999999999995,0.14777358584752864,15,-2.7755575615628914e-17,0.14777358584752862
359,3.5909999999999993,0.1473620748872181,15,1.8041124150158794e-16,0.14736207488721825
360,3.6009999999999995,0.1469528494640378,15,-4.0245584642661925e-16,0.14695284946403742
361,3.6109999999999993,0.14654589058986434,15,3.469446951953614e-16,0.14654589058986467
362,3.6209999999999996,0.14614117948632976,15,-4.85722573273506e-16,0.14614117948632926
363,3.6309999999999993,0.1457386975819334,15,-3.0531133177191805e-16,0.14573869758193309
364,3.640999999999999,0.1453384265092008,15,5.967448757360216e-16,0.14533842650920142
365,3.6509999999999994,0.14494034810188994,15,1.3877787807814457e-16,0.14494034810189008
366,3.660999999999999,0.1445444443922426,15,2.0816681711721685e-16,0.1445444443922428
367,3.6709999999999994,0.14415069760828117,15,-5.551115123125783e-16,0.14415069760828061
368,3.680999999999999,0.14375909017114918,15,8.326672684688674e-17,0.14375909017114927
369,3.6909999999999994,0.1433696046924953,15,-4.440892098500626e-16,0.14336960469249485
370,3.700999999999999,0.14298222397189952,15,1.942890293094024e-16,0.14298222397189972
371,3.7109999999999994,0.14259693099434118,15,-2.498001805406602e-16,0.14259693099434093
372,3.720999999999999,0.14221370892770765,15,5.273559366969494e-16,0.14221370892770818
373,3.7309999999999994,0.1418325411203431,15,2.220446049250313e-16,0.14183254112034333
374,3.740999999999999,0.14145341109863677,15,-1.1102230246251565e-16,0.14145341109863666
375,3.7509999999999994,0.14107630256464945,15,-7.077671781985373e-16,0.14107630256464876
376,3.7609999999999992,0.1407011993937783,15,-2.0816681711721685e-16,0.14070119939377806
377,3.7709999999999995,0.14032808563245827,15,-2.7755575615628914e-17,0.14032808563245824
378,3.7809999999999993,0.1399569454959006,15,-1.942890293094024e-16,0.1399569454959004
379,3.7909999999999995,0.13958776336586656,15,-2.914335439641036e-16,0.13958776336586626
380,3.8009999999999993,0.13922052378847677,15,7.077671781985373e-16,0.1392205237884775
381,3.8109999999999995,0.13885521147205462,15,-1.3877787807814457e-17,0.1388552114720546
382,3.8209999999999993,0.13849181128500396,15,1.3877787807814457e-17,0.13849181128500399
383,3.8309999999999995,0.1381303082537197,15,2.636779683484747e-16,0.13813030825371997
384,3.8409999999999993,0.13777068756053115,15,-4.85722573273506e-16,0.13777068756053068
385,3.850999999999999,0.13741293454167752,15,-3.608224830031759e-16,0.13741293454167716
386,3.8609999999999993,0.13705703468531472,15,1.8041124150158794e-16,0.13705703468531488
387,3.870999999999999,0.13670297362955314,15,-3.7470027081099033e-16,0.13670297362955275
388,3.8809999999999993,0.13635073716052568,15,3.3306690738754696e-16,0.136350737160526
389,3.890999999999999,0.13600031121048578,15,-3.469446951953614e-16,0.13600031121048545
390,3.9009999999999994,0.1356516818559344,15,-1.6653345369377348e-16,0.13565168185593424
391,3.910999999999999,0.13530483531577606,15,-3.191891195797325e-16,0.13530483531577575
392,3.9209999999999994,0.1349597579495027,15,-1.1102230246251565e-16,0.1349597579495026
393,3.930999999999999,0.13461643625540579,15,-3.885780586188048e-16,0.1346164362554054
394,3.9409999999999994,0.13427485686881505,15,3.0531133177191805e-16,0.13427485686881535
395,3.950999999999999,0.1339350065603645,15,-8.326672684688674e-17,0.13393500656036442
396,3.9609999999999994,0.1335968722342843,15,2.220446049250313e-16,0.1335968722342845
397,3.970999999999999,0.13326044092671874,15,-4.3021142204224816e-16,0.1332604409267183
398,3.9809999999999994,0.13292569980406937,15,4.996003610813204e-16,0.13292569980406987
399,3.990999999999999,0.1325926361613631,15,-1.5265566588595902e-16,0.13259263616136296


==> exact_eigenenergies_2.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,2,-1.5469526137825023,0.15458182647473273
32,0.32099999999999995,1.6485271368224301,2,-1.5397065902839704,0.10882054653845974
33,0.33099999999999996,1.5987226916012087,2,-1.5324357081745867,0.06628698342662198
34,0.34099999999999997,1.551839328211144,2,-1.5251471021804974,0.026692226030646582
35,0.3509999999999999,1.5076273815384618,2,-1.5178472519445059,-0.010219870406044107
36,0.36099999999999993,1.4658648501939062,2,-1.5105420147073085,-0.04467716451340231
37,0.37099999999999994,1.4263536682479787,2,-1.5032366610330778,-0.07688299278509914
38,0.38099999999999995,1.3889165640944885,2,-1.4959359127538145,-0.10701934865932605
39,0.39099999999999996,1.3533944013299235,2,-1.488643982362628,-0.13524958103270457
40,0.4009999999999999,1.3196439175062347,2,-1.4813646131487674,-0.16172069564253277
41,0.4109999999999999,1.2875357929927012,2,-1.4741011194349503,-0.1865653264422491
42,0.42099999999999993,1.2569529950593827,2,-1.4668564263482171,-0.20990343128883437
43,0.43099999999999994,1.227789352482599,2,-1.459633108627625,-0.23184375614502617
44,0.44099999999999995,1.1999483240816329,2,-1.4524334280441327,-0.2524851039624998
45,0.45099999999999996,1.1733419310864748,2,-1.4452593690785367,-0.2719174379920619
46,0.4609999999999999,1.1478898284598702,2,-1.4381126725712745,-0.2902228441114043
47,0.4709999999999999,1.1235184945222934,2,-1.4309948671231194,-0.30747637260082605
48,0.4809999999999999,1.1001605216632018,2,-1.4239072980862697,-0.32374677642306793
49,0.49099999999999994,1.0777539937270877,2,-1.4168511540418736,-0.3390971603147859
50,0.5009999999999999,1.0562419379640722,2,-1.4098274907116042,-0.353585552747532
51,0.5109999999999999,1.0355718413307244,2,-1.4028372522970807,-0.36726541096635623
52,0.5209999999999999,1.0156952224952018,2,-1.3958812902823938,-0.380186067787192
53,0.5309999999999999,0.99656725220339,2,-1.3889603797706627,-0.3923931275672726
54,0.5409999999999999,0.9781464157486139,2,-1.382075233456077,-0.40392881770746314
55,0.5509999999999999,0.9603942121960075,2,-1.375226513358675,-0.41483230116266745
56,0.5609999999999999,0.9432748857754013,2,-1.3684148404692784,-0.4251399546938771
57,0.571,0.9267551854991246,2,-1.3616408024678976,-0.43488561696877304
58,0.581,0.910804149604131,2,-1.3549049596902187,-0.4441008100860877
59,0.5909999999999999,0.8953929118781728,2,-1.348207849523835,-0.45281493764566216
60,0.6009999999999999,0.8804945273211316,2,-1.3415499894191403,-0.46105546209800863
61,0.6109999999999999,0.8660838149263504,2,-1.334931878699622,-0.4688480637732716
62,0.6209999999999999,0.8521372156521742,2,-1.328353999353001,-0.47621678370082676
63,0.6309999999999999,0.8386326638985739,2,-1.3218168159786559,-0.4831841520800819
64,0.6409999999999999,0.8255494710140407,2,-1.3153207750584226,-0.48977130404438185
65,0.6509999999999999,0.8128682195391708,2,-1.3088663037077235,-0.49599808416855273
66,0.6609999999999999,0.8005706670499246,2,-1.3024538080521701,-0.5018831410022455
67,0.6709999999999999,0.7886396585991059,2,-1.2960836713619281,-0.5074440127628222
68,0.6809999999999999,0.7770590468722468,2,-1.2897562520623247,-0.5126972051900779
69,0.691,0.7658136192764111,2,-1.283471881725171,-0.5176582624487598
70,0.7009999999999998,0.754889031269615,2,-1.277230863130748,-0.522341831861133
71,0.7109999999999999,0.7442717453164559,2,-1.2710334684763303,-0.5267617231598744
72,0.7209999999999999,0.7339489749237172,2,-1.2648799377930964,-0.5309309628693791
73,0.7309999999999999,0.7239086332694941,2,-1.2587704776200863,-0.5348618443505923
74,0.7409999999999999,0.714139285991903,2,-1.2527052599711868,-0.5385659739792837
75,0.7509999999999999,0.7046301077496672,2,-1.2485910407959333,-0.5439609330462661
76,0.7609999999999999,0.6953708422076217,2,-1.2509056416395115,-0.5555347994318898
77,0.7709999999999999,0.6863517651361869,2,-1.2530809204647748,-0.5667291553285879
78,0.7809999999999999,0.6775636503457108,2,-1.2551221187083408,-0.57755846836263
79,0.7909999999999999,0.6689977382048041,2,-1.2570343748743198,-0.5880366366695157
80,0.8009999999999998,0.6606457065168542,2,-1.2588227139811525,-0.5981770074642984
81,0.8109999999999998,0.6524996435511716,2,-1.2604920382503402,-0.6079923946991685
82,0.8209999999999998,0.6445520230450672,2,-1.262047119040136,-0.6174950959950687
83,0.8309999999999998,0.6367956810108304,2,-1.2634925900152842,-0.6266969090044539
84,0.8409999999999999,0.6292237941973842,2,-1.264832941528586,-0.6356091473312018
85,0.8509999999999999,0.6218298600705054,2,-1.266072516181628,-0.6442426561111225
86,0.8609999999999999,0.6146076781881534,2,-1.2672155055202017,-0.6526078273320483
87,0.8709999999999999,0.6075513328587832,2,-1.2682659478114215,-0.6607146149526384
88,0.8809999999999999,0.6006551769807039,2,-1.269227726842348,-0.668572549861644
89,0.8909999999999999,0.5939138169696971,2,-1.2701045716735915,-0.6761907547038943
90,0.9009999999999999,0.5873220986903442,2,-1.2709000572766287,-0.6835779585862845
91,0.9109999999999998,0.5808750943139409,2,-1.271617605980276,-0.690742511666335
92,0.9209999999999998,0.5745680900325735,2,-1.2722604896493899,-0.6976923996168164
93,0.9309999999999998,0.568396574564984,2,-1.2728318325176768,-0.7044352579526928
94,0.9409999999999998,0.5623562283953243,2,-1.2733346145971192,-0.7109783862017949
95,0.9509999999999998,0.5564429136908519,2,-1.2737716755866477,-0.7173287618957959
96,0.9609999999999999,0.5506526648491157,2,-1.2741457192053134,-0.7234930543561977
97,0.9709999999999999,0.5449816796292484,2,-1.274459317877429,-0.7294776382481807
98,0.9809999999999999,0.5394263108256883,2,-1.2747149177002357,-0.7352886068745474
99,0.9909999999999999,0.5339830584460142,2,-1.2749148436288011,-0.7409317851827869
100,1.001,0.5286485623576425,2,-1.2750613048166277,-0.7464127424589853
101,1.0109999999999997,0.5234195953709201,2,-1.275156400055077,-0.7517368046841569
102,1.0209999999999997,0.5182930567286975,2,-1.2752021232593536,-0.756909066530656
103,1.0309999999999997,0.5132659659747819,2,-1.2752003689535416,-0.7619344029787597
104,1.0409999999999997,0.5083354571757926,2,-1.27515293771289,-0.7668174805370974
105,1.0509999999999997,0.5034987734728832,2,-1.2750615415241375,-0.7715627680512543
106,1.0609999999999997,0.4987532619415647,2,-1.2749278090322202,-0.7761745470906556
107,1.0709999999999997,0.494096368739496,2,-1.2747532906443784,-0.7806569219048825
108,1.0809999999999997,0.4895256345235894,2,-1.2745394634679519,-0.7850138289443624
109,1.0909999999999997,0.4850386901191569,2,-1.2742877360618339,-0.789249045942677
110,1.1009999999999998,0.48063325242506827,2,-1.2739994529861773,-0.7933662005611091
111,1.1109999999999998,0.4763071205400542,2,-1.2736758991380497,-0.7973687785979955
112,1.1209999999999998,0.4720581720963427,2,-1.2733183038643165,-0.8012601317679738
113,1.1309999999999998,0.4678843597877985,2,-1.272927844846246,-0.8050434850584475
114,1.1409999999999998,0.4637837080806312,2,-1.272505651753022,-0.8087219436723908
115,1.1509999999999998,0.45975431009556916,2,-1.2720528096638783,-0.8122984995683091
116,1.1609999999999998,0.45579432465116293,2,-1.2715703622607544,-0.8157760376095915
117,1.1709999999999998,0.4519019734585825,2,-1.27105931479528,-0.8191573413366975
118,1.1809999999999996,0.44807553845893333,2,-1.2705206368356363,-0.822445098376703
119,1.1909999999999996,0.4443133592947105,2,-1.269955264800108,-0.8256419055053975
120,1.2009999999999996,0.44061383090757716,2,-1.2693641042853416,-0.8287502733777645
121,1.2109999999999996,0.4369754012551612,2,-1.2687480321982703,-0.831772630943109
122,1.2209999999999996,0.43339656914004926,2,-1.2681078987012873,-0.8347113295612381
123,1.2309999999999997,0.42987588214459804,2,-1.267444528980849,-0.8375686468362509
124,1.2409999999999997,0.4264119346655924,2,-1.2667587248499574,-0.8403467901843651
125,1.2509999999999997,0.42300336604316563,2,-1.266051266195206,-0.8430479001520403
126,1.2609999999999997,0.41964885877874714,2,-1.2653229122791005,-0.8456740535003534
127,1.2709999999999997,0.4163471368371363,2,-1.2645744029083097,-0.8482272660711734
128,1.2809999999999997,0.4130969640281032,2,-1.263806459478313,-0.8507094954502097
129,1.2909999999999997,0.4098971424632069,2,-1.2630197859046874,-0.8531226434414805
130,1.3009999999999997,0.40674651108378185,2,-1.2622150694509138,-0.855468558367132
131,1.3109999999999997,0.403643944256293,2,-1.2613929814622058,-0.8577490372059128
132,1.3209999999999997,0.40058835043149144,2,-1.2605541780143483,-0.8599658275828569
133,1.3309999999999997,0.3975786708640121,2,-1.259699300486217,-0.8621206296222048
134,1.3409999999999997,0.3946138783892619,2,-1.2588289760641975,-0.8642150976749357
135,1.3509999999999998,0.3916929762546263,2,-1.2579438181858773,-0.866250841931251
136,1.3609999999999998,0.3888149970022044,2,-1.2570444269301078,-0.8682294299279034
137,1.3709999999999998,0.3859790014004377,2,-1.256131389360197,-0.8701523879597594
138,1.3809999999999998,0.38318407742215793,2,-1.2552052798260755,-0.8720212024039176
139,1.3909999999999996,0.38042933926671474,2,-1.2542666602310562,-0.8738373209643414
140,1.4009999999999996,0.377713926423983,2,-1.2533160802682055,-0.8756021538442225
141,1.4109999999999996,0.37503700277817165,2,-1.2523540776309592,-0.8773170748527875
142,1.4209999999999996,0.3723977557494723,2,-1.2513811782020612,-0.8789834224525889
143,1.4309999999999996,0.36979539547169826,2,-1.2503978962245577,-0.8806025007528594
144,1.4409999999999996,0.3672291540041639,2,-1.2494047344581545,-0.8821755804539906
145,1.4509999999999996,0.3646982845761545,2,-1.2484021843238413,-0.8837038997476868
146,1.4609999999999996,0.3622020608624231,2,-1.2473907260393375,-0.8851886651769144
147,1.4709999999999996,0.3597397762882394,2,-1.2463708287476447,-0.8866310524594053
148,1.4809999999999997,0.35731074336259294,2,-1.2453429506406248,-0.8880322072780319
149,1.4909999999999997,0.35491429303822947,2,-1.2443075390792473,-0.8893932460410179
150,1.5009999999999997,0.3525497740972686,2,-1.2432650307119588,-0.8907152566146902
151,1.5109999999999997,0.3502165525612178,2,-1.2422158515922903,-0.8919992990310726
152,1.5209999999999997,0.34791401112426046,2,-1.2411604172967075,-0.893246406172447
153,1.5309999999999997,0.34564154860875257,2,-1.2400991330435887,-0.8944575844348361
154,1.5409999999999997,0.3433985794419209,2,-1.2390323938137455,-0.8956338143718245
155,1.5509999999999997,0.3411845331528047,2,-1.2379605844731207,-0.896776051320316
156,1.5609999999999997,0.33899885388853307,2,-1.23688407989796,-0.8978852260094268
157,1.5709999999999997,0.3368409999490771,2,-1.235803245102678,-0.8989622451536008
158,1.5809999999999997,0.3347104433396585,2,-1.2347184353706055,-0.9000079920309471
159,1.5909999999999997,0.3326066693400378,2,-1.233629996387613,-0.9010233270475752
160,1.6009999999999995,0.3305291760899439,2,-1.2325382643785479,-0.9020090882886039
161,1.6109999999999995,0.3284774741899442,2,-1.2314435662465435,-0.9029660920565993
162,1.6209999999999996,0.32645108631708836,2,-1.2303462197149375,-0.9038951333978491
163,1.6309999999999996,0.32444954685469046,2,-1.2292465334716978,-0.9047969866170074
164,1.6409999999999996,0.3224724015356491,2,-1.2281448073161148,-0.9056724057804657
165,1.6509999999999996,0.32051920709872816,2,-1.2270413323075546,-0.9065221252088265
166,1.6609999999999996,0.3185895309572548,2,-1.2259363909160461,-0.9073468599587913
167,1.6709999999999996,0.3166829508797128,2,-1.2248302571743768,-0.9081473062946639
168,1.6809999999999996,0.3147990546817372,2,-1.2237231968315059,-0.9089241421497687
169,1.6909999999999996,0.31293743992903617,2,-1.2226154675069973,-0.9096780275779612
170,1.7009999999999996,0.31109771365079375,2,-1.2215073188461836,-0.9104096051953898
171,1.7109999999999996,0.30927949206312105,2,-1.2203989926758194,-0.9111195006126984
172,1.7209999999999996,0.30748240030214996,2,-1.2192907231599739,-0.911808322857824
173,1.7309999999999997,0.3057060721663779,2,-1.2181827369559044,-0.9124766647895265
174,1.7409999999999997,0.3039501498678921,2,-1.2170752533696598,-0.9131251035017678
175,1.7509999999999997,0.3022142837921189,2,-1.2159684845112073,-0.9137542007190884
176,1.7609999999999997,0.30049813226575817,2,-1.2148626354488614,-0.9143645031831032
177,1.7709999999999997,0.29880136133258056,2,-1.2137579043628048,-0.9149565430302242
178,1.7809999999999997,0.29712364453677714,2,-1.2126544826975307,-0.9155308381607536
179,1.7909999999999997,0.2954646627135679,2,-1.2115525553130226,-0.9160878925994547
180,1.8009999999999997,0.2938241037867852,2,-1.2104523006345362,-0.916628196847751
181,1.8109999999999997,0.29220166257316404,2,-1.2093538908007944,-0.9171522282276303
182,1.8209999999999995,0.29059704059308084,2,-1.2082574918105142,-0.9176604512174333
183,1.8309999999999995,0.2890099458874933,2,-1.2071632636671292,-0.9181533177796359
184,1.8409999999999995,0.2874400928408475,2,-1.206071360521608,-0.9186312676807605
185,1.8509999999999995,0.28588720200972456,2,-1.2049819308132415,-0.919094728803517
186,1.8609999999999995,0.2843509999570124,2,-1.203895117408442,-0.9195441174514296
187,1.8709999999999996,0.2828312190913951,2,-1.2028110577373239,-0.9199798386459288
188,1.8809999999999996,0.2813275975119618,2,-1.2017298839281358,-0.920402286416174
189,1.8909999999999996,0.2798398788577473,2,-1.2006517229394436,-0.9208118440816963
190,1.9009999999999996,0.27836781216202006,2,-1.19957669669001,-0.92120888452799
191,1.9109999999999996,0.2769111517111461,2,-1.1985049221864854,-0.9215937704753393
192,1.9209999999999996,0.27546965690786057,2,-1.1974365116486778,-0.9219668547408173
193,1.9309999999999996,0.2740430921387883,2,-1.1963715726325468,-0.9223284804937585
194,1.9409999999999996,0.2726312266460588,2,-1.195310208150866,-0.9226789815048071
195,1.9509999999999996,0.27123383440287036,2,-1.1942525167915599,-0.9230186823886894
196,1.9609999999999996,0.2698506939928609,2,-1.1931985928337427,-0.9233478988408819
197,1.9709999999999996,0.26848158849315074,2,-1.192148526361437,-0.9236669378682864
198,1.9809999999999997,0.2671263053609289,2,-1.1911024033750335,-0.9239760980141045
199,1.9909999999999997,0.2657846363234556,2,-1.190060305900474,-0.9242756695770183
200,2.001,0.26445637727136434,2,-1.18902231209622,-0.9245659348248556
201,2.0109999999999997,0.26314132815514674,2,-1.187988496357997,-0.9248471682028503
202,2.0209999999999995,0.26183929288471064,2,-1.1869589294213778,-0.9251196365366672
203,2.0309999999999997,0.26055007923190554,2,-1.1859336784622059,-0.9253835992303003
204,2.0409999999999995,0.2592734987359138,2,-1.1849128071949413,-0.9256393084590275
205,2.0509999999999997,0.2580093666114091,2,-1.1838963759689105,-0.9258870093575013
206,2.0609999999999995,0.2567575016593887,2,-1.18288444186253,-0.9261269402031412
207,2.0709999999999997,0.25551772618058916,2,-1.181877058775511,-0.9263593325949218
208,2.0809999999999995,0.25428986589139846,2,-1.180874277519127,-0.9265844116277285
209,2.0909999999999997,0.25307374984218084,2,-1.1798761459045468,-0.9268023960623659
210,2.1009999999999995,0.2518692103379344,2,-1.1788827088292655,-0.9270134984913311
211,2.1109999999999998,0.2506760828612033,2,-1.1778940083617049,-0.9272179255005015
212,2.1209999999999996,0.24949420599717123,2,-1.1769100838239774,-0.9274158778268062
213,2.131,0.2483234213608635,2,-1.175930971872887,-0.9276075505120235
214,2.1409999999999996,0.2471635735263896,2,-1.174956706579171,-0.9277931330527814
215,2.1509999999999994,0.24601450995815907,2,-1.1739873195050385,-0.9279728095468794
216,2.1609999999999996,0.24487608094400748,2,-1.1730228397800233,-0.9281467588360158
217,2.1709999999999994,0.24374813953017055,2,-1.1720632941752007,-0.9283151546450301
218,2.1809999999999996,0.24263054145804683,2,-1.171108707175779,-0.9284781657177322
219,2.1909999999999994,0.24152314510269293,2,-1.170159101052117,-0.9286359559494242
220,2.2009999999999996,0.24042581141299416,2,-1.1692144959291741,-0.92878868451618
221,2.2109999999999994,0.23933840385346003,2,-1.168274909854448,-0.928936506000988
222,2.2209999999999996,0.23826078834759123,2,-1.1673403588643994,-0.9290795705168081
223,2.2309999999999994,0.23719283322277016,2,-1.1664108570494105,-0.9292180238266403
224,2.2409999999999997,0.2361344091566266,2,-1.1654864166172945,-0.9293520074606678
225,2.2509999999999994,0.23508538912483348,2,-1.1645670479553836,-0.9294816588305501
226,2.2609999999999997,0.23404564835028754,2,-1.1636527596912147,-0.9296071113409272
227,2.2709999999999995,0.23301506425363286,2,-1.1627435587518389,-0.929728494498206
228,2.2809999999999997,0.2319935164050855,2,-1.161839450421776,-0.9298459340166905
229,2.2909999999999995,0.2309808864775208,2,-1.1609404383996427,-0.9299595519221219
230,2.3009999999999997,0.22997705820078232,2,-1.1600465248534517,-0.9300694666526694
231,2.3109999999999995,0.2289819173171788,2,-1.1591577104746404,-0.9301757931574617
232,2.3209999999999997,0.22799535153813014,2,-1.1582739945307807,-0.9302786429926506
233,2.3309999999999995,0.22701725050193056,2,-1.1573953749171206,-0.9303781244151901
234,2.3409999999999997,0.22604750573259297,2,-1.156521848206799,-0.9304743424742059
235,2.3509999999999995,0.22508601059974487,2,-1.1556534096998838,-0.930567399100139
236,2.3609999999999993,0.22413266027954265,2,-1.1547900534712225,-0.93065739319168
237,2.3709999999999996,0.22318735171657533,2,-1.1539317724170757,-0.9307444207005003
238,2.3809999999999993,0.22224998358672837,2,-1.1530785583006125,-0.930828574713884
239,2.3909999999999996,0.2213204562609787,2,-1.1522304017962481,-0.9309099455352694
240,2.4009999999999994,0.22039867177009587,2,-1.1513872925328494,-0.9309886207627536
241,2.4109999999999996,0.2194845337702199,2,-1.1505492191358218,-0.9310646853656018
242,2.4209999999999994,0.21857794750929377,2,-1.1497161692681095,-0.9311382217588158
243,2.4309999999999996,0.21767881979432335,2,-1.1488881296701015,-0.9312093098757781
244,2.4409999999999994,0.21678705895944292,2,-1.148065086198469,-0.931278027239026
245,2.4509999999999996,0.21590257483476138,2,-1.1472470238639711,-0.9313444490292098
246,2.4609999999999994,0.21502527871596916,2,-1.1464339268682093,-0.9314086481522401
247,2.4709999999999996,0.21415508333468236,2,-1.1456257786393786,-0.9314706953046963
248,2.4809999999999994,0.2132919028295043,2,-1.1448225618670058,-0.9315306590375015
249,2.4909999999999997,0.21243565271778408,2,-1.1440242585357243,-0.9315886058179402
250,2.5009999999999994,0.21158624986805283,2,-1.1432308499580524,-0.9316446000899995
251,2.5109999999999997,0.21074361247311832,2,-1.1424423168062525,-0.9316987043331342
252,2.5209999999999995,0.20990766002380015,2,-1.1416586391432357,-0.9317509791194356
253,2.5309999999999997,0.20907831328328727,2,-1.1408797964525577,-0.9318014831692704
254,2.5409999999999995,0.20825549426210158,2,-1.1401057676675117,-0.9318502734054102
255,2.5509999999999997,0.2074391261936496,2,-1.1393365311993433,-0.9318974050056937
256,2.5609999999999995,0.2066291335103476,2,-1.1385720649645952,-0.9319429314542476
257,2.5709999999999993,0.20582544182030343,2,-1.137812346411601,-0.9319869045912976
258,2.5809999999999995,0.20502797788454094,2,-1.1370573525461558,-0.9320293746616148
259,2.5909999999999993,0.20423666959475115,2,-1.1363070599563603,-0.9320703903616091
260,2.6009999999999995,0.20345144595155717,2,-1.1355614448366766,-0.9321099988851195
261,2.6109999999999993,0.2026722370432785,2,-1.134820483011203,-0.9321482459679244
262,2.6209999999999996,0.20189897402518128,2,-1.1340841499561765,-0.9321851759309951
263,2.6309999999999993,0.2011315890992019,2,-1.1333524208217423,-0.9322208317225403
264,2.6409999999999996,0.20037001549413105,2,-1.1326252704529822,-0.9322552549588512
265,2.6509999999999994,0.19961418744624676,2,-1.1319026734102393,-0.9322884859639926
266,2.6609999999999996,0.19886404018038337,2,-1.1311846039887485,-0.9323205638083651
267,2.6709999999999994,0.19811950989142652,2,-1.130471036237577,-0.9323515263461504
268,2.6809999999999996,0.1973805337262216,2,-1.1297619439779247,-0.9323814102517032
269,2.6909999999999994,0.19664704976588634,2,-1.1290573008207565,-0.9324102510548702
270,2.7009999999999996,0.19591899700851542,2,-1.1283570801838239,-0.9324380831753084
271,2.7109999999999994,0.19519631535226858,2,-1.1276612553080703,-0.9324649399558017
272,2.7209999999999996,0.19447894557883136,2,-1.1269697992734393,-0.9324908536946079
273,2.7309999999999994,0.19376682933723915,2,-1.126282685014107,-0.9325158556768678
274,2.7409999999999997,0.1930599091280555,2,-1.1255998853331524,-0.9325399762050969
275,2.7509999999999994,0.19235812828789536,2,-1.1249213729166707,-0.9325632446287754
276,2.7609999999999997,0.1916614309742847,2,-1.124247120347374,-0.9325856893730894
277,2.7709999999999995,0.19096976215084813,2,-1.1235771001176627,-0.9326073379668145
278,2.7809999999999993,0.19028306757281557,2,-1.1229112846421907,-0.9326282170693752
279,2.7909999999999995,0.18960129377284132,2,-1.1222496462699623,-0.932648352497121
280,2.8009999999999993,0.1889243880471261,2,-1.1215921572959406,-0.9326677692488146
281,2.8109999999999995,0.18825229844183572,2,-1.1209387899722136,-0.9326864915303779
282,2.8209999999999993,0.18758497373980862,2,-1.120289516518699,-0.9327045427788904
283,2.8309999999999995,0.1869223634475451,2,-1.1196443091334405,-0.9327219456858954
284,2.8409999999999993,0.18626441778247102,2,-1.1190031400024723,-0.9327387222200012
285,2.8509999999999995,0.18561108766047008,2,-1.1183659813092865,-0.9327548936488165
286,2.8609999999999993,0.1849623246836771,2,-1.117732805243918,-0.9327704805602408
287,2.8709999999999996,0.18431808112852668,2,-1.1171035840116401,-0.9327855028831135
288,2.8809999999999993,0.18367830993405074,2,-1.1164782898413064,-0.9327999799072556
289,2.8909999999999996,0.18304296469041856,2,-1.1158568949933358,-0.9328139303029173
290,2.9009999999999994,0.18241199962771462,2,-1.1152393717673454,-0.9328273721396309
291,2.9109999999999996,0.1817853696049468,2,-1.1146256925094806,-0.9328403229045339
292,2.9209999999999994,0.18116303009928114,2,-1.1140158296194067,-0.9328527995201256
293,2.9309999999999996,0.18054493719549644,2,-1.1134097555569986,-0.9328648183615021
294,2.9409999999999994,0.1799310475756546,2,-1.1128074428487342,-0.9328763952730796
295,2.9509999999999996,0.17932131850898006,2,-1.112208864093798,-0.9328875455848179
296,2.9609999999999994,0.17871570784194532,2,-1.1116139919699208,-0.9328982841279755
297,2.9709999999999996,0.17811417398855608,2,-1.1110227992389297,-0.9329086252503735
298,2.9809999999999994,0.17751667592083198,2,-1.110435258752063,-0.932918582831231
299,2.990999999999999,0.1769231731594785,2,-1.1098513434550246,-0.9329281702955461
300,3.0009999999999994,0.17633362576474512,2,-1.1092710263927998,-0.9329374006280547
301,3.0109999999999992,0.17574799432746602,2,-1.1086942807142461,-0.9329462863867801
302,3.0209999999999995,0.1751662399602781,2,-1.1081210796764547,-0.9329548397161765
303,3.0309999999999993,0.17458832428901358,2,-1.1075513966488963,-0.9329630723598827
304,3.0409999999999995,0.1740142094442618,2,-1.106985205117365,-0.9329709956731032
305,3.0509999999999993,0.1734438580530974,2,-1.1064224786877181,-0.9329786206346208
306,3.0609999999999995,0.17287723323097032,2,-1.1058631910894259,-0.9329859578584556
307,3.0709999999999993,0.17231429857375452,2,-1.1053073161789304,-0.932993017605176
308,3.0809999999999995,0.17175501814995137,2,-1.1047548279428325,-0.9329998097928811
309,3.0909999999999993,0.17119935649304438,2,-1.104205700500902,-0.9330063440078576
310,3.1009999999999995,0.170647278594002,2,-1.1036599081089218,-0.9330126295149198
311,3.1109999999999993,0.17009874989392482,2,-1.1031174251613656,-0.9330186752674408
312,3.1209999999999996,0.1695537362768344,2,-1.102578226193939,-0.9330244899171045
313,3.1309999999999993,0.16901220406259987,2,-1.1020422858859513,-0.9330300818233515
314,3.1409999999999996,0.16847412000000003,2,-1.1015095790625509,-0.9330354590625508
315,3.1509999999999994,0.16793945125991752,2,-1.1009800806968275,-0.93304062943691
316,3.1609999999999996,0.16740816542866185,2,-1.1004537659117781,-0.9330456004831162
317,3.1709999999999994,0.16688023050141917,2,-1.0999306099821373,-0.9330503794807181
318,3.1809999999999996,0.16635561487582523,2,-1.0994105883360927,-0.9330549734602676
319,3.1909999999999994,0.16583428734565972,2,-1.0988936765568782,-0.9330593892112184
320,3.200999999999999,0.165316217094658,2,-1.0983798503842481,-0.9330636332895901
321,3.2109999999999994,0.16480137369043915,2,-1.0978690857158477,-0.9330677120254086
322,3.220999999999999,0.16428972707854708,2,-1.097361358608469,-0.9330716315299219
323,3.2309999999999994,0.16378124757660173,2,-1.096856645279212,-0.9330753977026102
324,3.240999999999999,0.16327590586855914,2,-1.096354922106535,-0.9330790162379758
325,3.2509999999999994,0.16277367299907725,2,-1.0958561656312218,-0.9330824926321446
326,3.2609999999999992,0.16227452036798534,2,-1.095360352557248,-0.9330858321892626
327,3.2709999999999995,0.16177841972485482,2,-1.0948674597525647,-0.9330890400277099
328,3.2809999999999993,0.16128534316366966,2,-1.094377464249789,-0.9330921210861194
329,3.2909999999999995,0.16079526311759346,2,-1.0938903432468146,-0.933095080129221
330,3.3009999999999993,0.16030815235383222,2,-1.0934060741073517,-0.9330979217535195
331,3.3109999999999995,0.1598239839685896,2,-1.0929246343613765,-0.933100650392787
332,3.3209999999999993,0.15934273138211386,2,-1.0924460017055146,-0.9331032703234008
333,3.3309999999999995,0.15886436833383372,2,-1.0919701540033553,-0.9331057856695215
334,3.3409999999999993,0.1583888688775816,2,-1.0914970692856898,-0.9331082004081082
335,3.3509999999999995,0.15791620737690246,2,-1.0910267257506912,-0.9331105183737887
336,3.3609999999999993,0.15744635850044633,2,-1.0905591017640275,-0.9331127432635812
337,3.3709999999999996,0.15697929721744294,2,-1.0900941758589124,-0.9331148786414695
338,3.3809999999999993,0.15651499879325648,2,-1.089631926736098,-0.9331169279428416
339,3.3909999999999996,0.1560534387850192,2,-1.0891723332638164,-0.9331188944787971
340,3.4009999999999994,0.155594593037342,2,-1.0887153744776588,-0.9331207814403167
341,3.4109999999999996,0.1551384376781003,2,-1.0882610295804038,-0.9331225919023035
342,3.4209999999999994,0.15468494911429412,2,-1.0878092779418025,-0.9331243288275084
343,3.430999999999999,0.1542341040279802,2,-1.0873600990983072,-0.933125995070327
344,3.4409999999999994,0.15378587937227553,2,-1.0869134727527565,-0.933127593380481
345,3.450999999999999,0.1533402523674298,2,-1.0864693787740158,-0.9331291264065861
346,3.4609999999999994,0.15289720049696623,2,-1.0860277971965806,-0.9331305966996144
347,3.470999999999999,0.1524567015038894,2,-1.0855887082201237,-0.9331320067162343
348,3.4809999999999994,0.15201873338695782,2,-1.085152092209022,-0.9331333588220643
349,3.490999999999999,0.15158327439702096,2,-1.0847179296918334,-0.9331346552948125
350,3.5009999999999994,0.15115030303341906,2,-1.084286201360733,-0.933135898327314
351,3.5109999999999992,0.15071979804044436,2,-1.083856888070936,-0.9331370900304917
352,3.5209999999999995,0.1502917384038626,2,-1.083429970840064,-0.9331382324362015
353,3.5309999999999993,0.14986610334749367,2,-1.0830054308474915,-0.9331393274999977
354,3.5409999999999995,0.14944287232985035,2,-1.0825832494336574,-0.933140377103807
355,3.5509999999999993,0.14902202504083362,2,-1.082163408099358,-0.9331413830585245
356,3.5609999999999995,0.1486035413984836,2,-1.0817458885049953,-0.9331423471065117
357,3.5709999999999993,0.14818740154578552,2,-1.0813306724698184,-0.9331432709240328
358,3.5809999999999995,0.14777358584752864,2,-1.0809177419711173,-0.9331441561235887
359,3.5909999999999993,0.1473620748872181,2,-1.080507079143416,-0.9331450042561978
360,3.6009999999999995,0.1469528494640378,2,-1.0800986662776286,-0.9331458168135909
361,3.6109999999999993,0.14654589058986434,2,-1.0796924858201953,-0.9331465952303309
362,3.6209999999999996,0.14614117948632976,2,-1.0792885203722078,-0.933147340885878
363,3.6309999999999993,0.1457386975819334,2,-1.0788867526884995,-0.9331480551065662
364,3.640999999999999,0.1453384265092008,2,-1.0784871656767296,-0.9331487391675288
365,3.6509999999999994,0.14494034810188994,2,-1.0780897423964528,-0.9331493942945629
366,3.660999999999999,0.1445444443922426,2,-1.0776944660581547,-0.9331500216659121
367,3.6709999999999994,0.14415069760828117,2,-1.0773013200222963,-0.9331506224140151
368,3.680999999999999,0.14375909017114918,2,-1.0769102877983203,-0.9331511976271711
369,3.6909999999999994,0.1433696046924953,2,-1.0765213530436673,-0.933151748351172
370,3.700999999999999,0.14298222397189952,2,-1.0761344995627573,-0.9331522755908578
371,3.7109999999999994,0.14259693099434118,2,-1.0757497113059795,-0.9331527803116384
372,3.720999999999999,0.14221370892770765,2,-1.0753669723686543,-0.9331532634409466
373,3.7309999999999994,0.1418325411203431,2,-1.0749862669899977,-0.9331537258696545
374,3.740999999999999,0.14145341109863677,2,-1.0746075795520702,-0.9331541684534335
375,3.7509999999999994,0.14107630256464945,2,-1.0742308945787205,-0.933154592014071
376,3.7609999999999992,0.1407011993937783,2,-1.0738561967345168,-0.9331549973407385
377,3.7709999999999995,0.14032808563245827,2,-1.0734834708236778,-0.9331553851912195
378,3.7809999999999993,0.1399569454959006,2,-1.0731127017889917,-0.933155756293091
379,3.7909999999999995,0.13958776336586656,2,-1.0727438747107345,-0.933156111344868
380,3.8009999999999993,0.13922052378847677,2,-1.0723769748055738,-0.9331564510170971
381,3.8109999999999995,0.13885521147205462,2,-1.072011987425487,-0.9331567759534324
382,3.8209999999999993,0.13849181128500396,2,-1.0716488980566494,-0.9331570867716454
383,3.8309999999999995,0.1381303082537197,2,-1.071287692318345,-0.9331573840646252
384,3.8409999999999993,0.13777068756053115,2,-1.070928355961858,-0.933157668401327
385,3.850999999999999,0.13741293454167752,2,-1.070570874869368,-0.9331579403276906
386,3.8609999999999993,0.13705703468531472,2,-1.0702152350528444,-0.9331582003675297
387,3.870999999999999,0.13670297362955314,2,-1.0698614226529362,-0.9331584490233831
388,3.8809999999999993,0.13635073716052568,2,-1.0695094239378657,-0.93315868677734
389,3.890999999999999,0.13600031121048578,2,-1.069159225302322,-0.9331589140918364
390,3.9009999999999994,0.1356516818559344,2,-1.0688108132663439,-0.9331591314104095
391,3.910999999999999,0.13530483531577606,2,-1.0684641744742243,-0.9331593391584482
392,3.9209999999999994,0.1349597579495027,2,-1.0681192956933963,-0.9331595377438935
393,3.930999999999999,0.13461643625540579,2,-1.067776163813331,-0.9331597275579252
394,3.9409999999999994,0.13427485686881505,2,-1.0674347658444352,-0.9331599089756202
395,3.950999999999999,0.1339350065603645,2,-1.0670950889169506,-0.9331600823565861
396,3.9609999999999994,0.1335968722342843,2,-1.0667571202798556,-0.9331602480455713
397,3.970999999999999,0.13326044092671874,2,-1.0664208472997765,-0.9331604063730577
398,3.9809999999999994,0.13292569980406937,2,-1.0660862574598842,-0.9331605576558148
399,3.990999999999999,0.1325926361613631,2,-1.0657533383588265,-0.9331607021974634


==> exact_eigenenergies_3.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,3,-0.9973108031298143,0.7042236371274206
32,0.32099999999999995,1.6485271368224301,3,-1.0049210013509542,0.6436061354714759
33,0.33099999999999996,1.5987226916012087,3,-1.0124081428611957,0.586314548740013
34,0.34099999999999997,1.551839328211144,3,-1.0197604222285541,0.5320789059825899
35,0.3509999999999999,1.5076273815384618,3,-1.0269671604454595,0.4806602210930022
36,0.36099999999999993,1.4658648501939062,3,-1.0340187427091359,0.43184610748477037
37,0.37099999999999994,1.4263536682479787,3,-1.0409065555113781,0.3854471127366006
38,0.38099999999999995,1.3889165640944885,3,-1.047622924487926,0.34129363960656245
39,0.39099999999999996,1.3533944013299235,3,-1.05416105422756,0.2992333471023636
40,0.4009999999999999,1.3196439175062347,3,-1.060514970985487,0.2591289465207476
41,0.4109999999999999,1.2875357929927012,3,-1.0666794689983399,0.22085632399436128
42,0.42099999999999993,1.2569529950593827,3,-1.0726500608626106,0.18430293419677213
43,0.43099999999999994,1.227789352482599,3,-1.0784229322243388,0.14936642025826008
44,0.44099999999999995,1.1999483240816329,3,-1.0839949008356808,0.11595342324595204
45,0.45099999999999996,1.1733419310864748,3,-1.08936337986939,0.08397855121708475
46,0.4609999999999999,1.1478898284598702,3,-1.0973934751458112,0.050496353314058995
47,0.4709999999999999,1.1235184945222934,3,-1.1058961799513836,0.01762231457090979
48,0.4809999999999999,1.1001605216632018,3,-1.1141406285265498,-0.013980106863348052
49,0.49099999999999994,1.0777539937270877,3,-1.122126968037491,-0.044372974310403324
50,0.5009999999999999,1.0562419379640722,3,-1.1298558713462508,-0.07361393338217859
51,0.5109999999999999,1.0355718413307244,3,-1.137328497154892,-0.1017566558241676
52,0.5209999999999999,1.0156952224952018,3,-1.1445464541693202,-0.12885123167411838
53,0.5309999999999999,0.99656725220339,3,-1.1515117687181151,-0.15494451651472507
54,0.5409999999999999,0.9781464157486139,3,-1.1582268552757933,-0.18008043952717934
55,0.5509999999999999,0.9603942121960075,3,-1.1646944893680287,-0.20430027717202115
56,0.5609999999999999,0.9432748857754013,3,-1.1709177823782753,-0.22764289660287396
57,0.571,0.9267551854991246,3,-1.1769001578233138,-0.2501449723241892
58,0.581,0.910804149604131,3,-1.1826453287211403,-0.2718411791170092
59,0.5909999999999999,0.8953929118781728,3,-1.1881572757331058,-0.292764363854933
60,0.6009999999999999,0.8804945273211316,3,-1.1934402258206083,-0.3129456984994766
61,0.6109999999999999,0.8660838149263504,3,-1.1984986312146872,-0.3324148162883368
62,0.6209999999999999,0.8521372156521742,3,-1.2033371485528503,-0.3511999329006762
63,0.6309999999999999,0.8386326638985739,3,-1.2079606180881406,-0.36932795418956665
64,0.6409999999999999,0.8255494710140407,3,-1.2123740429218173,-0.3868245719077765
65,0.6509999999999999,0.8128682195391708,3,-1.2165825682520113,-0.4037143487128405
66,0.6609999999999999,0.8005706670499246,3,-1.2205914606656183,-0.42002079361569367
67,0.6709999999999999,0.7886396585991059,3,-1.2244060875292972,-0.43576642893019135
68,0.6809999999999999,0.7770590468722468,3,-1.2280318965577977,-0.45097284968555085
69,0.691,0.7658136192764111,3,-1.2314743956552363,-0.4656607763788252
70,0.7009999999999998,0.754889031269615,3,-1.2347391331358604,-0.4798501018662453
71,0.7109999999999999,0.7442717453164559,3,-1.2378316784370609,-0.493559933120605
72,0.7209999999999999,0.7339489749237172,3,-1.2407576034392944,-0.5068086285155772
73,0.7309999999999999,0.7239086332694941,3,-1.243522464504974,-0.51961383123548
74,0.7409999999999999,0.714139285991903,3,-1.2461317853428682,-0.5319924993509652
75,0.7509999999999999,0.7046301077496672,3,-1.2485910407959329,-0.5439609330462657
76,0.7609999999999999,0.6953708422076217,3,-1.2509056416395112,-0.5555347994318895
77,0.7709999999999999,0.6863517651361869,3,-1.2530809204647748,-0.5667291553285879
78,0.7809999999999999,0.6775636503457108,3,-1.2551221187083408,-0.57755846836263
79,0.7909999999999999,0.6689977382048041,3,-1.2570343748743198,-0.5880366366695157
80,0.8009999999999998,0.6606457065168542,3,-1.258822713981152,-0.5981770074642979
81,0.8109999999999998,0.6524996435511716,3,-1.26049203825034,-0.6079923946991683
82,0.8209999999999998,0.6445520230450672,3,-1.262047119040136,-0.6174950959950687
83,0.8309999999999998,0.6367956810108304,3,-1.263492590015284,-0.6266969090044536
84,0.8409999999999999,0.6292237941973842,3,-1.2648329415285857,-0.6356091473312016
85,0.8509999999999999,0.6218298600705054,3,-1.266072516181628,-0.6442426561111225
86,0.8609999999999999,0.6146076781881534,3,-1.2672155055202015,-0.652607827332048
87,0.8709999999999999,0.6075513328587832,3,-1.2682659478114215,-0.6607146149526384
88,0.8809999999999999,0.6006551769807039,3,-1.269227726842348,-0.668572549861644
89,0.8909999999999999,0.5939138169696971,3,-1.2701045716735915,-0.6761907547038943
90,0.9009999999999999,0.5873220986903442,3,-1.2709000572766285,-0.6835779585862842
91,0.9109999999999998,0.5808750943139409,3,-1.271617605980276,-0.690742511666335
92,0.9209999999999998,0.5745680900325735,3,-1.2722604896493899,-0.6976923996168164
93,0.9309999999999998,0.568396574564984,3,-1.2728318325176766,-0.7044352579526926
94,0.9409999999999998,0.5623562283953243,3,-1.2733346145971192,-0.7109783862017949
95,0.9509999999999998,0.5564429136908519,3,-1.2737716755866477,-0.7173287618957959
96,0.9609999999999999,0.5506526648491157,3,-1.2741457192053132,-0.7234930543561975
97,0.9709999999999999,0.5449816796292484,3,-1.274459317877429,-0.7294776382481807
98,0.9809999999999999,0.5394263108256883,3,-1.2747149177002357,-0.7352886068745474
99,0.9909999999999999,0.5339830584460142,3,-1.274914843628801,-0.7409317851827867
100,1.001,0.5286485623576425,3,-1.2750613048166275,-0.746412742458985
101,1.0109999999999997,0.5234195953709201,3,-1.275156400055077,-0.7517368046841569
102,1.0209999999999997,0.5182930567286975,3,-1.2752021232593536,-0.756909066530656
103,1.0309999999999997,0.5132659659747819,3,-1.2752003689535416,-0.7619344029787597
104,1.0409999999999997,0.5083354571757926,3,-1.2751529377128898,-0.7668174805370972
105,1.0509999999999997,0.5034987734728832,3,-1.2750615415241375,-0.7715627680512543
106,1.0609999999999997,0.4987532619415647,3,-1.2749278090322202,-0.7761745470906556
107,1.0709999999999997,0.494096368739496,3,-1.2747532906443781,-0.7806569219048822
108,1.0809999999999997,0.4895256345235894,3,-1.2745394634679517,-0.7850138289443622
109,1.0909999999999997,0.4850386901191569,3,-1.2742877360618337,-0.7892490459426768
110,1.1009999999999998,0.48063325242506827,3,-1.273999452986177,-0.7933662005611086
111,1.1109999999999998,0.4763071205400542,3,-1.2736758991380492,-0.797368778597995
112,1.1209999999999998,0.4720581720963427,3,-1.273318303864316,-0.8012601317679734
113,1.1309999999999998,0.4678843597877985,3,-1.2729278448462455,-0.805043485058447
114,1.1409999999999998,0.4637837080806312,3,-1.2725056517530213,-0.8087219436723901
115,1.1509999999999998,0.45975431009556916,3,-1.2720528096638783,-0.8122984995683091
116,1.1609999999999998,0.45579432465116293,3,-1.271570362260754,-0.815776037609591
117,1.1709999999999998,0.4519019734585825,3,-1.2710593147952796,-0.819157341336697
118,1.1809999999999996,0.44807553845893333,3,-1.2705206368356363,-0.822445098376703
119,1.1909999999999996,0.4443133592947105,3,-1.269955264800108,-0.8256419055053975
120,1.2009999999999996,0.44061383090757716,3,-1.2693641042853416,-0.8287502733777645
121,1.2109999999999996,0.4369754012551612,3,-1.26874803219827,-0.8317726309431088
122,1.2209999999999996,0.43339656914004926,3,-1.2681078987012873,-0.8347113295612381
123,1.2309999999999997,0.42987588214459804,3,-1.267444528980849,-0.8375686468362509
124,1.2409999999999997,0.4264119346655924,3,-1.2667587248499572,-0.8403467901843649
125,1.2509999999999997,0.42300336604316563,3,-1.266051266195206,-0.8430479001520403
126,1.2609999999999997,0.41964885877874714,3,-1.2653229122791005,-0.8456740535003534
127,1.2709999999999997,0.4163471368371363,3,-1.2645744029083095,-0.8482272660711732
128,1.2809999999999997,0.4130969640281032,3,-1.263806459478313,-0.8507094954502097
129,1.2909999999999997,0.4098971424632069,3,-1.2630197859046874,-0.8531226434414805
130,1.3009999999999997,0.40674651108378185,3,-1.2622150694509133,-0.8554685583671315
131,1.3109999999999997,0.403643944256293,3,-1.2613929814622056,-0.8577490372059126
132,1.3209999999999997,0.40058835043149144,3,-1.2605541780143483,-0.8599658275828569
133,1.3309999999999997,0.3975786708640121,3,-1.259699300486217,-0.8621206296222048
134,1.3409999999999997,0.3946138783892619,3,-1.2588289760641975,-0.8642150976749357
135,1.3509999999999998,0.3916929762546263,3,-1.2579438181858773,-0.866250841931251
136,1.3609999999999998,0.3888149970022044,3,-1.2570444269301078,-0.8682294299279034
137,1.3709999999999998,0.3859790014004377,3,-1.256131389360197,-0.8701523879597594
138,1.3809999999999998,0.38318407742215793,3,-1.255205279826075,-0.8720212024039171
139,1.3909999999999996,0.38042933926671474,3,-1.254266660231056,-0.8738373209643412
140,1.4009999999999996,0.377713926423983,3,-1.2533160802682055,-0.8756021538442225
141,1.4109999999999996,0.37503700277817165,3,-1.2523540776309587,-0.8773170748527871
142,1.4209999999999996,0.3723977557494723,3,-1.2513811782020612,-0.8789834224525889
143,1.4309999999999996,0.36979539547169826,3,-1.2503978962245577,-0.8806025007528594
144,1.4409999999999996,0.3672291540041639,3,-1.2494047344581545,-0.8821755804539906
145,1.4509999999999996,0.3646982845761545,3,-1.248402184323841,-0.8837038997476866
146,1.4609999999999996,0.3622020608624231,3,-1.2473907260393375,-0.8851886651769144
147,1.4709999999999996,0.3597397762882394,3,-1.2463708287476445,-0.8866310524594051
148,1.4809999999999997,0.35731074336259294,3,-1.2453429506406248,-0.8880322072780319
149,1.4909999999999997,0.35491429303822947,3,-1.244307539079247,-0.8893932460410177
150,1.5009999999999997,0.3525497740972686,3,-1.2432650307119588,-0.8907152566146902
151,1.5109999999999997,0.3502165525612178,3,-1.2422158515922896,-0.8919992990310719
152,1.5209999999999997,0.34791401112426046,3,-1.2411604172967075,-0.893246406172447
153,1.5309999999999997,0.34564154860875257,3,-1.2400991330435884,-0.8944575844348359
154,1.5409999999999997,0.3433985794419209,3,-1.2390323938137455,-0.8956338143718245
155,1.5509999999999997,0.3411845331528047,3,-1.2379605844731207,-0.896776051320316
156,1.5609999999999997,0.33899885388853307,3,-1.23688407989796,-0.8978852260094268
157,1.5709999999999997,0.3368409999490771,3,-1.2358032451026777,-0.8989622451536006
158,1.5809999999999997,0.3347104433396585,3,-1.2347184353706053,-0.9000079920309468
159,1.5909999999999997,0.3326066693400378,3,-1.233629996387613,-0.9010233270475752
160,1.6009999999999995,0.3305291760899439,3,-1.2325382643785479,-0.9020090882886039
161,1.6109999999999995,0.3284774741899442,3,-1.231443566246543,-0.9029660920565988
162,1.6209999999999996,0.32645108631708836,3,-1.2303462197149373,-0.9038951333978489
163,1.6309999999999996,0.32444954685469046,3,-1.2292465334716978,-0.9047969866170074
164,1.6409999999999996,0.3224724015356491,3,-1.2281448073161148,-0.9056724057804657
165,1.6509999999999996,0.32051920709872816,3,-1.2270413323075546,-0.9065221252088265
166,1.6609999999999996,0.3185895309572548,3,-1.2259363909160461,-0.9073468599587913
167,1.6709999999999996,0.3166829508797128,3,-1.2248302571743765,-0.9081473062946637
168,1.6809999999999996,0.3147990546817372,3,-1.2237231968315057,-0.9089241421497685
169,1.6909999999999996,0.31293743992903617,3,-1.2226154675069971,-0.909678027577961
170,1.7009999999999996,0.31109771365079375,3,-1.2215073188461836,-0.9104096051953898
171,1.7109999999999996,0.30927949206312105,3,-1.2203989926758194,-0.9111195006126984
172,1.7209999999999996,0.30748240030214996,3,-1.2192907231599737,-0.9118083228578238
173,1.7309999999999997,0.3057060721663779,3,-1.2181827369559044,-0.9124766647895265
174,1.7409999999999997,0.3039501498678921,3,-1.2170752533696598,-0.9131251035017678
175,1.7509999999999997,0.3022142837921189,3,-1.2159684845112073,-0.9137542007190884
176,1.7609999999999997,0.30049813226575817,3,-1.2148626354488614,-0.9143645031831032
177,1.7709999999999997,0.29880136133258056,3,-1.2137579043628046,-0.914956543030224
178,1.7809999999999997,0.29712364453677714,3,-1.2126544826975305,-0.9155308381607534
179,1.7909999999999997,0.2954646627135679,3,-1.2115525553130224,-0.9160878925994544
180,1.8009999999999997,0.2938241037867852,3,-1.2104523006345362,-0.916628196847751
181,1.8109999999999997,0.29220166257316404,3,-1.2093538908007944,-0.9171522282276303
182,1.8209999999999995,0.29059704059308084,3,-1.2082574918105142,-0.9176604512174333
183,1.8309999999999995,0.2890099458874933,3,-1.207163263667129,-0.9181533177796357
184,1.8409999999999995,0.2874400928408475,3,-1.2060713605216078,-0.9186312676807603
185,1.8509999999999995,0.28588720200972456,3,-1.2049819308132412,-0.9190947288035167
186,1.8609999999999995,0.2843509999570124,3,-1.203895117408442,-0.9195441174514296
187,1.8709999999999996,0.2828312190913951,3,-1.2028110577373237,-0.9199798386459286
188,1.8809999999999996,0.2813275975119618,3,-1.2017298839281354,-0.9204022864161736
189,1.8909999999999996,0.2798398788577473,3,-1.2006517229394433,-0.920811844081696
190,1.9009999999999996,0.27836781216202006,3,-1.19957669669001,-0.92120888452799
191,1.9109999999999996,0.2769111517111461,3,-1.1985049221864854,-0.9215937704753393
192,1.9209999999999996,0.27546965690786057,3,-1.1974365116486778,-0.9219668547408173
193,1.9309999999999996,0.2740430921387883,3,-1.1963715726325466,-0.9223284804937583
194,1.9409999999999996,0.2726312266460588,3,-1.1953102081508657,-0.9226789815048069
195,1.9509999999999996,0.27123383440287036,3,-1.1942525167915599,-0.9230186823886894
196,1.9609999999999996,0.2698506939928609,3,-1.1931985928337427,-0.9233478988408819
197,1.9709999999999996,0.26848158849315074,3,-1.192148526361437,-0.9236669378682864
198,1.9809999999999997,0.2671263053609289,3,-1.191102403375033,-0.9239760980141041
199,1.9909999999999997,0.2657846363234556,3,-1.1900603059004737,-0.9242756695770181
200,2.001,0.26445637727136434,3,-1.18902231209622,-0.9245659348248556
201,2.0109999999999997,0.26314132815514674,3,-1.187988496357997,-0.9248471682028503
202,2.0209999999999995,0.26183929288471064,3,-1.1869589294213778,-0.9251196365366672
203,2.0309999999999997,0.26055007923190554,3,-1.1859336784622059,-0.9253835992303003
204,2.0409999999999995,0.2592734987359138,3,-1.1849128071949413,-0.9256393084590275
205,2.0509999999999997,0.2580093666114091,3,-1.1838963759689105,-0.9258870093575013
206,2.0609999999999995,0.2567575016593887,3,-1.18288444186253,-0.9261269402031412
207,2.0709999999999997,0.25551772618058916,3,-1.181877058775511,-0.9263593325949218
208,2.0809999999999995,0.25428986589139846,3,-1.180874277519127,-0.9265844116277285
209,2.0909999999999997,0.25307374984218084,3,-1.1798761459045464,-0.9268023960623655
210,2.1009999999999995,0.2518692103379344,3,-1.1788827088292653,-0.9270134984913309
211,2.1109999999999998,0.2506760828612033,3,-1.1778940083617047,-0.9272179255005013
212,2.1209999999999996,0.24949420599717123,3,-1.1769100838239774,-0.9274158778268062
213,2.131,0.2483234213608635,3,-1.175930971872887,-0.9276075505120235
214,2.1409999999999996,0.2471635735263896,3,-1.174956706579171,-0.9277931330527814
215,2.1509999999999994,0.24601450995815907,3,-1.1739873195050385,-0.9279728095468794
216,2.1609999999999996,0.24487608094400748,3,-1.1730228397800233,-0.9281467588360158
217,2.1709999999999994,0.24374813953017055,3,-1.1720632941752003,-0.9283151546450297
218,2.1809999999999996,0.24263054145804683,3,-1.171108707175779,-0.9284781657177322
219,2.1909999999999994,0.24152314510269293,3,-1.170159101052117,-0.9286359559494242
220,2.2009999999999996,0.24042581141299416,3,-1.1692144959291735,-0.9287886845161794
221,2.2109999999999994,0.23933840385346003,3,-1.1682749098544478,-0.9289365060009878
222,2.2209999999999996,0.23826078834759123,3,-1.1673403588643991,-0.9290795705168079
223,2.2309999999999994,0.23719283322277016,3,-1.1664108570494105,-0.9292180238266403
224,2.2409999999999997,0.2361344091566266,3,-1.1654864166172942,-0.9293520074606676
225,2.2509999999999994,0.23508538912483348,3,-1.1645670479553831,-0.9294816588305497
226,2.2609999999999997,0.23404564835028754,3,-1.1636527596912147,-0.9296071113409272
227,2.2709999999999995,0.23301506425363286,3,-1.1627435587518387,-0.9297284944982058
228,2.2809999999999997,0.2319935164050855,3,-1.161839450421776,-0.9298459340166905
229,2.2909999999999995,0.2309808864775208,3,-1.1609404383996422,-0.9299595519221214
230,2.3009999999999997,0.22997705820078232,3,-1.1600465248534515,-0.9300694666526692
231,2.3109999999999995,0.2289819173171788,3,-1.1591577104746404,-0.9301757931574617
232,2.3209999999999997,0.22799535153813014,3,-1.1582739945307805,-0.9302786429926504
233,2.3309999999999995,0.22701725050193056,3,-1.1573953749171206,-0.9303781244151901
234,2.3409999999999997,0.22604750573259297,3,-1.1565218482067987,-0.9304743424742057
235,2.3509999999999995,0.22508601059974487,3,-1.1556534096998838,-0.930567399100139
236,2.3609999999999993,0.22413266027954265,3,-1.1547900534712223,-0.9306573931916797
237,2.3709999999999996,0.22318735171657533,3,-1.1539317724170757,-0.9307444207005003
238,2.3809999999999993,0.22224998358672837,3,-1.1530785583006125,-0.930828574713884
239,2.3909999999999996,0.2213204562609787,3,-1.1522304017962481,-0.9309099455352694
240,2.4009999999999994,0.22039867177009587,3,-1.1513872925328494,-0.9309886207627536
241,2.4109999999999996,0.2194845337702199,3,-1.1505492191358218,-0.9310646853656018
242,2.4209999999999994,0.21857794750929377,3,-1.1497161692681095,-0.9311382217588158
243,2.4309999999999996,0.21767881979432335,3,-1.1488881296701012,-0.9312093098757779
244,2.4409999999999994,0.21678705895944292,3,-1.148065086198469,-0.931278027239026
245,2.4509999999999996,0.21590257483476138,3,-1.147247023863971,-0.9313444490292095
246,2.4609999999999994,0.21502527871596916,3,-1.1464339268682093,-0.9314086481522401
247,2.4709999999999996,0.21415508333468236,3,-1.1456257786393786,-0.9314706953046963
248,2.4809999999999994,0.2132919028295043,3,-1.1448225618670058,-0.9315306590375015
249,2.4909999999999997,0.21243565271778408,3,-1.144024258535724,-0.93158860581794
250,2.5009999999999994,0.21158624986805283,3,-1.1432308499580521,-0.9316446000899993
251,2.5109999999999997,0.21074361247311832,3,-1.1424423168062525,-0.9316987043331342
252,2.5209999999999995,0.20990766002380015,3,-1.1416586391432353,-0.9317509791194352
253,2.5309999999999997,0.20907831328328727,3,-1.1408797964525577,-0.9318014831692704
254,2.5409999999999995,0.20825549426210158,3,-1.1401057676675115,-0.9318502734054099
255,2.5509999999999997,0.2074391261936496,3,-1.139336531199343,-0.9318974050056935
256,2.5609999999999995,0.2066291335103476,3,-1.138572064964595,-0.9319429314542473
257,2.5709999999999993,0.20582544182030343,3,-1.137812346411601,-0.9319869045912976
258,2.5809999999999995,0.20502797788454094,3,-1.1370573525461558,-0.9320293746616148
259,2.5909999999999993,0.20423666959475115,3,-1.1363070599563603,-0.9320703903616091
260,2.6009999999999995,0.20345144595155717,3,-1.1355614448366766,-0.9321099988851195
261,2.6109999999999993,0.2026722370432785,3,-1.134820483011203,-0.9321482459679244
262,2.6209999999999996,0.20189897402518128,3,-1.1340841499561762,-0.9321851759309949
263,2.6309999999999993,0.2011315890992019,3,-1.1333524208217423,-0.9322208317225403
264,2.6409999999999996,0.20037001549413105,3,-1.132625270452982,-0.932255254958851
265,2.6509999999999994,0.19961418744624676,3,-1.1319026734102393,-0.9322884859639926
266,2.6609999999999996,0.19886404018038337,3,-1.1311846039887485,-0.9323205638083651
267,2.6709999999999994,0.19811950989142652,3,-1.130471036237577,-0.9323515263461504
268,2.6809999999999996,0.1973805337262216,3,-1.1297619439779247,-0.9323814102517032
269,2.6909999999999994,0.19664704976588634,3,-1.1290573008207565,-0.9324102510548702
270,2.7009999999999996,0.19591899700851542,3,-1.1283570801838239,-0.9324380831753084
271,2.7109999999999994,0.19519631535226858,3,-1.12766125530807,-0.9324649399558015
272,2.7209999999999996,0.19447894557883136,3,-1.1269697992734389,-0.9324908536946075
273,2.7309999999999994,0.19376682933723915,3,-1.126282685014107,-0.9325158556768678
274,2.7409999999999997,0.1930599091280555,3,-1.1255998853331524,-0.9325399762050969
275,2.7509999999999994,0.19235812828789536,3,-1.1249213729166705,-0.9325632446287752
276,2.7609999999999997,0.1916614309742847,3,-1.1242471203473738,-0.9325856893730892
277,2.7709999999999995,0.19096976215084813,3,-1.1235771001176624,-0.9326073379668143
278,2.7809999999999993,0.19028306757281557,3,-1.1229112846421907,-0.9326282170693752
279,2.7909999999999995,0.18960129377284132,3,-1.1222496462699623,-0.932648352497121
280,2.8009999999999993,0.1889243880471261,3,-1.1215921572959406,-0.9326677692488146
281,2.8109999999999995,0.18825229844183572,3,-1.1209387899722136,-0.9326864915303779
282,2.8209999999999993,0.18758497373980862,3,-1.1202895165186988,-0.9327045427788901
283,2.8309999999999995,0.1869223634475451,3,-1.1196443091334405,-0.9327219456858954
284,2.8409999999999993,0.18626441778247102,3,-1.119003140002472,-0.932738722220001
285,2.8509999999999995,0.18561108766047008,3,-1.1183659813092863,-0.9327548936488163
286,2.8609999999999993,0.1849623246836771,3,-1.117732805243918,-0.9327704805602408
287,2.8709999999999996,0.18431808112852668,3,-1.1171035840116401,-0.9327855028831135
288,2.8809999999999993,0.18367830993405074,3,-1.1164782898413061,-0.9327999799072554
289,2.8909999999999996,0.18304296469041856,3,-1.1158568949933358,-0.9328139303029173
290,2.9009999999999994,0.18241199962771462,3,-1.1152393717673454,-0.9328273721396309
291,2.9109999999999996,0.1817853696049468,3,-1.1146256925094804,-0.9328403229045337
292,2.9209999999999994,0.18116303009928114,3,-1.1140158296194067,-0.9328527995201256
293,2.9309999999999996,0.18054493719549644,3,-1.1134097555569986,-0.9328648183615021
294,2.9409999999999994,0.1799310475756546,3,-1.1128074428487342,-0.9328763952730796
295,2.9509999999999996,0.17932131850898006,3,-1.112208864093798,-0.9328875455848179
296,2.9609999999999994,0.17871570784194532,3,-1.1116139919699206,-0.9328982841279753
297,2.9709999999999996,0.17811417398855608,3,-1.1110227992389294,-0.9329086252503733
298,2.9809999999999994,0.17751667592083198,3,-1.110435258752063,-0.932918582831231
299,2.990999999999999,0.1769231731594785,3,-1.1098513434550243,-0.9329281702955459
300,3.0009999999999994,0.17633362576474512,3,-1.1092710263927996,-0.9329374006280545
301,3.0109999999999992,0.17574799432746602,3,-1.1086942807142461,-0.9329462863867801
302,3.0209999999999995,0.1751662399602781,3,-1.1081210796764547,-0.9329548397161765
303,3.0309999999999993,0.17458832428901358,3,-1.1075513966488963,-0.9329630723598827
304,3.0409999999999995,0.1740142094442618,3,-1.106985205117365,-0.9329709956731032
305,3.0509999999999993,0.1734438580530974,3,-1.1064224786877181,-0.9329786206346208
306,3.0609999999999995,0.17287723323097032,3,-1.1058631910894259,-0.9329859578584556
307,3.0709999999999993,0.17231429857375452,3,-1.1053073161789304,-0.932993017605176
308,3.0809999999999995,0.17175501814995137,3,-1.1047548279428325,-0.9329998097928811
309,3.0909999999999993,0.17119935649304438,3,-1.1042057005009018,-0.9330063440078574
310,3.1009999999999995,0.170647278594002,3,-1.1036599081089218,-0.9330126295149198
311,3.1109999999999993,0.17009874989392482,3,-1.1031174251613656,-0.9330186752674408
312,3.1209999999999996,0.1695537362768344,3,-1.102578226193939,-0.9330244899171045
313,3.1309999999999993,0.16901220406259987,3,-1.1020422858859513,-0.9330300818233515
314,3.1409999999999996,0.16847412000000003,3,-1.1015095790625509,-0.9330354590625508
315,3.1509999999999994,0.16793945125991752,3,-1.1009800806968273,-0.9330406294369098
316,3.1609999999999996,0.16740816542866185,3,-1.1004537659117781,-0.9330456004831162
317,3.1709999999999994,0.16688023050141917,3,-1.0999306099821373,-0.9330503794807181
318,3.1809999999999996,0.16635561487582523,3,-1.0994105883360927,-0.9330549734602676
319,3.1909999999999994,0.16583428734565972,3,-1.098893676556878,-0.9330593892112182
320,3.200999999999999,0.165316217094658,3,-1.098379850384248,-0.9330636332895899
321,3.2109999999999994,0.16480137369043915,3,-1.0978690857158477,-0.9330677120254086
322,3.220999999999999,0.16428972707854708,3,-1.0973613586084685,-0.9330716315299215
323,3.2309999999999994,0.16378124757660173,3,-1.0968566452792117,-0.9330753977026099
324,3.240999999999999,0.16327590586855914,3,-1.096354922106535,-0.9330790162379758
325,3.2509999999999994,0.16277367299907725,3,-1.0958561656312218,-0.9330824926321446
326,3.2609999999999992,0.16227452036798534,3,-1.095360352557248,-0.9330858321892626
327,3.2709999999999995,0.16177841972485482,3,-1.0948674597525647,-0.9330890400277099
328,3.2809999999999993,0.16128534316366966,3,-1.0943774642497888,-0.9330921210861192
329,3.2909999999999995,0.16079526311759346,3,-1.0938903432468143,-0.9330950801292208
330,3.3009999999999993,0.16030815235383222,3,-1.0934060741073517,-0.9330979217535195
331,3.3109999999999995,0.1598239839685896,3,-1.0929246343613763,-0.9331006503927868
332,3.3209999999999993,0.15934273138211386,3,-1.0924460017055144,-0.9331032703234006
333,3.3309999999999995,0.15886436833383372,3,-1.0919701540033553,-0.9331057856695215
334,3.3409999999999993,0.1583888688775816,3,-1.0914970692856898,-0.9331082004081082
335,3.3509999999999995,0.15791620737690246,3,-1.0910267257506912,-0.9331105183737887
336,3.3609999999999993,0.15744635850044633,3,-1.0905591017640273,-0.933112743263581
337,3.3709999999999996,0.15697929721744294,3,-1.0900941758589124,-0.9331148786414695
338,3.3809999999999993,0.15651499879325648,3,-1.0896319267360979,-0.9331169279428414
339,3.3909999999999996,0.1560534387850192,3,-1.0891723332638161,-0.9331188944787969
340,3.4009999999999994,0.155594593037342,3,-1.0887153744776588,-0.9331207814403167
341,3.4109999999999996,0.1551384376781003,3,-1.0882610295804036,-0.9331225919023033
342,3.4209999999999994,0.15468494911429412,3,-1.0878092779418025,-0.9331243288275084
343,3.430999999999999,0.1542341040279802,3,-1.0873600990983072,-0.933125995070327
344,3.4409999999999994,0.15378587937227553,3,-1.0869134727527565,-0.933127593380481
345,3.450999999999999,0.1533402523674298,3,-1.0864693787740158,-0.9331291264065861
346,3.4609999999999994,0.15289720049696623,3,-1.0860277971965806,-0.9331305966996144
347,3.470999999999999,0.1524567015038894,3,-1.0855887082201237,-0.9331320067162343
348,3.4809999999999994,0.15201873338695782,3,-1.0851520922090219,-0.933133358822064
349,3.490999999999999,0.15158327439702096,3,-1.0847179296918332,-0.9331346552948123
350,3.5009999999999994,0.15115030303341906,3,-1.0842862013607328,-0.9331358983273138
351,3.5109999999999992,0.15071979804044436,3,-1.0838568880709358,-0.9331370900304915
352,3.5209999999999995,0.1502917384038626,3,-1.083429970840064,-0.9331382324362015
353,3.5309999999999993,0.14986610334749367,3,-1.0830054308474915,-0.9331393274999977
354,3.5409999999999995,0.14944287232985035,3,-1.0825832494336574,-0.933140377103807
355,3.5509999999999993,0.14902202504083362,3,-1.0821634080993578,-0.9331413830585242
356,3.5609999999999995,0.1486035413984836,3,-1.0817458885049953,-0.9331423471065117
357,3.5709999999999993,0.14818740154578552,3,-1.0813306724698184,-0.9331432709240328
358,3.5809999999999995,0.14777358584752864,3,-1.0809177419711173,-0.9331441561235887
359,3.5909999999999993,0.1473620748872181,3,-1.0805070791434157,-0.9331450042561976
360,3.6009999999999995,0.1469528494640378,3,-1.0800986662776286,-0.9331458168135909
361,3.6109999999999993,0.14654589058986434,3,-1.079692485820195,-0.9331465952303307
362,3.6209999999999996,0.14614117948632976,3,-1.0792885203722078,-0.933147340885878
363,3.6309999999999993,0.1457386975819334,3,-1.0788867526884993,-0.933148055106566
364,3.640999999999999,0.1453384265092008,3,-1.0784871656767294,-0.9331487391675286
365,3.6509999999999994,0.14494034810188994,3,-1.0780897423964528,-0.9331493942945629
366,3.660999999999999,0.1445444443922426,3,-1.0776944660581547,-0.9331500216659121
367,3.6709999999999994,0.14415069760828117,3,-1.077301320022296,-0.9331506224140149
368,3.680999999999999,0.14375909017114918,3,-1.07691028779832,-0.9331511976271709
369,3.6909999999999994,0.1433696046924953,3,-1.0765213530436673,-0.933151748351172
370,3.700999999999999,0.14298222397189952,3,-1.0761344995627573,-0.9331522755908578
371,3.7109999999999994,0.14259693099434118,3,-1.0757497113059795,-0.9331527803116384
372,3.720999999999999,0.14221370892770765,3,-1.075366972368654,-0.9331532634409464
373,3.7309999999999994,0.1418325411203431,3,-1.0749862669899974,-0.9331537258696543
374,3.740999999999999,0.14145341109863677,3,-1.0746075795520702,-0.9331541684534335
375,3.7509999999999994,0.14107630256464945,3,-1.0742308945787205,-0.933154592014071
376,3.7609999999999992,0.1407011993937783,3,-1.0738561967345166,-0.9331549973407383
377,3.7709999999999995,0.14032808563245827,3,-1.0734834708236778,-0.9331553851912195
378,3.7809999999999993,0.1399569454959006,3,-1.0731127017889917,-0.933155756293091
379,3.7909999999999995,0.13958776336586656,3,-1.072743874710734,-0.9331561113448675
380,3.8009999999999993,0.13922052378847677,3,-1.0723769748055738,-0.9331564510170971
381,3.8109999999999995,0.13885521147205462,3,-1.0720119874254868,-0.9331567759534322
382,3.8209999999999993,0.13849181128500396,3,-1.0716488980566494,-0.9331570867716454
383,3.8309999999999995,0.1381303082537197,3,-1.071287692318345,-0.9331573840646252
384,3.8409999999999993,0.13777068756053115,3,-1.0709283559618576,-0.9331576684013265
385,3.850999999999999,0.13741293454167752,3,-1.070570874869368,-0.9331579403276906
386,3.8609999999999993,0.13705703468531472,3,-1.070215235052844,-0.9331582003675293
387,3.870999999999999,0.13670297362955314,3,-1.0698614226529362,-0.9331584490233831
388,3.8809999999999993,0.13635073716052568,3,-1.0695094239378655,-0.9331586867773398
389,3.890999999999999,0.13600031121048578,3,-1.0691592253023219,-0.9331589140918362
390,3.9009999999999994,0.1356516818559344,3,-1.0688108132663436,-0.9331591314104093
391,3.910999999999999,0.13530483531577606,3,-1.068464174474224,-0.933159339158448
392,3.9209999999999994,0.1349597579495027,3,-1.0681192956933963,-0.9331595377438935
393,3.930999999999999,0.13461643625540579,3,-1.067776163813331,-0.9331597275579252
394,3.9409999999999994,0.13427485686881505,3,-1.0674347658444352,-0.9331599089756202
395,3.950999999999999,0.1339350065603645,3,-1.0670950889169504,-0.9331600823565859
396,3.9609999999999994,0.1335968722342843,3,-1.0667571202798556,-0.9331602480455713
397,3.970999999999999,0.13326044092671874,3,-1.066420847299776,-0.9331604063730573
398,3.9809999999999994,0.13292569980406937,3,-1.066086257459884,-0.9331605576558146
399,3.990999999999999,0.1325926361613631,3,-1.065753338358826,-0.9331607021974629


==> exact_eigenenergies_4.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,4,-0.9973108031298143,0.7042236371274206
32,0.32099999999999995,1.6485271368224301,4,-1.0049210013509542,0.6436061354714759
33,0.33099999999999996,1.5987226916012087,4,-1.0124081428611957,0.586314548740013
34,0.34099999999999997,1.551839328211144,4,-1.0197604222285541,0.5320789059825899
35,0.3509999999999999,1.5076273815384618,4,-1.0269671604454595,0.4806602210930022
36,0.36099999999999993,1.4658648501939062,4,-1.0340187427091356,0.4318461074847706
37,0.37099999999999994,1.4263536682479787,4,-1.0409065555113781,0.3854471127366006
38,0.38099999999999995,1.3889165640944885,4,-1.0476229244879258,0.34129363960656267
39,0.39099999999999996,1.3533944013299235,4,-1.0541610542275597,0.2992333471023638
40,0.4009999999999999,1.3196439175062347,4,-1.060514970985487,0.2591289465207476
41,0.4109999999999999,1.2875357929927012,4,-1.0666794689983399,0.22085632399436128
42,0.42099999999999993,1.2569529950593827,4,-1.0726500608626106,0.18430293419677213
43,0.43099999999999994,1.227789352482599,4,-1.0784229322243388,0.14936642025826008
44,0.44099999999999995,1.1999483240816329,4,-1.0839949008356808,0.11595342324595204
45,0.45099999999999996,1.1733419310864748,4,-1.0893633798693898,0.08397855121708497
46,0.4609999999999999,1.1478898284598702,4,-1.097393475145811,0.05049635331405922
47,0.4709999999999999,1.1235184945222934,4,-1.1058961799513836,0.01762231457090979
48,0.4809999999999999,1.1001605216632018,4,-1.1141406285265498,-0.013980106863348052
49,0.49099999999999994,1.0777539937270877,4,-1.122126968037491,-0.044372974310403324
50,0.5009999999999999,1.0562419379640722,4,-1.1298558713462508,-0.07361393338217859
51,0.5109999999999999,1.0355718413307244,4,-1.1373284971548916,-0.10175665582416715
52,0.5209999999999999,1.0156952224952018,4,-1.1445464541693202,-0.12885123167411838
53,0.5309999999999999,0.99656725220339,4,-1.151511768718115,-0.15494451651472485
54,0.5409999999999999,0.9781464157486139,4,-1.1582268552757928,-0.1800804395271789
55,0.5509999999999999,0.9603942121960075,4,-1.1646944893680287,-0.20430027717202115
56,0.5609999999999999,0.9432748857754013,4,-1.1709177823782753,-0.22764289660287396
57,0.571,0.9267551854991246,4,-1.1769001578233138,-0.2501449723241892
58,0.581,0.910804149604131,4,-1.18264532872114,-0.271841179117009
59,0.5909999999999999,0.8953929118781728,4,-1.1881572757331054,-0.29276436385493254
60,0.6009999999999999,0.8804945273211316,4,-1.193440225820608,-0.3129456984994764
61,0.6109999999999999,0.8660838149263504,4,-1.198498631214687,-0.3324148162883366
62,0.6209999999999999,0.8521372156521742,4,-1.2033371485528501,-0.35119993290067597
63,0.6309999999999999,0.8386326638985739,4,-1.2079606180881406,-0.36932795418956665
64,0.6409999999999999,0.8255494710140407,4,-1.2123740429218173,-0.3868245719077765
65,0.6509999999999999,0.8128682195391708,4,-1.216582568252011,-0.4037143487128403
66,0.6609999999999999,0.8005706670499246,4,-1.2205914606656183,-0.42002079361569367
67,0.6709999999999999,0.7886396585991059,4,-1.2244060875292972,-0.43576642893019135
68,0.6809999999999999,0.7770590468722468,4,-1.2280318965577977,-0.45097284968555085
69,0.691,0.7658136192764111,4,-1.2314743956552363,-0.4656607763788252
70,0.7009999999999998,0.754889031269615,4,-1.2347391331358601,-0.4798501018662451
71,0.7109999999999999,0.7442717453164559,4,-1.2378316784370607,-0.49355993312060475
72,0.7209999999999999,0.7339489749237172,4,-1.2407576034392942,-0.506808628515577
73,0.7309999999999999,0.7239086332694941,4,-1.2435224645049732,-0.5196138312354791
74,0.7409999999999999,0.714139285991903,4,-1.2461317853428682,-0.5319924993509652
75,0.7509999999999999,0.7046301077496672,4,-1.246684421619502,-0.5420543138698349
76,0.7609999999999999,0.6953708422076217,4,-1.240708063712754,-0.5453372215051324
77,0.7709999999999999,0.6863517651361869,4,-1.2347762517236838,-0.5484244865874969
78,0.7809999999999999,0.6775636503457108,4,-1.2288890157310237,-0.551325365385313
79,0.7909999999999999,0.6689977382048041,4,-1.2230463510192096,-0.5540486128144054
80,0.8009999999999998,0.6606457065168542,4,-1.2172482189787963,-0.5566025124619421
81,0.8109999999999998,0.6524996435511716,4,-1.211494548284467,-0.5589949047332954
82,0.8209999999999998,0.6445520230450672,4,-1.2057852363235257,-0.5612332132784585
83,0.8309999999999998,0.6367956810108304,4,-1.2001201508450008,-0.5633244698341704
84,0.8409999999999999,0.6292237941973842,4,-1.1944991317970326,-0.5652753375996484
85,0.8509999999999999,0.6218298600705054,4,-1.188921993319579,-0.5670921332490735
86,0.8609999999999999,0.6146076781881534,4,-1.1833885258588255,-0.568780847670672
87,0.8709999999999999,0.6075513328587832,4,-1.1778984983701661,-0.570347165511383
88,0.8809999999999999,0.6006551769807039,4,-1.172451660577549,-0.5717964835968451
89,0.8909999999999999,0.5939138169696971,4,-1.1670477452585213,-0.5731339282888241
90,0.9009999999999999,0.5873220986903442,4,-1.1616864705261423,-0.574364371835798
91,0.9109999999999998,0.5808750943139409,4,-1.1563675420812551,-0.5754924477673142
92,0.9209999999999998,0.5745680900325735,4,-1.151090655411068,-0.5765225653784946
93,0.9309999999999998,0.568396574564984,4,-1.147635155460831,-0.579238580895847
94,0.9409999999999998,0.5623562283953243,4,-1.1463225516533315,-0.5839663232580072
95,0.9509999999999998,0.5564429136908519,4,-1.14496774062884,-0.5885248269379882
96,0.9609999999999999,0.5506526648491157,4,-1.14357279029332,-0.5929201254442042
97,0.9709999999999999,0.5449816796292484,4,-1.1421396447334242,-0.5971579651041758
98,0.9809999999999999,0.5394263108256883,4,-1.1406701307269689,-0.6012438199012806
99,0.9909999999999999,0.5339830584460142,4,-1.139165964347702,-0.6051829059016877
100,1.001,0.5286485623576425,4,-1.137628757596319,-0.6089801952386766
101,1.0109999999999997,0.5234195953709201,4,-1.1360600249966404,-0.6126404296257203
102,1.0209999999999997,0.5182930567286975,4,-1.134461190102635,-0.6161681333739374
103,1.0309999999999997,0.5132659659747819,4,-1.1328335918687678,-0.6195676258939858
104,1.0409999999999997,0.5083354571757926,4,-1.1311784908437164,-0.6228430336679237
105,1.0509999999999997,0.5034987734728832,4,-1.1294970751511464,-0.6259983016782632
106,1.0609999999999997,0.4987532619415647,4,-1.1277904662307403,-0.6290372042891756
107,1.0709999999999997,0.494096368739496,4,-1.1260597243160007,-0.6319633555765047
108,1.0809999999999997,0.4895256345235894,4,-1.1243058536317243,-0.6347802191081349
109,1.0909999999999997,0.4850386901191569,4,-1.1225298072982572,-0.6374911171791003
110,1.1009999999999998,0.48063325242506827,4,-1.1207324919350112,-0.640099239509943
111,1.1109999999999998,0.4763071205400542,4,-1.1189147719589836,-0.6426076514189294
112,1.1209999999999998,0.4720581720963427,4,-1.1170774735778561,-0.6450193014815134
113,1.1309999999999998,0.4678843597877985,4,-1.1152213884805944,-0.6473370286927959
114,1.1409999999999998,0.4637837080806312,4,-1.1133472772310216,-0.6495635691503904
115,1.1509999999999998,0.45975431009556916,4,-1.111455872372283,-0.6517015622767137
116,1.1609999999999998,0.45579432465116293,4,-1.1095478812519888,-0.6537535566008259
117,1.1709999999999998,0.4519019734585825,4,-1.1076239885793964,-0.6557220151208139
118,1.1809999999999996,0.44807553845893333,4,-1.1056848587274735,-0.6576093202685401
119,1.1909999999999996,0.4443133592947105,4,-1.1037311377933412,-0.6594177784986307
120,1.2009999999999996,0.44061383090757716,4,-1.1017634554314573,-0.6611496245238802
121,1.2109999999999996,0.4369754012551612,4,-1.0997824264743303,-0.6628070252191691
122,1.2209999999999996,0.43339656914004926,4,-1.097788652355615,-0.6643920832155659
123,1.2309999999999997,0.42987588214459804,4,-1.0957827223506074,-0.6659068402060093
124,1.2409999999999997,0.4264119346655924,4,-1.0937652146488737,-0.6673532799832813
125,1.2509999999999997,0.42300336604316563,4,-1.0917366972734919,-0.6687333312303263
126,1.2609999999999997,0.41964885877874714,4,-1.0896977288609373,-0.6700488700821902
127,1.2709999999999997,0.4163471368371363,4,-1.0876488593151377,-0.6713017224780014
128,1.2809999999999997,0.4130969640281032,4,-1.085590630348565,-0.6724936663204617
129,1.2909999999999997,0.4098971424632069,4,-1.0835235759226487,-0.6736264334594417
130,1.3009999999999997,0.40674651108378185,4,-1.0814482225989905,-0.6747017115152087
131,1.3109999999999997,0.403643944256293,4,-1.0793650898122116,-0.6757211455559186
132,1.3209999999999997,0.40058835043149144,4,-1.0772746900743326,-0.6766863396428412
133,1.3309999999999997,0.3975786708640121,4,-1.0751775291199677,-0.6775988582559556
134,1.3409999999999997,0.3946138783892619,4,-1.0730741060011943,-0.6784602276119325
135,1.3509999999999998,0.3916929762546263,4,-1.0709649131393935,-0.6792719368847672
136,1.3609999999999998,0.3888149970022044,4,-1.0688504363412785,-0.6800354393390742
137,1.3709999999999998,0.3859790014004377,4,-1.0667311547856841,-0.6807521533852464
138,1.3809999999999998,0.38318407742215793,4,-1.064607540986603,-0.6814234635644449
139,1.3909999999999996,0.38042933926671474,4,-1.0624800607376392,-0.6820507214709245
140,1.4009999999999996,0.377713926423983,4,-1.0603491730423624,-0.6826352466183794
141,1.4109999999999996,0.37503700277817165,4,-1.058215330034556,-0.6831783272563844
142,1.4209999999999996,0.3723977557494723,4,-1.0560789768917527,-0.6836812211422804
143,1.4309999999999996,0.36979539547169826,4,-1.0539405517450782,-0.6841451562733799
144,1.4409999999999996,0.3672291540041639,4,-1.0518004855879288,-0.6845713315837649
145,1.4509999999999996,0.3646982845761545,4,-1.0496592021856626,-0.6849609176095081
146,1.4609999999999996,0.3622020608624231,4,-1.0475171179880312,-0.685315057125608
147,1.4709999999999996,0.3597397762882394,4,-1.0453746420459222,-0.6856348657576828
148,1.4809999999999997,0.35731074336259294,4,-1.0432321759335959,-0.6859214325710029
149,1.4909999999999997,0.35491429303822947,4,-1.041090113677287,-0.6861758206390576
150,1.5009999999999997,0.3525497740972686,4,-1.0389488416909964,-0.6863990675937278
151,1.5109999999999997,0.3502165525612178,4,-1.036808738719882,-0.6865921861586644
152,1.5209999999999997,0.34791401112426046,4,-1.0346701757916468,-0.6867561646673863
153,1.5309999999999997,0.34564154860875257,4,-1.0325335161762839,-0.6868919675675313
154,1.5409999999999997,0.3433985794419209,4,-1.030399115353972,-0.687000535912051
155,1.5509999999999997,0.3411845331528047,4,-1.0282673209913078,-0.6870827878385031
156,1.5609999999999997,0.33899885388853307,4,-1.0261384729257104,-0.6871396190371772
157,1.5709999999999997,0.3368409999490771,4,-1.0240129031578151,-0.687171903208738
158,1.5809999999999997,0.3347104433396585,4,-1.0218909358516637,-0.6871804925120052
159,1.5909999999999997,0.3326066693400378,4,-1.0197728873423721,-0.6871662180023344
160,1.6009999999999995,0.3305291760899439,4,-1.0176590661508662,-0.6871298900609223
161,1.6109999999999995,0.3284774741899442,4,-1.0155497730055767,-0.6870722988156325
162,1.6209999999999996,0.32645108631708836,4,-1.0134453008705335,-0.6869942145534451
163,1.6309999999999996,0.32444954685469046,4,-1.0113459349795995,-0.686896388124909
164,1.6409999999999996,0.3224724015356491,4,-1.0092519528764448,-0.6867795513407957
165,1.6509999999999996,0.32051920709872816,4,-1.007163624459911,-0.6866444173611828
166,1.6609999999999996,0.3185895309572548,4,-1.0050812120344212,-0.6864916810771664
167,1.6709999999999996,0.3166829508797128,4,-1.0030049703650599,-0.686322019485347
168,1.6809999999999996,0.3147990546817372,4,-1.0009351467370093,-0.6861360920552722
169,1.6909999999999996,0.31293743992903617,4,-0.9988719810190512,-0.6859345410900151
170,1.7009999999999996,0.31109771365079375,4,-0.9968157057307765,-0.6857179920799827
171,1.7109999999999996,0.30927949206312105,4,-0.9947665461132402,-0.6854870540501192
172,1.7209999999999996,0.30748240030214996,4,-0.9927247202027989,-0.685242319900649
173,1.7309999999999997,0.3057060721663779,4,-0.990690438907911,-0.6849843667415331
174,1.7409999999999997,0.3039501498678921,4,-0.9886639060885912,-0.6847137562206991
175,1.7509999999999997,0.3022142837921189,4,-0.9866453186383636,-0.6844310348462447
176,1.7609999999999997,0.30049813226575817,4,-0.9846348665684912,-0.684136734302733
177,1.7709999999999997,0.29880136133258056,4,-0.9826327330943018,-0.6838313717617213
178,1.7809999999999997,0.29712364453677714,4,-0.9806390947234338,-0.6835154501866567
179,1.7909999999999997,0.2954646627135679,4,-0.9786541213458437,-0.6831894586322758
180,1.8009999999999997,0.2938241037867852,4,-0.9766779763254916,-0.6828538725387063
181,1.8109999999999997,0.29220166257316404,4,-0.974710816593448,-0.682509154020284
182,1.8209999999999995,0.29059704059308084,4,-0.9727527927424379,-0.6821557521493571
183,1.8309999999999995,0.2890099458874933,4,-0.9708040491226362,-0.6817941032351429
184,1.8409999999999995,0.2874400928408475,4,-0.9688647239386119,-0.6814246310977644
185,1.8509999999999995,0.28588720200972456,4,-0.9669349493473327,-0.6810477473376082
186,1.8609999999999995,0.2843509999570124,4,-0.9650148515572472,-0.6806638516002348
187,1.8709999999999996,0.2828312190913951,4,-0.9631045509281596,-0.6802733318367645
188,1.8809999999999996,0.2813275975119618,4,-0.9612041620720038,-0.679876564560042
189,1.8909999999999996,0.2798398788577473,4,-0.959313793954325,-0.6794739150965777
190,1.9009999999999996,0.27836781216202006,4,-0.9574335499964373,-0.6790657378344171
191,1.9109999999999996,0.2769111517111461,4,-0.9555635281783219,-0.6786523764671758
192,1.9209999999999996,0.27546965690786057,4,-0.9537038211419403,-0.6782341642340797
193,1.9309999999999996,0.2740430921387883,4,-0.951854516295094,-0.6778114241563057
194,1.9409999999999996,0.2726312266460588,4,-0.9500156959157076,-0.6773844692696487
195,1.9509999999999996,0.27123383440287036,4,-0.9481874372564678,-0.6769536028535974
196,1.9609999999999996,0.2698506939928609,4,-0.9463698126497787,-0.6765191186569178
197,1.9709999999999996,0.26848158849315074,4,-0.9445628896129317,-0.6760813011197809
198,1.9809999999999997,0.2671263053609289,4,-0.9427667309534731,-0.6756404255925441
199,1.9909999999999997,0.2657846363234556,4,-0.9409813948746564,-0.6751967585512008
200,2.001,0.26445637727136434,4,-0.9392069350809541,-0.6747505578095898
201,2.0109999999999997,0.26314132815514674,4,-0.9374434008835296,-0.6743020727283828
202,2.0209999999999995,0.26183929288471064,4,-0.9356908373056122,-0.6738515444209016
203,2.0309999999999997,0.26055007923190554,4,-0.9339492851877063,-0.6733992059558007
204,2.0409999999999995,0.2592734987359138,4,-0.9322187812925813,-0.6729452825566675
205,2.0509999999999997,0.2580093666114091,4,-0.9304993584099439,-0.6724899917985347
206,2.0609999999999995,0.2567575016593887,4,-0.9287910454607232,-0.6720335438013345
207,2.0709999999999997,0.25551772618058916,4,-0.9270938676008947,-0.6715761414203056
208,2.0809999999999995,0.25428986589139846,4,-0.9254078463247964,-0.671117980433398
209,2.0909999999999997,0.25307374984218084,4,-0.9237329995678283,-0.6706592497256474
210,2.1009999999999995,0.2518692103379344,4,-0.9220693418084738,-0.6702001314705394
211,2.1109999999999998,0.2506760828612033,4,-0.9204168841695769,-0.6697408013083737
212,2.1209999999999996,0.24949420599717123,4,-0.91877563451878,-0.6692814285216088
213,2.131,0.2483234213608635,4,-0.9171455975680747,-0.6688221762072112
214,2.1409999999999996,0.2471635735263896,4,-0.9155267749723713,-0.6683632014459817
215,2.1509999999999994,0.24601450995815907,4,-0.913919165427027,-0.6679046554688679
216,2.1609999999999996,0.24487608094400748,4,-0.9123227647642502,-0.6674466838202427
217,2.1709999999999994,0.24374813953017055,4,-0.9107375660483373,-0.6669894265181668
218,2.1809999999999996,0.24263054145804683,4,-0.9091635596696459,-0.666533018211599
219,2.1909999999999994,0.24152314510269293,4,-0.9076007334372614,-0.6660775883345685
220,2.2009999999999996,0.24042581141299416,4,-0.906049072670275,-0.6656232612572809
221,2.2109999999999994,0.23933840385346003,4,-0.9045085602876417,-0.6651701564341816
222,2.2209999999999996,0.23826078834759123,4,-0.9029791768965245,-0.6647183885489333
223,2.2309999999999994,0.23719283322277016,4,-0.9014609008791051,-0.664268067656335
224,2.2409999999999997,0.2361344091566266,4,-0.8999537084777836,-0.6638192993211569
225,2.2509999999999994,0.23508538912483348,4,-0.8984575738787454,-0.6633721847539119
226,2.2609999999999997,0.23404564835028754,4,-0.8969724692938266,-0.662926820943539
227,2.2709999999999995,0.23301506425363286,4,-0.8954983650406496,-0.6624833007870168
228,2.2809999999999997,0.2319935164050855,4,-0.8940352296209919,-0.6620417132159064
229,2.2909999999999995,0.2309808864775208,4,-0.8925830297973618,-0.661602143319841
230,2.3009999999999997,0.22997705820078232,4,-0.8911417306677221,-0.6611646724669398
231,2.3109999999999995,0.2289819173171788,4,-0.8897112957383853,-0.6607293784212065
232,2.3209999999999997,0.22799535153813014,4,-0.8882916869949683,-0.6602963354568382
233,2.3309999999999995,0.22701725050193056,4,-0.8868828649715788,-0.6598656144696482
234,2.3409999999999997,0.22604750573259297,4,-0.8854847888179541,-0.6594372830853612
235,2.3509999999999995,0.22508601059974487,4,-0.88409741636475,-0.6590114057650052
236,2.3609999999999993,0.22413266027954265,4,-0.8827207041869074,-0.6585880439073648
237,2.3709999999999996,0.22318735171657533,4,-0.8813546076650621,-0.6581672559484868
238,2.3809999999999993,0.22224998358672837,4,-0.8799990810450498,-0.6577490974583213
239,2.3909999999999996,0.2213204562609787,4,-0.8786540774954916,-0.6573336212345129
240,2.4009999999999994,0.22039867177009587,4,-0.877319549163454,-0.6569208773933581
241,2.4109999999999996,0.2194845337702199,4,-0.8759954472282188,-0.6565109134579988
242,2.4209999999999994,0.21857794750929377,4,-0.8746817219531761,-0.6561037744438822
243,2.4309999999999996,0.21767881979432335,4,-0.8733783227358383,-0.6556995029415149
244,2.4409999999999994,0.21678705895944292,4,-0.872085198155999,-0.6552981391965561
245,2.4509999999999996,0.21590257483476138,4,-0.8708022960221157,-0.6548997211873543
246,2.4609999999999994,0.21502527871596916,4,-0.8695295634158525,-0.6545042846998834
247,2.4709999999999996,0.21415508333468236,4,-0.8682669467348978,-0.6541118634002154
248,2.4809999999999994,0.2132919028295043,4,-0.8670143917340282,-0.6537224889045239
249,2.4909999999999997,0.21243565271778408,4,-0.8657718435644999,-0.6533361908467158
250,2.5009999999999994,0.21158624986805283,4,-0.8645392468117545,-0.6529529969437017
251,2.5109999999999997,0.21074361247311832,4,-0.8633165455315343,-0.6525729330584159
252,2.5209999999999995,0.20990766002380015,4,-0.8621036832843989,-0.6521960232605988
253,2.5309999999999997,0.20907831328328727,4,-0.8609006031687166,-0.6518222898854293
254,2.5409999999999995,0.20825549426210158,4,-0.8597072478521506,-0.651451753590049
255,2.5509999999999997,0.2074391261936496,4,-0.8585235596017058,-0.6510844334080562
256,2.5609999999999995,0.2066291335103476,4,-0.8573494803123743,-0.6507203468020267
257,2.5709999999999993,0.20582544182030343,4,-0.8561849515344075,-0.6503595097141042
258,2.5809999999999995,0.20502797788454094,4,-0.8550299144992938,-0.6500019366147528
259,2.5909999999999993,0.20423666959475115,4,-0.8538843101444661,-0.6496476405497149
260,2.6009999999999995,0.20345144595155717,4,-0.8527480791367944,-0.6492966331852372
261,2.6109999999999993,0.2026722370432785,4,-0.8516211618949211,-0.6489489248516426
262,2.6209999999999996,0.20189897402518128,4,-0.8505034986104514,-0.6486045245852701
263,2.6309999999999993,0.2011315890992019,4,-0.849395029268107,-0.648263440168905
264,2.6409999999999996,0.20037001549413105,4,-0.8482956936648277,-0.6479256781706967
265,2.6509999999999994,0.19961418744624676,4,-0.8472054314279197,-0.6475912439816729
266,2.6609999999999996,0.19886404018038337,4,-0.846124182032258,-0.6472601418518746
267,2.6709999999999994,0.19811950989142652,4,-0.8450518848166149,-0.6469323749251883
268,2.6809999999999996,0.1973805337262216,4,-0.8439884789991576,-0.6466079452729361
269,2.6909999999999994,0.19664704976588634,4,-0.842933903692138,-0.6462868539262517
270,2.7009999999999996,0.19591899700851542,4,-0.8418880979158493,-0.6459691009073338
271,2.7109999999999994,0.19519631535226858,4,-0.840851000611873,-0.6456546852596045
272,2.7209999999999996,0.19447894557883136,4,-0.8398225506556622,-0.6453436050768309
273,2.7309999999999994,0.19376682933723915,4,-0.8388026868685073,-0.6450358575312682
274,2.7409999999999997,0.1930599091280555,4,-0.8377913480289181,-0.6447314389008626
275,2.7509999999999994,0.19235812828789536,4,-0.8367884728834516,-0.6444303445955563
276,2.7609999999999997,0.1916614309742847,4,-0.8357940001570564,-0.6441325691827717
277,2.7709999999999995,0.19096976215084813,4,-0.8348078685629271,-0.643838106412079
278,2.7809999999999993,0.19028306757281557,4,-0.8338300168119263,-0.6435469492391107
279,2.7909999999999995,0.18960129377284132,4,-0.832860383621608,-0.6432590898487667
280,2.8009999999999993,0.1889243880471261,4,-0.8318989077248687,-0.6429745196777427
281,2.8109999999999995,0.18825229844183572,4,-0.8309455278782523,-0.6426932294364165
282,2.8209999999999993,0.18758497373980862,4,-0.8300001828699448,-0.6424152091301362
283,2.8309999999999995,0.1869223634475451,4,-0.8290628115274884,-0.6421404480799433
284,2.8409999999999993,0.18626441778247102,4,-0.8281333527252276,-0.6418689349427565
285,2.8509999999999995,0.18561108766047008,4,-0.8272117453915214,-0.6416006577310513
286,2.8609999999999993,0.1849623246836771,4,-0.8262979285157532,-0.6413356038320761
287,2.8709999999999996,0.18431808112852668,4,-0.8253918411551335,-0.6410737600266069
288,2.8809999999999993,0.18367830993405074,4,-0.8244934224413453,-0.6408151125072945
289,2.8909999999999996,0.18304296469041856,4,-0.8236026115870387,-0.6405596468966201
290,2.9009999999999994,0.18241199962771462,4,-0.8227193478921528,-0.6403073482644382
291,2.9109999999999996,0.1817853696049468,4,-0.821843570750188,-0.6400582011452411
292,2.9209999999999994,0.18116303009928114,4,-0.8209752196543147,-0.6398121895550336
293,2.9309999999999996,0.18054493719549644,4,-0.8201142342034189,-0.6395692970079224
294,2.9409999999999994,0.1799310475756546,4,-0.8192605541080591,-0.6393295065324045
295,2.9509999999999996,0.17932131850898006,4,-0.818414119196355,-0.639092800687375
296,2.9609999999999994,0.17871570784194532,4,-0.817574869419838,-0.6388591615778927
297,2.9709999999999996,0.17811417398855608,4,-0.8167427448592149,-0.6386285708706588
298,2.9809999999999994,0.17751667592083198,4,-0.8159176857301269,-0.6384010098092949
299,2.990999999999999,0.1769231731594785,4,-0.8150996323888529,-0.6381764592293744
300,3.0009999999999994,0.17633362576474512,4,-0.8142885253379943,-0.6379548995732492
301,3.0109999999999992,0.17574799432746602,4,-0.8134843052321324,-0.6377363109046664
302,3.0209999999999995,0.1751662399602781,4,-0.8126869128834648,-0.6375206729231867
303,3.0309999999999993,0.17458832428901358,4,-0.8118962892674226,-0.637307964978409
304,3.0409999999999995,0.1740142094442618,4,-0.8111123755282801,-0.6370981660840183
305,3.0509999999999993,0.1734438580530974,4,-0.8103351129847456,-0.6368912549316482
306,3.0609999999999995,0.17287723323097032,4,-0.8095644431355422,-0.636687209904572
307,3.0709999999999993,0.17231429857375452,4,-0.8088003076649745,-0.6364860090912199
308,3.0809999999999995,0.17175501814995137,4,-0.8080426484484899,-0.6362876302985385
309,3.0909999999999993,0.17119935649304438,4,-0.807291407558223,-0.6360920510651786
310,3.1009999999999995,0.170647278594002,4,-0.8065465272685177,-0.6358992486745157
311,3.1109999999999993,0.17009874989392482,4,-0.8058079500614486,-0.6357092001675237
312,3.1209999999999996,0.1695537362768344,4,-0.8050756186323154,-0.6355218823554809
313,3.1309999999999993,0.16901220406259987,4,-0.8043494758951144,-0.6353372718325145
314,3.1409999999999996,0.16847412000000003,4,-0.803629464987992,-0.635155344987992
315,3.1509999999999994,0.16793945125991752,4,-0.8029155292786677,-0.6349760780187502
316,3.1609999999999996,0.16740816542866185,4,-0.8022076123698301,-0.6347994469411682
317,3.1709999999999994,0.16688023050141917,4,-0.8015056581044916,-0.6346254276030724
318,3.1809999999999996,0.16635561487582523,4,-0.8008096105713122,-0.6344539956954869
319,3.1909999999999994,0.16583428734565972,4,-0.8001194141098785,-0.6342851267642188
320,3.200999999999999,0.165316217094658,4,-0.7994350133159354,-0.6341187962212773
321,3.2109999999999994,0.16480137369043915,4,-0.7987563530465678,-0.6339549793561287
322,3.220999999999999,0.16428972707854708,4,-0.798083378425324,-0.6337936513467769
323,3.2309999999999994,0.16378124757660173,4,-0.7974160348472933,-0.6336347872706916
324,3.240999999999999,0.16327590586855914,4,-0.7967542679840965,-0.6334783621155374
325,3.2509999999999994,0.16277367299907725,4,-0.7960980237888291,-0.6333243507897519
326,3.2609999999999992,0.16227452036798534,4,-0.7954472485009169,-0.6331727281329316
327,3.2709999999999995,0.16177841972485482,4,-0.7948018886509132,-0.6330234689260583
328,3.2809999999999993,0.16128534316366966,4,-0.7941618910651899,-0.6328765479015201
329,3.2909999999999995,0.16079526311759346,4,-0.793527202870557,-0.6327319397529636
330,3.3009999999999993,0.16030815235383222,4,-0.7928977714987993,-0.632589619144967
331,3.3109999999999995,0.1598239839685896,4,-0.7922735446911031,-0.6324495607225136
332,3.3209999999999993,0.15934273138211386,4,-0.7916544705023979,-0.632311739120284
333,3.3309999999999995,0.15886436833383372,4,-0.7910404973055916,-0.6321761289717578
334,3.3409999999999993,0.1583888688775816,4,-0.7904315737957004,-0.6320427049181188
335,3.3509999999999995,0.15791620737690246,4,-0.7898276489938727,-0.6319114416169702
336,3.3609999999999993,0.15744635850044633,4,-0.7892286722513038,-0.6317823137508575
337,3.3709999999999996,0.15697929721744294,4,-0.7886345932530289,-0.6316552960355859
338,3.3809999999999993,0.15651499879325648,4,-0.7880453620216032,-0.6315303632283468
339,3.3909999999999996,0.1560534387850192,4,-0.7874609289206639,-0.6314074901356447
340,3.4009999999999994,0.155594593037342,4,-0.7868812446583706,-0.6312866516210286
341,3.4109999999999996,0.1551384376781003,4,-0.7863062602907053,-0.631167822612605
342,3.4209999999999994,0.15468494911429412,4,-0.7857359272246746,-0.6310509781103805
343,3.430999999999999,0.1542341040279802,4,-0.7851701972213527,-0.6309360931933725
344,3.4409999999999994,0.15378587937227553,4,-0.7846090223988166,-0.6308231430265411
345,3.450999999999999,0.1533402523674298,4,-0.7840523552349311,-0.6307121028675013
346,3.4609999999999994,0.15289720049696623,4,-0.7835001485700218,-0.6306029480730556
347,3.470999999999999,0.1524567015038894,4,-0.7829523556093895,-0.6304956541055
348,3.4809999999999994,0.15201873338695782,4,-0.7824089299257063,-0.6303901965387485
349,3.490999999999999,0.15158327439702096,4,-0.7818698254612748,-0.6302865510642539
350,3.5009999999999994,0.15115030303341906,4,-0.7813349965301312,-0.6301846934967121
351,3.5109999999999992,0.15071979804044436,4,-0.7808043978200463,-0.630084599779602
352,3.5209999999999995,0.1502917384038626,4,-0.7802779843943543,-0.6299862459904917
353,3.5309999999999993,0.14986610334749367,4,-0.7797557116936719,-0.6298896083461782
354,3.5409999999999995,0.14944287232985035,4,-0.7792375355374499,-0.6297946632075996
355,3.5509999999999993,0.14902202504083362,4,-0.7787234121254317,-0.6297013870845981
356,3.5609999999999995,0.1486035413984836,4,-0.7782132980389328,-0.6296097566404492
357,3.5709999999999993,0.14818740154578552,4,-0.7777071502420119,-0.6295197486962263
358,3.5809999999999995,0.14777358584752864,4,-0.7772049260824925,-0.6294313402349638
359,3.5909999999999993,0.1473620748872181,4,-0.7767065832928639,-0.6293445084056458
360,3.6009999999999995,0.1469528494640378,4,-0.7762120799910411,-0.6292592305270033
361,3.6109999999999993,0.14654589058986434,4,-0.7757213746809924,-0.6291754840911281
362,3.6209999999999996,0.14614117948632976,4,-0.7752344262532511,-0.6290932467669214
363,3.6309999999999993,0.1457386975819334,4,-0.7747511939852758,-0.6290124964033424
364,3.640999999999999,0.1453384265092008,4,-0.7742716375417089,-0.6289332110325081
365,3.6509999999999994,0.14494034810188994,4,-0.7737957169744971,-0.6288553688726072
366,3.660999999999999,0.1445444443922426,4,-0.7733233927228823,-0.6287789483306397
367,3.6709999999999994,0.14415069760828117,4,-0.7728546256132941,-0.628703928005013
368,3.680999999999999,0.14375909017114918,4,-0.7723893768590994,-0.6286302866879502
369,3.6909999999999994,0.1433696046924953,4,-0.7719276080602497,-0.6285580033677545
370,3.700999999999999,0.14298222397189952,4,-0.7714692812028109,-0.6284870572309114
371,3.7109999999999994,0.14259693099434118,4,-0.7710143586583802,-0.6284174276640391
372,3.720999999999999,0.14221370892770765,4,-0.770562803183387,-0.6283490942556793
373,3.7309999999999994,0.1418325411203431,4,-0.7701145779183012,-0.628282036797958
374,3.740999999999999,0.14145341109863677,4,-0.769669646386722,-0.6282162352880852
375,3.7509999999999994,0.14107630256464945,4,-0.7692279724943701,-0.6281516699297207
376,3.7609999999999992,0.1407011993937783,4,-0.7687895205279811,-0.6280883211342028
377,3.7709999999999995,0.14032808563245827,4,-0.7683542551541014,-0.6280261695216431
378,3.7809999999999993,0.1399569454959006,4,-0.7679221414177839,-0.6279651959218833
379,3.7909999999999995,0.13958776336586656,4,-0.7674931447412029,-0.6279053813753364
380,3.8009999999999993,0.13922052378847677,4,-0.7670672309221641,-0.6278467071336873
381,3.8109999999999995,0.13885521147205462,4,-0.7666443661325458,-0.6277891546604912
382,3.8209999999999993,0.13849181128500396,4,-0.7662245169166382,-0.6277327056316342
383,3.8309999999999995,0.1381303082537197,4,-0.7658076501894178,-0.627677341935698
384,3.8409999999999993,0.13777068756053115,4,-0.7653937332347307,-0.6276230456741996
385,3.850999999999999,0.13741293454167752,4,-0.7649827337034082,-0.6275697991617306
386,3.8609999999999993,0.13705703468531472,4,-0.7645746196113048,-0.6275175849259901
387,3.870999999999999,0.13670297362955314,4,-0.7641693593372695,-0.6274663857077163
388,3.8809999999999993,0.13635073716052568,4,-0.7637669216210443,-0.6274161844605186
389,3.890999999999999,0.13600031121048578,4,-0.7633672755611064,-0.6273669643506206
390,3.9009999999999994,0.1356516818559344,4,-0.762970390612435,-0.6273187087565006
391,3.910999999999999,0.13530483531577606,4,-0.7625762365842356,-0.6272714012684595
392,3.9209999999999994,0.1349597579495027,4,-0.7621847836375926,-0.6272250256880898
393,3.930999999999999,0.13461643625540579,4,-0.7617960022830726,-0.6271795660276669
394,3.9409999999999994,0.13427485686881505,4,-0.7614098633782811,-0.6271350065094661
395,3.950999999999999,0.1339350065603645,4,-0.7610263381253611,-0.6270913315649966
396,3.9609999999999994,0.1335968722342843,4,-0.7606453980684511,-0.6270485258341668
397,3.970999999999999,0.13326044092671874,4,-0.7602670150911023,-0.6270065741643835
398,3.9809999999999994,0.13292569980406937,4,-0.7598911614136359,-0.6269654616095666
399,3.990999999999999,0.1325926361613631,4,-0.7595178095904963,-0.6269251734291332


==> exact_eigenenergies_5.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,5,-0.9410414116342446,0.7604930286229904
32,0.32099999999999995,1.6485271368224301,5,-0.9528933551347505,0.6956337816876796
33,0.33099999999999996,1.5987226916012087,5,-0.9645916824726304,0.6341310091285783
34,0.34099999999999997,1.551839328211144,5,-0.9761201826972713,0.5757191455138727
35,0.3509999999999999,1.5076273815384618,5,-0.9874643909854796,0.5201629905529822
36,0.36099999999999993,1.4658648501939062,5,-0.9986114884241467,0.4672533617697595
37,0.37099999999999994,1.4263536682479787,5,-1.0095501984727433,0.4168034697752354
38,0.38099999999999995,1.3889165640944885,5,-1.0202706823916015,0.36864588170288703
39,0.39099999999999996,1.3533944013299235,5,-1.030764435612669,0.32262996571725444
40,0.4009999999999999,1.3196439175062347,5,-1.0410241867080696,0.27861973079816504
41,0.4109999999999999,1.2875357929927012,5,-1.051043800293539,0.2364919926991622
42,0.42099999999999993,1.2569529950593827,5,-1.06081818489471,0.1961348101646727
43,0.43099999999999994,1.227789352482599,5,-1.0703432065150833,0.1574461459675156
44,0.44099999999999995,1.1999483240816329,5,-1.0796156083776012,0.1203327157040317
45,0.45099999999999996,1.1733419310864748,5,-1.0886329370740238,0.08470899401245102
46,0.4609999999999999,1.1478898284598702,5,-1.097393475145811,0.05049635331405922
47,0.4709999999999999,1.1235184945222934,5,-1.1058961799513836,0.01762231457090979
48,0.4809999999999999,1.1001605216632018,5,-1.1141406285265494,-0.013980106863347608
49,0.49099999999999994,1.0777539937270877,5,-1.1221269680374908,-0.0443729743104031
50,0.5009999999999999,1.0562419379640722,5,-1.1298558713462508,-0.07361393338217859
51,0.5109999999999999,1.0355718413307244,5,-1.1373284971548916,-0.10175665582416715
52,0.5209999999999999,1.0156952224952018,5,-1.1445464541693202,-0.12885123167411838
53,0.5309999999999999,0.99656725220339,5,-1.151511768718115,-0.15494451651472485
54,0.5409999999999999,0.9781464157486139,5,-1.1582268552757928,-0.1800804395271789
55,0.5509999999999999,0.9603942121960075,5,-1.1646944893680287,-0.20430027717202115
56,0.5609999999999999,0.9432748857754013,5,-1.1709177823782753,-0.22764289660287396
57,0.571,0.9267551854991246,5,-1.1769001578233138,-0.2501449723241892
58,0.581,0.910804149604131,5,-1.1826453287211396,-0.27184117911700856
59,0.5909999999999999,0.8953929118781728,5,-1.1881572757331054,-0.29276436385493254
60,0.6009999999999999,0.8804945273211316,5,-1.193440225820608,-0.3129456984994764
61,0.6109999999999999,0.8660838149263504,5,-1.198498631214687,-0.3324148162883366
62,0.6209999999999999,0.8521372156521742,5,-1.2033371485528501,-0.35119993290067597
63,0.6309999999999999,0.8386326638985739,5,-1.2079606180881401,-0.3693279541895662
64,0.6409999999999999,0.8255494710140407,5,-1.2123740429218168,-0.3868245719077761
65,0.6509999999999999,0.8128682195391708,5,-1.216582568252011,-0.4037143487128403
66,0.6609999999999999,0.8005706670499246,5,-1.2205914606656179,-0.4200207936156932
67,0.6709999999999999,0.7886396585991059,5,-1.2244060875292968,-0.4357664289301909
68,0.6809999999999999,0.7770590468722468,5,-1.2280318965577974,-0.4509728496855506
69,0.691,0.7658136192764111,5,-1.231474395655236,-0.46566077637882497
70,0.7009999999999998,0.754889031269615,5,-1.23473913313586,-0.4798501018662449
71,0.7109999999999999,0.7442717453164559,5,-1.2378316784370602,-0.4935599331206043
72,0.7209999999999999,0.7339489749237172,5,-1.2407576034392938,-0.5068086285155765
73,0.7309999999999999,0.7239086332694941,5,-1.2435224645049732,-0.5196138312354791
74,0.7409999999999999,0.714139285991903,5,-1.2461317853428682,-0.5319924993509652
75,0.7509999999999999,0.7046301077496672,5,-1.2466844216195017,-0.5420543138698345
76,0.7609999999999999,0.6953708422076217,5,-1.2407080637127539,-0.5453372215051322
77,0.7709999999999999,0.6863517651361869,5,-1.2347762517236838,-0.5484244865874969
78,0.7809999999999999,0.6775636503457108,5,-1.2288890157310235,-0.5513253653853127
79,0.7909999999999999,0.6689977382048041,5,-1.2230463510192096,-0.5540486128144054
80,0.8009999999999998,0.6606457065168542,5,-1.2172482189787959,-0.5566025124619417
81,0.8109999999999998,0.6524996435511716,5,-1.211494548284467,-0.5589949047332954
82,0.8209999999999998,0.6445520230450672,5,-1.2057852363235253,-0.5612332132784581
83,0.8309999999999998,0.6367956810108304,5,-1.2001201508450006,-0.5633244698341702
84,0.8409999999999999,0.6292237941973842,5,-1.1944991317970322,-0.565275337599648
85,0.8509999999999999,0.6218298600705054,5,-1.188921993319579,-0.5670921332490735
86,0.8609999999999999,0.6146076781881534,5,-1.183388525858825,-0.5687808476706716
87,0.8709999999999999,0.6075513328587832,5,-1.1778984983701661,-0.570347165511383
88,0.8809999999999999,0.6006551769807039,5,-1.172451660577549,-0.5717964835968451
89,0.8909999999999999,0.5939138169696971,5,-1.1670477452585208,-0.5731339282888237
90,0.9009999999999999,0.5873220986903442,5,-1.1616864705261418,-0.5743643718357976
91,0.9109999999999998,0.5808750943139409,5,-1.1563675420812551,-0.5754924477673142
92,0.9209999999999998,0.5745680900325735,5,-1.1510906554110678,-0.5765225653784943
93,0.9309999999999998,0.568396574564984,5,-1.147635155460831,-0.579238580895847
94,0.9409999999999998,0.5623562283953243,5,-1.1463225516533315,-0.5839663232580072
95,0.9509999999999998,0.5564429136908519,5,-1.14496774062884,-0.5885248269379882
96,0.9609999999999999,0.5506526648491157,5,-1.1435727902933197,-0.592920125444204
97,0.9709999999999999,0.5449816796292484,5,-1.1421396447334242,-0.5971579651041758
98,0.9809999999999999,0.5394263108256883,5,-1.1406701307269689,-0.6012438199012806
99,0.9909999999999999,0.5339830584460142,5,-1.1391659643477017,-0.6051829059016874
100,1.001,0.5286485623576425,5,-1.137628757596319,-0.6089801952386766
101,1.0109999999999997,0.5234195953709201,5,-1.1360600249966404,-0.6126404296257203
102,1.0209999999999997,0.5182930567286975,5,-1.134461190102635,-0.6161681333739374
103,1.0309999999999997,0.5132659659747819,5,-1.1328335918687678,-0.6195676258939858
104,1.0409999999999997,0.5083354571757926,5,-1.1311784908437161,-0.6228430336679235
105,1.0509999999999997,0.5034987734728832,5,-1.129497075151146,-0.6259983016782628
106,1.0609999999999997,0.4987532619415647,5,-1.12779046623074,-0.6290372042891754
107,1.0709999999999997,0.494096368739496,5,-1.1260597243160007,-0.6319633555765047
108,1.0809999999999997,0.4895256345235894,5,-1.1243058536317243,-0.6347802191081349
109,1.0909999999999997,0.4850386901191569,5,-1.1225298072982568,-0.6374911171790999
110,1.1009999999999998,0.48063325242506827,5,-1.1207324919350108,-0.6400992395099425
111,1.1109999999999998,0.4763071205400542,5,-1.1189147719589836,-0.6426076514189294
112,1.1209999999999998,0.4720581720963427,5,-1.1170774735778561,-0.6450193014815134
113,1.1309999999999998,0.4678843597877985,5,-1.1152213884805944,-0.6473370286927959
114,1.1409999999999998,0.4637837080806312,5,-1.1133472772310216,-0.6495635691503904
115,1.1509999999999998,0.45975431009556916,5,-1.1114558723722827,-0.6517015622767135
116,1.1609999999999998,0.45579432465116293,5,-1.1095478812519888,-0.6537535566008259
117,1.1709999999999998,0.4519019734585825,5,-1.1076239885793964,-0.6557220151208139
118,1.1809999999999996,0.44807553845893333,5,-1.1056848587274735,-0.6576093202685401
119,1.1909999999999996,0.4443133592947105,5,-1.1037311377933412,-0.6594177784986307
120,1.2009999999999996,0.44061383090757716,5,-1.1017634554314568,-0.6611496245238797
121,1.2109999999999996,0.4369754012551612,5,-1.0997824264743303,-0.6628070252191691
122,1.2209999999999996,0.43339656914004926,5,-1.0977886523556148,-0.6643920832155656
123,1.2309999999999997,0.42987588214459804,5,-1.0957827223506071,-0.6659068402060091
124,1.2409999999999997,0.4264119346655924,5,-1.0937652146488737,-0.6673532799832813
125,1.2509999999999997,0.42300336604316563,5,-1.0917366972734919,-0.6687333312303263
126,1.2609999999999997,0.41964885877874714,5,-1.0896977288609373,-0.6700488700821902
127,1.2709999999999997,0.4163471368371363,5,-1.0876488593151377,-0.6713017224780014
128,1.2809999999999997,0.4130969640281032,5,-1.0855906303485645,-0.6724936663204613
129,1.2909999999999997,0.4098971424632069,5,-1.0835235759226485,-0.6736264334594415
130,1.3009999999999997,0.40674651108378185,5,-1.0814482225989903,-0.6747017115152085
131,1.3109999999999997,0.403643944256293,5,-1.0793650898122116,-0.6757211455559186
132,1.3209999999999997,0.40058835043149144,5,-1.0772746900743326,-0.6766863396428412
133,1.3309999999999997,0.3975786708640121,5,-1.0751775291199677,-0.6775988582559556
134,1.3409999999999997,0.3946138783892619,5,-1.0730741060011941,-0.6784602276119323
135,1.3509999999999998,0.3916929762546263,5,-1.0709649131393932,-0.679271936884767
136,1.3609999999999998,0.3888149970022044,5,-1.0688504363412783,-0.680035439339074
137,1.3709999999999998,0.3859790014004377,5,-1.0667311547856841,-0.6807521533852464
138,1.3809999999999998,0.38318407742215793,5,-1.0646075409866025,-0.6814234635644445
139,1.3909999999999996,0.38042933926671474,5,-1.0624800607376392,-0.6820507214709245
140,1.4009999999999996,0.377713926423983,5,-1.0603491730423624,-0.6826352466183794
141,1.4109999999999996,0.37503700277817165,5,-1.0582153300345554,-0.6831783272563837
142,1.4209999999999996,0.3723977557494723,5,-1.0560789768917527,-0.6836812211422804
143,1.4309999999999996,0.36979539547169826,5,-1.0539405517450782,-0.6841451562733799
144,1.4409999999999996,0.3672291540041639,5,-1.0518004855879286,-0.6845713315837647
145,1.4509999999999996,0.3646982845761545,5,-1.0496592021856623,-0.6849609176095078
146,1.4609999999999996,0.3622020608624231,5,-1.047517117988031,-0.6853150571256078
147,1.4709999999999996,0.3597397762882394,5,-1.0453746420459222,-0.6856348657576828
148,1.4809999999999997,0.35731074336259294,5,-1.0432321759335959,-0.6859214325710029
149,1.4909999999999997,0.35491429303822947,5,-1.0410901136772868,-0.6861758206390574
150,1.5009999999999997,0.3525497740972686,5,-1.0389488416909964,-0.6863990675937278
151,1.5109999999999997,0.3502165525612178,5,-1.0368087387198819,-0.6865921861586641
152,1.5209999999999997,0.34791401112426046,5,-1.0346701757916468,-0.6867561646673863
153,1.5309999999999997,0.34564154860875257,5,-1.0325335161762834,-0.6868919675675309
154,1.5409999999999997,0.3433985794419209,5,-1.030399115353972,-0.687000535912051
155,1.5509999999999997,0.3411845331528047,5,-1.0282673209913078,-0.6870827878385031
156,1.5609999999999997,0.33899885388853307,5,-1.0261384729257104,-0.6871396190371772
157,1.5709999999999997,0.3368409999490771,5,-1.0240129031578151,-0.687171903208738
158,1.5809999999999997,0.3347104433396585,5,-1.0218909358516637,-0.6871804925120052
159,1.5909999999999997,0.3326066693400378,5,-1.019772887342372,-0.6871662180023341
160,1.6009999999999995,0.3305291760899439,5,-1.0176590661508662,-0.6871298900609223
161,1.6109999999999995,0.3284774741899442,5,-1.0155497730055767,-0.6870722988156325
162,1.6209999999999996,0.32645108631708836,5,-1.0134453008705335,-0.6869942145534451
163,1.6309999999999996,0.32444954685469046,5,-1.0113459349795995,-0.686896388124909
164,1.6409999999999996,0.3224724015356491,5,-1.0092519528764448,-0.6867795513407957
165,1.6509999999999996,0.32051920709872816,5,-1.007163624459911,-0.6866444173611828
166,1.6609999999999996,0.3185895309572548,5,-1.0050812120344212,-0.6864916810771664
167,1.6709999999999996,0.3166829508797128,5,-1.0030049703650596,-0.6863220194853468
168,1.6809999999999996,0.3147990546817372,5,-1.0009351467370093,-0.6861360920552722
169,1.6909999999999996,0.31293743992903617,5,-0.9988719810190512,-0.6859345410900151
170,1.7009999999999996,0.31109771365079375,5,-0.9968157057307763,-0.6857179920799825
171,1.7109999999999996,0.30927949206312105,5,-0.9947665461132401,-0.685487054050119
172,1.7209999999999996,0.30748240030214996,5,-0.9927247202027989,-0.685242319900649
173,1.7309999999999997,0.3057060721663779,5,-0.990690438907911,-0.6849843667415331
174,1.7409999999999997,0.3039501498678921,5,-0.9886639060885912,-0.6847137562206991
175,1.7509999999999997,0.3022142837921189,5,-0.9866453186383636,-0.6844310348462447
176,1.7609999999999997,0.30049813226575817,5,-0.9846348665684912,-0.684136734302733
177,1.7709999999999997,0.29880136133258056,5,-0.9826327330943017,-0.683831371761721
178,1.7809999999999997,0.29712364453677714,5,-0.9806390947234336,-0.6835154501866565
179,1.7909999999999997,0.2954646627135679,5,-0.9786541213458437,-0.6831894586322758
180,1.8009999999999997,0.2938241037867852,5,-0.9766779763254916,-0.6828538725387063
181,1.8109999999999997,0.29220166257316404,5,-0.9747108165934479,-0.6825091540202839
182,1.8209999999999995,0.29059704059308084,5,-0.9727527927424376,-0.6821557521493569
183,1.8309999999999995,0.2890099458874933,5,-0.9708040491226362,-0.6817941032351429
184,1.8409999999999995,0.2874400928408475,5,-0.9688647239386119,-0.6814246310977644
185,1.8509999999999995,0.28588720200972456,5,-0.9669349493473327,-0.6810477473376082
186,1.8609999999999995,0.2843509999570124,5,-0.965014851557247,-0.6806638516002346
187,1.8709999999999996,0.2828312190913951,5,-0.9631045509281596,-0.6802733318367645
188,1.8809999999999996,0.2813275975119618,5,-0.9612041620720038,-0.679876564560042
189,1.8909999999999996,0.2798398788577473,5,-0.959313793954325,-0.6794739150965777
190,1.9009999999999996,0.27836781216202006,5,-0.957433549996437,-0.6790657378344169
191,1.9109999999999996,0.2769111517111461,5,-0.9555635281783217,-0.6786523764671756
192,1.9209999999999996,0.27546965690786057,5,-0.9537038211419402,-0.6782341642340797
193,1.9309999999999996,0.2740430921387883,5,-0.951854516295094,-0.6778114241563057
194,1.9409999999999996,0.2726312266460588,5,-0.9500156959157073,-0.6773844692696485
195,1.9509999999999996,0.27123383440287036,5,-0.9481874372564676,-0.6769536028535972
196,1.9609999999999996,0.2698506939928609,5,-0.9463698126497787,-0.6765191186569178
197,1.9709999999999996,0.26848158849315074,5,-0.9445628896129312,-0.6760813011197805
198,1.9809999999999997,0.2671263053609289,5,-0.9427667309534729,-0.6756404255925439
199,1.9909999999999997,0.2657846363234556,5,-0.9409813948746564,-0.6751967585512008
200,2.001,0.26445637727136434,5,-0.9392069350809541,-0.6747505578095898
201,2.0109999999999997,0.26314132815514674,5,-0.9374434008835296,-0.6743020727283828
202,2.0209999999999995,0.26183929288471064,5,-0.9356908373056122,-0.6738515444209016
203,2.0309999999999997,0.26055007923190554,5,-0.9339492851877058,-0.6733992059558003
204,2.0409999999999995,0.2592734987359138,5,-0.9322187812925811,-0.6729452825566673
205,2.0509999999999997,0.2580093666114091,5,-0.9304993584099437,-0.6724899917985345
206,2.0609999999999995,0.2567575016593887,5,-0.9287910454607232,-0.6720335438013345
207,2.0709999999999997,0.25551772618058916,5,-0.9270938676008947,-0.6715761414203056
208,2.0809999999999995,0.25428986589139846,5,-0.9254078463247962,-0.6711179804333978
209,2.0909999999999997,0.25307374984218084,5,-0.9237329995678283,-0.6706592497256474
210,2.1009999999999995,0.2518692103379344,5,-0.9220693418084736,-0.6702001314705391
211,2.1109999999999998,0.2506760828612033,5,-0.9204168841695769,-0.6697408013083737
212,2.1209999999999996,0.24949420599717123,5,-0.91877563451878,-0.6692814285216088
213,2.131,0.2483234213608635,5,-0.9171455975680745,-0.668822176207211
214,2.1409999999999996,0.2471635735263896,5,-0.9155267749723713,-0.6683632014459817
215,2.1509999999999994,0.24601450995815907,5,-0.913919165427027,-0.6679046554688679
216,2.1609999999999996,0.24487608094400748,5,-0.9123227647642502,-0.6674466838202427
217,2.1709999999999994,0.24374813953017055,5,-0.9107375660483373,-0.6669894265181668
218,2.1809999999999996,0.24263054145804683,5,-0.9091635596696459,-0.666533018211599
219,2.1909999999999994,0.24152314510269293,5,-0.9076007334372614,-0.6660775883345685
220,2.2009999999999996,0.24042581141299416,5,-0.906049072670275,-0.6656232612572809
221,2.2109999999999994,0.23933840385346003,5,-0.9045085602876417,-0.6651701564341816
222,2.2209999999999996,0.23826078834759123,5,-0.9029791768965245,-0.6647183885489333
223,2.2309999999999994,0.23719283322277016,5,-0.9014609008791051,-0.664268067656335
224,2.2409999999999997,0.2361344091566266,5,-0.8999537084777836,-0.6638192993211569
225,2.2509999999999994,0.23508538912483348,5,-0.8984575738787454,-0.6633721847539119
226,2.2609999999999997,0.23404564835028754,5,-0.8969724692938266,-0.662926820943539
227,2.2709999999999995,0.23301506425363286,5,-0.8954983650406496,-0.6624833007870168
228,2.2809999999999997,0.2319935164050855,5,-0.8940352296209917,-0.6620417132159062
229,2.2909999999999995,0.2309808864775208,5,-0.8925830297973618,-0.661602143319841
230,2.3009999999999997,0.22997705820078232,5,-0.8911417306677218,-0.6611646724669396
231,2.3109999999999995,0.2289819173171788,5,-0.889711295738385,-0.6607293784212063
232,2.3209999999999997,0.22799535153813014,5,-0.8882916869949681,-0.660296335456838
233,2.3309999999999995,0.22701725050193056,5,-0.8868828649715788,-0.6598656144696482
234,2.3409999999999997,0.22604750573259297,5,-0.8854847888179541,-0.6594372830853612
235,2.3509999999999995,0.22508601059974487,5,-0.88409741636475,-0.6590114057650052
236,2.3609999999999993,0.22413266027954265,5,-0.8827207041869072,-0.6585880439073646
237,2.3709999999999996,0.22318735171657533,5,-0.8813546076650619,-0.6581672559484866
238,2.3809999999999993,0.22224998358672837,5,-0.8799990810450498,-0.6577490974583213
239,2.3909999999999996,0.2213204562609787,5,-0.8786540774954916,-0.6573336212345129
240,2.4009999999999994,0.22039867177009587,5,-0.877319549163454,-0.6569208773933581
241,2.4109999999999996,0.2194845337702199,5,-0.8759954472282188,-0.6565109134579988
242,2.4209999999999994,0.21857794750929377,5,-0.8746817219531761,-0.6561037744438822
243,2.4309999999999996,0.21767881979432335,5,-0.8733783227358383,-0.6556995029415149
244,2.4409999999999994,0.21678705895944292,5,-0.872085198155999,-0.6552981391965561
245,2.4509999999999996,0.21590257483476138,5,-0.8708022960221155,-0.6548997211873541
246,2.4609999999999994,0.21502527871596916,5,-0.8695295634158525,-0.6545042846998834
247,2.4709999999999996,0.21415508333468236,5,-0.8682669467348976,-0.6541118634002152
248,2.4809999999999994,0.2132919028295043,5,-0.8670143917340282,-0.6537224889045239
249,2.4909999999999997,0.21243565271778408,5,-0.8657718435644997,-0.6533361908467156
250,2.5009999999999994,0.21158624986805283,5,-0.8645392468117543,-0.6529529969437015
251,2.5109999999999997,0.21074361247311832,5,-0.8633165455315343,-0.6525729330584159
252,2.5209999999999995,0.20990766002380015,5,-0.8621036832843989,-0.6521960232605988
253,2.5309999999999997,0.20907831328328727,5,-0.8609006031687166,-0.6518222898854293
254,2.5409999999999995,0.20825549426210158,5,-0.8597072478521504,-0.6514517535900488
255,2.5509999999999997,0.2074391261936496,5,-0.8585235596017058,-0.6510844334080562
256,2.5609999999999995,0.2066291335103476,5,-0.8573494803123743,-0.6507203468020267
257,2.5709999999999993,0.20582544182030343,5,-0.8561849515344075,-0.6503595097141042
258,2.5809999999999995,0.20502797788454094,5,-0.8550299144992938,-0.6500019366147528
259,2.5909999999999993,0.20423666959475115,5,-0.8538843101444661,-0.6496476405497149
260,2.6009999999999995,0.20345144595155717,5,-0.8527480791367944,-0.6492966331852372
261,2.6109999999999993,0.2026722370432785,5,-0.8516211618949211,-0.6489489248516426
262,2.6209999999999996,0.20189897402518128,5,-0.8505034986104514,-0.6486045245852701
263,2.6309999999999993,0.2011315890992019,5,-0.8493950292681067,-0.6482634401689048
264,2.6409999999999996,0.20037001549413105,5,-0.8482956936648277,-0.6479256781706967
265,2.6509999999999994,0.19961418744624676,5,-0.8472054314279197,-0.6475912439816729
266,2.6609999999999996,0.19886404018038337,5,-0.846124182032258,-0.6472601418518746
267,2.6709999999999994,0.19811950989142652,5,-0.8450518848166149,-0.6469323749251883
268,2.6809999999999996,0.1973805337262216,5,-0.8439884789991576,-0.6466079452729361
269,2.6909999999999994,0.19664704976588634,5,-0.842933903692138,-0.6462868539262517
270,2.7009999999999996,0.19591899700851542,5,-0.8418880979158491,-0.6459691009073336
271,2.7109999999999994,0.19519631535226858,5,-0.8408510006118728,-0.6456546852596042
272,2.7209999999999996,0.19447894557883136,5,-0.839822550655662,-0.6453436050768306
273,2.7309999999999994,0.19376682933723915,5,-0.8388026868685073,-0.6450358575312682
274,2.7409999999999997,0.1930599091280555,5,-0.8377913480289181,-0.6447314389008626
275,2.7509999999999994,0.19235812828789536,5,-0.8367884728834514,-0.644430344595556
276,2.7609999999999997,0.1916614309742847,5,-0.8357940001570562,-0.6441325691827715
277,2.7709999999999995,0.19096976215084813,5,-0.8348078685629271,-0.643838106412079
278,2.7809999999999993,0.19028306757281557,5,-0.833830016811926,-0.6435469492391105
279,2.7909999999999995,0.18960129377284132,5,-0.832860383621608,-0.6432590898487667
280,2.8009999999999993,0.1889243880471261,5,-0.8318989077248687,-0.6429745196777427
281,2.8109999999999995,0.18825229844183572,5,-0.8309455278782523,-0.6426932294364165
282,2.8209999999999993,0.18758497373980862,5,-0.8300001828699448,-0.6424152091301362
283,2.8309999999999995,0.1869223634475451,5,-0.8290628115274884,-0.6421404480799433
284,2.8409999999999993,0.18626441778247102,5,-0.8281333527252276,-0.6418689349427565
285,2.8509999999999995,0.18561108766047008,5,-0.8272117453915212,-0.6416006577310511
286,2.8609999999999993,0.1849623246836771,5,-0.8262979285157532,-0.6413356038320761
287,2.8709999999999996,0.18431808112852668,5,-0.8253918411551335,-0.6410737600266069
288,2.8809999999999993,0.18367830993405074,5,-0.8244934224413453,-0.6408151125072945
289,2.8909999999999996,0.18304296469041856,5,-0.8236026115870385,-0.6405596468966199
290,2.9009999999999994,0.18241199962771462,5,-0.8227193478921528,-0.6403073482644382
291,2.9109999999999996,0.1817853696049468,5,-0.8218435707501878,-0.6400582011452409
292,2.9209999999999994,0.18116303009928114,5,-0.8209752196543147,-0.6398121895550336
293,2.9309999999999996,0.18054493719549644,5,-0.8201142342034187,-0.6395692970079222
294,2.9409999999999994,0.1799310475756546,5,-0.8192605541080591,-0.6393295065324045
295,2.9509999999999996,0.17932131850898006,5,-0.818414119196355,-0.639092800687375
296,2.9609999999999994,0.17871570784194532,5,-0.8175748694198378,-0.6388591615778925
297,2.9709999999999996,0.17811417398855608,5,-0.8167427448592147,-0.6386285708706586
298,2.9809999999999994,0.17751667592083198,5,-0.8159176857301269,-0.6384010098092949
299,2.990999999999999,0.1769231731594785,5,-0.8150996323888526,-0.6381764592293742
300,3.0009999999999994,0.17633362576474512,5,-0.8142885253379943,-0.6379548995732492
301,3.0109999999999992,0.17574799432746602,5,-0.8134843052321324,-0.6377363109046664
302,3.0209999999999995,0.1751662399602781,5,-0.8126869128834648,-0.6375206729231867
303,3.0309999999999993,0.17458832428901358,5,-0.8118962892674226,-0.637307964978409
304,3.0409999999999995,0.1740142094442618,5,-0.8111123755282801,-0.6370981660840183
305,3.0509999999999993,0.1734438580530974,5,-0.8103351129847456,-0.6368912549316482
306,3.0609999999999995,0.17287723323097032,5,-0.8095644431355422,-0.636687209904572
307,3.0709999999999993,0.17231429857375452,5,-0.8088003076649745,-0.6364860090912199
308,3.0809999999999995,0.17175501814995137,5,-0.8080426484484899,-0.6362876302985385
309,3.0909999999999993,0.17119935649304438,5,-0.807291407558223,-0.6360920510651786
310,3.1009999999999995,0.170647278594002,5,-0.8065465272685177,-0.6358992486745157
311,3.1109999999999993,0.17009874989392482,5,-0.8058079500614483,-0.6357092001675235
312,3.1209999999999996,0.1695537362768344,5,-0.8050756186323154,-0.6355218823554809
313,3.1309999999999993,0.16901220406259987,5,-0.8043494758951144,-0.6353372718325145
314,3.1409999999999996,0.16847412000000003,5,-0.8036294649879918,-0.6351553449879918
315,3.1509999999999994,0.16793945125991752,5,-0.8029155292786675,-0.63497607801875
316,3.1609999999999996,0.16740816542866185,5,-0.8022076123698301,-0.6347994469411682
317,3.1709999999999994,0.16688023050141917,5,-0.8015056581044914,-0.6346254276030722
318,3.1809999999999996,0.16635561487582523,5,-0.8008096105713122,-0.6344539956954869
319,3.1909999999999994,0.16583428734565972,5,-0.8001194141098785,-0.6342851267642188
320,3.200999999999999,0.165316217094658,5,-0.7994350133159354,-0.6341187962212773
321,3.2109999999999994,0.16480137369043915,5,-0.7987563530465678,-0.6339549793561287
322,3.220999999999999,0.16428972707854708,5,-0.798083378425324,-0.6337936513467769
323,3.2309999999999994,0.16378124757660173,5,-0.7974160348472933,-0.6336347872706916
324,3.240999999999999,0.16327590586855914,5,-0.7967542679840965,-0.6334783621155374
325,3.2509999999999994,0.16277367299907725,5,-0.7960980237888289,-0.6333243507897517
326,3.2609999999999992,0.16227452036798534,5,-0.7954472485009169,-0.6331727281329316
327,3.2709999999999995,0.16177841972485482,5,-0.7948018886509132,-0.6330234689260583
328,3.2809999999999993,0.16128534316366966,5,-0.7941618910651899,-0.6328765479015201
329,3.2909999999999995,0.16079526311759346,5,-0.7935272028705568,-0.6327319397529634
330,3.3009999999999993,0.16030815235383222,5,-0.7928977714987993,-0.632589619144967
331,3.3109999999999995,0.1598239839685896,5,-0.7922735446911031,-0.6324495607225136
332,3.3209999999999993,0.15934273138211386,5,-0.7916544705023977,-0.6323117391202838
333,3.3309999999999995,0.15886436833383372,5,-0.7910404973055916,-0.6321761289717578
334,3.3409999999999993,0.1583888688775816,5,-0.7904315737957004,-0.6320427049181188
335,3.3509999999999995,0.15791620737690246,5,-0.7898276489938727,-0.6319114416169702
336,3.3609999999999993,0.15744635850044633,5,-0.7892286722513038,-0.6317823137508575
337,3.3709999999999996,0.15697929721744294,5,-0.7886345932530289,-0.6316552960355859
338,3.3809999999999993,0.15651499879325648,5,-0.7880453620216032,-0.6315303632283468
339,3.3909999999999996,0.1560534387850192,5,-0.7874609289206639,-0.6314074901356447
340,3.4009999999999994,0.155594593037342,5,-0.7868812446583704,-0.6312866516210284
341,3.4109999999999996,0.1551384376781003,5,-0.786306260290705,-0.6311678226126047
342,3.4209999999999994,0.15468494911429412,5,-0.7857359272246746,-0.6310509781103805
343,3.430999999999999,0.1542341040279802,5,-0.7851701972213527,-0.6309360931933725
344,3.4409999999999994,0.15378587937227553,5,-0.7846090223988161,-0.6308231430265406
345,3.450999999999999,0.1533402523674298,5,-0.7840523552349311,-0.6307121028675013
346,3.4609999999999994,0.15289720049696623,5,-0.7835001485700218,-0.6306029480730556
347,3.470999999999999,0.1524567015038894,5,-0.7829523556093895,-0.6304956541055
348,3.4809999999999994,0.15201873338695782,5,-0.7824089299257063,-0.6303901965387485
349,3.490999999999999,0.15158327439702096,5,-0.7818698254612748,-0.6302865510642539
350,3.5009999999999994,0.15115030303341906,5,-0.7813349965301312,-0.6301846934967121
351,3.5109999999999992,0.15071979804044436,5,-0.7808043978200461,-0.6300845997796017
352,3.5209999999999995,0.1502917384038626,5,-0.7802779843943543,-0.6299862459904917
353,3.5309999999999993,0.14986610334749367,5,-0.7797557116936719,-0.6298896083461782
354,3.5409999999999995,0.14944287232985035,5,-0.7792375355374499,-0.6297946632075996
355,3.5509999999999993,0.14902202504083362,5,-0.7787234121254317,-0.6297013870845981
356,3.5609999999999995,0.1486035413984836,5,-0.7782132980389328,-0.6296097566404492
357,3.5709999999999993,0.14818740154578552,5,-0.7777071502420119,-0.6295197486962263
358,3.5809999999999995,0.14777358584752864,5,-0.7772049260824923,-0.6294313402349636
359,3.5909999999999993,0.1473620748872181,5,-0.7767065832928637,-0.6293445084056456
360,3.6009999999999995,0.1469528494640378,5,-0.7762120799910411,-0.6292592305270033
361,3.6109999999999993,0.14654589058986434,5,-0.7757213746809924,-0.6291754840911281
362,3.6209999999999996,0.14614117948632976,5,-0.7752344262532511,-0.6290932467669214
363,3.6309999999999993,0.1457386975819334,5,-0.7747511939852758,-0.6290124964033424
364,3.640999999999999,0.1453384265092008,5,-0.7742716375417089,-0.6289332110325081
365,3.6509999999999994,0.14494034810188994,5,-0.7737957169744971,-0.6288553688726072
366,3.660999999999999,0.1445444443922426,5,-0.7733233927228823,-0.6287789483306397
367,3.6709999999999994,0.14415069760828117,5,-0.7728546256132941,-0.628703928005013
368,3.680999999999999,0.14375909017114918,5,-0.7723893768590991,-0.62863028668795
369,3.6909999999999994,0.1433696046924953,5,-0.7719276080602497,-0.6285580033677545
370,3.700999999999999,0.14298222397189952,5,-0.7714692812028109,-0.6284870572309114
371,3.7109999999999994,0.14259693099434118,5,-0.7710143586583802,-0.6284174276640391
372,3.720999999999999,0.14221370892770765,5,-0.770562803183387,-0.6283490942556793
373,3.7309999999999994,0.1418325411203431,5,-0.770114577918301,-0.6282820367979578
374,3.740999999999999,0.14145341109863677,5,-0.7696696463867218,-0.628216235288085
375,3.7509999999999994,0.14107630256464945,5,-0.7692279724943701,-0.6281516699297207
376,3.7609999999999992,0.1407011993937783,5,-0.7687895205279811,-0.6280883211342028
377,3.7709999999999995,0.14032808563245827,5,-0.7683542551541014,-0.6280261695216431
378,3.7809999999999993,0.1399569454959006,5,-0.7679221414177837,-0.627965195921883
379,3.7909999999999995,0.13958776336586656,5,-0.7674931447412029,-0.6279053813753364
380,3.8009999999999993,0.13922052378847677,5,-0.7670672309221641,-0.6278467071336873
381,3.8109999999999995,0.13885521147205462,5,-0.7666443661325458,-0.6277891546604912
382,3.8209999999999993,0.13849181128500396,5,-0.7662245169166382,-0.6277327056316342
383,3.8309999999999995,0.1381303082537197,5,-0.7658076501894178,-0.627677341935698
384,3.8409999999999993,0.13777068756053115,5,-0.7653937332347307,-0.6276230456741996
385,3.850999999999999,0.13741293454167752,5,-0.7649827337034082,-0.6275697991617306
386,3.8609999999999993,0.13705703468531472,5,-0.7645746196113048,-0.6275175849259901
387,3.870999999999999,0.13670297362955314,5,-0.7641693593372695,-0.6274663857077163
388,3.8809999999999993,0.13635073716052568,5,-0.7637669216210443,-0.6274161844605186
389,3.890999999999999,0.13600031121048578,5,-0.7633672755611064,-0.6273669643506206
390,3.9009999999999994,0.1356516818559344,5,-0.762970390612435,-0.6273187087565006
391,3.910999999999999,0.13530483531577606,5,-0.7625762365842356,-0.6272714012684595
392,3.9209999999999994,0.1349597579495027,5,-0.7621847836375923,-0.6272250256880896
393,3.930999999999999,0.13461643625540579,5,-0.7617960022830726,-0.6271795660276669
394,3.9409999999999994,0.13427485686881505,5,-0.7614098633782809,-0.6271350065094659
395,3.950999999999999,0.1339350065603645,5,-0.7610263381253609,-0.6270913315649964
396,3.9609999999999994,0.1335968722342843,5,-0.7606453980684511,-0.6270485258341668
397,3.970999999999999,0.13326044092671874,5,-0.7602670150911021,-0.6270065741643833
398,3.9809999999999994,0.13292569980406937,5,-0.7598911614136359,-0.6269654616095666
399,3.990999999999999,0.1325926361613631,5,-0.7595178095904963,-0.6269251734291332


==> exact_eigenenergies_6.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,6,-0.9410414116342446,0.7604930286229904
32,0.32099999999999995,1.6485271368224301,6,-0.9528933551347504,0.6956337816876798
33,0.33099999999999996,1.5987226916012087,6,-0.9645916824726304,0.6341310091285783
34,0.34099999999999997,1.551839328211144,6,-0.9761201826972712,0.5757191455138728
35,0.3509999999999999,1.5076273815384618,6,-0.9874643909854794,0.5201629905529823
36,0.36099999999999993,1.4658648501939062,6,-0.9986114884241466,0.4672533617697596
37,0.37099999999999994,1.4263536682479787,6,-1.009550198472743,0.41680346977523564
38,0.38099999999999995,1.3889165640944885,6,-1.0202706823916012,0.36864588170288726
39,0.39099999999999996,1.3533944013299235,6,-1.0307644356126688,0.32262996571725466
40,0.4009999999999999,1.3196439175062347,6,-1.0410241867080694,0.27861973079816527
41,0.4109999999999999,1.2875357929927012,6,-1.0510438002935385,0.23649199269916266
42,0.42099999999999993,1.2569529950593827,6,-1.06081818489471,0.1961348101646727
43,0.43099999999999994,1.227789352482599,6,-1.070343206515083,0.15744614596751583
44,0.44099999999999995,1.1999483240816329,6,-1.0796156083776012,0.1203327157040317
45,0.45099999999999996,1.1733419310864748,6,-1.0886329370740238,0.08470899401245102
46,0.4609999999999999,1.1478898284598702,6,-1.0945263452420257,0.053363483217844454
47,0.4709999999999999,1.1235184945222934,6,-1.0994823065953117,0.0240361879269817
48,0.4809999999999999,1.1001605216632018,6,-1.1042302814993388,-0.004069759836136999
49,0.49099999999999994,1.0777539937270877,6,-1.1087697723921504,-0.031015778665062665
50,0.5009999999999999,1.0562419379640722,6,-1.1131007457438606,-0.05685880777978847
51,0.5109999999999999,1.0355718413307244,6,-1.1172236129269855,-0.08165177159626102
52,0.5209999999999999,1.0156952224952018,6,-1.1211392122920096,-0.1054439897968078
53,0.5309999999999999,0.99656725220339,6,-1.1248487919778636,-0.12828153977447354
54,0.5409999999999999,0.9781464157486139,6,-1.1283539930321091,-0.1502075772834952
55,0.5509999999999999,0.9603942121960075,6,-1.1316568324696903,-0.17126262027368278
56,0.5609999999999999,0.9432748857754013,6,-1.1347596859614126,-0.19148480018601133
57,0.571,0.9267551854991246,6,-1.137665269906836,-0.2109100844077113
58,0.581,0.910804149604131,6,-1.1403766227132635,-0.22957247310913242
59,0.5909999999999999,0.8953929118781728,6,-1.1428970851674467,-0.24750417328927388
60,0.6009999999999999,0.8804945273211316,6,-1.1452302798475273,-0.2647357525263957
61,0.6109999999999999,0.8660838149263504,6,-1.1473800895797224,-0.2812962746533719
62,0.6209999999999999,0.8521372156521742,6,-1.1493506349960083,-0.29721341934383416
63,0.6309999999999999,0.8386326638985739,6,-1.1511462512925683,-0.3125135873939944
64,0.6409999999999999,0.8255494710140407,6,-1.152771464325612,-0.3272219933115712
65,0.6509999999999999,0.8128682195391708,6,-1.1542309662107653,-0.3413627466715945
66,0.6609999999999999,0.8005706670499246,6,-1.1555295906139211,-0.3549589235639965
67,0.6709999999999999,0.7886396585991059,6,-1.1566722879359665,-0.36803262933686065
68,0.6809999999999999,0.7770590468722468,6,-1.1576641006007706,-0.3806050537285238
69,0.691,0.7658136192764111,6,-1.1585101386580288,-0.39269651938161765
70,0.7009999999999998,0.754889031269615,6,-1.1592155559073465,-0.40432652463773144
71,0.7109999999999999,0.7442717453164559,6,-1.1597855267408725,-0.41551378142441664
72,0.7209999999999999,0.7339489749237172,6,-1.1602252238883117,-0.4262762489645945
73,0.7309999999999999,0.7239086332694941,6,-1.160539797230968,-0.43663116396147383
74,0.7409999999999999,0.714139285991903,6,-1.1607343538321828,-0.4465950678402798
75,0.7509999999999999,0.7046301077496672,6,-1.160813939309951,-0.45618383156028386
76,0.7609999999999999,0.6953708422076217,6,-1.1607835206548114,-0.4654126784471897
77,0.7709999999999999,0.6863517651361869,6,-1.1606479705732262,-0.4742962054370393
78,0.7809999999999999,0.6775636503457108,6,-1.1604120534135325,-0.48284840306782173
79,0.7909999999999999,0.6689977382048041,6,-1.160080412708281,-0.491082674503477
80,0.8009999999999998,0.6606457065168542,6,-1.1596575603461952,-0.499011853829341
81,0.8109999999999998,0.6524996435511716,6,-1.1591478673657412,-0.5066482238145695
82,0.8209999999999998,0.6445520230450672,6,-1.1585555563436356,-0.5140035332985684
83,0.8309999999999998,0.6367956810108304,6,-1.1578846953364015,-0.5210890143255711
84,0.8409999999999999,0.6292237941973842,6,-1.1571391933147388,-0.5279153991173546
85,0.8509999999999999,0.6218298600705054,6,-1.156322797021018,-0.5344929369505125
86,0.8609999999999999,0.6146076781881534,6,-1.1554390891675168,-0.5408314109793634
87,0.8709999999999999,0.6075513328587832,6,-1.1544914878844834,-0.5469401550257003
88,0.8809999999999999,0.6006551769807039,6,-1.1534832473209071,-0.5528280703402032
89,0.8909999999999999,0.5939138169696971,6,-1.152417459295732,-0.5585036423260348
90,0.9009999999999999,0.5873220986903442,6,-1.1512970558943854,-0.5639749572040411
91,0.9109999999999998,0.5808750943139409,6,-1.1501248129044501,-0.5692497185905092
92,0.9209999999999998,0.5745680900325735,6,-1.148903353984396,-0.5743352639518225
93,0.9309999999999998,0.568396574564984,6,-1.1458554979126285,-0.5774589233476445
94,0.9409999999999998,0.5623562283953243,6,-1.1406617509226853,-0.578305522527361
95,0.9509999999999998,0.5564429136908519,6,-1.1355090916381265,-0.5790661779472747
96,0.9609999999999999,0.5506526648491157,6,-1.1303971949140497,-0.579744530064934
97,0.9709999999999999,0.5449816796292484,6,-1.125325734929222,-0.5803440552999737
98,0.9809999999999999,0.5394263108256883,6,-1.1202943867114836,-0.5808680758857954
99,0.9909999999999999,0.5339830584460142,6,-1.1153028275178938,-0.5813197690718795
100,1.001,0.5286485623576425,6,-1.1103507380669546,-0.5817021757093122
101,1.0109999999999997,0.5234195953709201,6,-1.1054378036223076,-0.5820182082513875
102,1.0209999999999997,0.5182930567286975,6,-1.1005637149292293,-0.5822706582005318
103,1.0309999999999997,0.5132659659747819,6,-1.0957281690069958,-0.5824622030322139
104,1.0409999999999997,0.5083354571757926,6,-1.0909308698018723,-0.5825954126260796
105,1.0509999999999997,0.5034987734728832,6,-1.0861715287062363,-0.5826727552333532
106,1.0609999999999997,0.4987532619415647,6,-1.0814498649511015,-0.5826966030095369
107,1.0709999999999997,0.494096368739496,6,-1.0767656058797188,-0.5826692371402229
108,1.0809999999999997,0.4895256345235894,6,-1.0721184871107565,-0.5825928525871671
109,1.0909999999999997,0.4850386901191569,6,-1.0675082525999946,-0.5824695624808377
110,1.1009999999999998,0.48063325242506827,6,-1.0629346546098688,-0.5823014021848005
111,1.1109999999999998,0.4763071205400542,6,-1.0583974535962517,-0.5820903330561975
112,1.1209999999999998,0.4720581720963427,6,-1.0538964180219303,-0.5818382459255876
113,1.1309999999999998,0.4678843597877985,6,-1.049431324106092,-0.5815469643182934
114,1.1409999999999998,0.4637837080806312,6,-1.045001955518977,-0.5812182474383457
115,1.1509999999999998,0.45975431009556916,6,-1.040608103030438,-0.5808537929348687
116,1.1609999999999998,0.45579432465116293,6,-1.036249564120848,-0.5804552394696851
117,1.1709999999999998,0.4519019734585825,6,-1.0319261425622854,-0.5800241691037029
118,1.1809999999999996,0.44807553845893333,6,-1.0276376479774127,-0.5795621095184794
119,1.1909999999999996,0.4443133592947105,6,-1.0233838953829872,-0.5790705360882767
120,1.2009999999999996,0.44061383090757716,6,-1.0191647047242756,-0.5785508738166985
121,1.2109999999999996,0.4369754012551612,6,-1.0149799004061721,-0.5780044991510109
122,1.2209999999999996,0.43339656914004926,6,-1.0108293108261082,-0.577432741686059
123,1.2309999999999997,0.42987588214459804,6,-1.0067127679134054,-0.5768368857688073
124,1.2409999999999997,0.4264119346655924,6,-1.002630106678991,-0.5762181720133988
125,1.2509999999999997,0.42300336604316563,6,-0.9985811647789979,-0.5755777987358324
126,1.2609999999999997,0.41964885877874714,6,-0.9945657820951,-0.5749169233163529
127,1.2709999999999997,0.4163471368371363,6,-0.9905838003340617,-0.5742366634969254
128,1.2809999999999997,0.4130969640281032,6,-0.9866350626483819,-0.5735380986202787
129,1.2909999999999997,0.4098971424632069,6,-0.9827194132795761,-0.5728222708163693
130,1.3009999999999997,0.40674651108378185,6,-0.9788366972251663,-0.5720901861413845
131,1.3109999999999997,0.403643944256293,6,-0.9749867599301267,-0.5713428156738337
132,1.3209999999999997,0.40058835043149144,6,-0.9711694470031741,-0.5705810965716827
133,1.3309999999999997,0.3975786708640121,6,-0.9673846039578895,-0.5698059330938774
134,1.3409999999999997,0.3946138783892619,6,-0.9636320759786979,-0.5690181975894361
135,1.3509999999999998,0.3916929762546263,6,-0.9599117077111157,-0.5682187314564894
136,1.3609999999999998,0.3888149970022044,6,-0.9562233430757054,-0.5674083460735011
137,1.3709999999999998,0.3859790014004377,6,-0.9525668251050337,-0.5665878237045959
138,1.3809999999999998,0.38318407742215793,6,-0.9489419958026251,-0.5657579183804671
139,1.3909999999999996,0.38042933926671474,6,-0.9453486960229411,-0.5649193567562264
140,1.4009999999999996,0.377713926423983,6,-0.9417867653712151,-0.564072838947232
141,1.4109999999999996,0.37503700277817165,6,-0.938256042122021,-0.5632190393438493
142,1.4209999999999996,0.3723977557494723,6,-0.9347563631552939,-0.5623586074058216
143,1.4309999999999996,0.36979539547169826,6,-0.9312875639085724,-0.5614921684368741
144,1.4409999999999996,0.3672291540041639,6,-0.9278494783441951,-0.5606203243400312
145,1.4509999999999996,0.3646982845761545,6,-0.9244419389301787,-0.5597436543540242
146,1.4609999999999996,0.3622020608624231,6,-0.9210647766335438,-0.5588627157711207
147,1.4709999999999996,0.3597397762882394,6,-0.9177178209248599,-0.5579780446366205
148,1.4809999999999997,0.35731074336259294,6,-0.9144008997928269,-0.557090156430234
149,1.4909999999999997,0.35491429303822947,6,-0.9111138397677675,-0.556199546729538
150,1.5009999999999997,0.3525497740972686,6,-0.9078564659529281,-0.5553066918556595
151,1.5109999999999997,0.3502165525612178,6,-0.904628602062553,-0.5544120495013352
152,1.5209999999999997,0.34791401112426046,6,-0.9014300704657587,-0.5535160593414983
153,1.5309999999999997,0.34564154860875257,6,-0.8982606922353329,-0.5526191436265804
154,1.5409999999999997,0.3433985794419209,6,-0.895120287200523,-0.5517217077586021
155,1.5509999999999997,0.3411845331528047,6,-0.8920086740030984,-0.5508241408502936
156,1.5609999999999997,0.33899885388853307,6,-0.8889256701559305,-0.5499268162673974
157,1.5709999999999997,0.3368409999490771,6,-0.8858710921034333,-0.5490300921543562
158,1.5809999999999997,0.3347104433396585,6,-0.8828447552832749,-0.5481343119436164
159,1.5909999999999997,0.3326066693400378,6,-0.879846474188801,-0.5472398048487632
160,1.6009999999999995,0.3305291760899439,6,-0.8768760624316795,-0.5463468863417356
161,1.6109999999999995,0.3284774741899442,6,-0.8739333328043788,-0.5454558586144346
162,1.6209999999999996,0.32645108631708836,6,-0.8710180973420678,-0.5445670110249794
163,1.6309999999999996,0.32444954685469046,6,-0.8681301673836305,-0.54368062052894
164,1.6409999999999996,0.3224724015356491,6,-0.8652693536315097,-0.5427969520958607
165,1.6509999999999996,0.32051920709872816,6,-0.8624354662101739,-0.5419162591114457
166,1.6609999999999996,0.3185895309572548,6,-0.8596283147229692,-0.5410387837657145
167,1.6709999999999996,0.3166829508797128,6,-0.856847708307253,-0.5401647574275401
168,1.6809999999999996,0.3147990546817372,6,-0.8540934556876619,-0.5392944010059247
169,1.6909999999999996,0.31293743992903617,6,-0.8513653652274513,-0.5384279252984152
170,1.7009999999999996,0.31109771365079375,6,-0.8486632449778273,-0.5375655313270336
171,1.7109999999999996,0.30927949206312105,6,-0.8459869027252737,-0.5367074106621526
172,1.7209999999999996,0.30748240030214996,6,-0.8433361460368392,-0.5358537457346892
173,1.7309999999999997,0.3057060721663779,6,-0.8407107823034217,-0.5350047101370438
174,1.7409999999999997,0.3039501498678921,6,-0.8381106187810807,-0.5341604689131887
175,1.7509999999999997,0.3022142837921189,6,-0.8355354626304329,-0.533321178838314
176,1.7609999999999997,0.30049813226575817,6,-0.8329851209541861,-0.5324869886884279
177,1.7709999999999997,0.29880136133258056,6,-0.8304594008328945,-0.5316580395003139
178,1.7809999999999997,0.29712364453677714,6,-0.8279581093590291,-0.530834464822252
179,1.7909999999999997,0.2954646627135679,6,-0.825481053669453,-0.530016390955885
180,1.8009999999999997,0.2938241037867852,6,-0.8230280409763966,-0.5292039371896113
181,1.8109999999999997,0.29220166257316404,6,-0.8205988785970443,-0.5283972160238802
182,1.8209999999999995,0.29059704059308084,6,-0.8181933739818413,-0.5275963333887606
183,1.8309999999999995,0.2890099458874933,6,-0.8158113347416428,-0.5268013888541495
184,1.8409999999999995,0.2874400928408475,6,-0.8134525686737523,-0.5260124758329048
185,1.8509999999999995,0.28588720200972456,6,-0.8111168837870635,-0.525229681777339
186,1.8609999999999995,0.2843509999570124,6,-0.8088040883263283,-0.5244530883693159
187,1.8709999999999996,0.2828312190913951,6,-0.8065139907956757,-0.5236827717042806
188,1.8809999999999996,0.2813275975119618,6,-0.8042463999814962,-0.5229188024695344
189,1.8909999999999996,0.2798398788577473,6,-0.8024119908274869,-0.5225721119697396
190,1.9009999999999996,0.27836781216202006,6,-0.8027889243902022,-0.5244211122281821
191,1.9109999999999996,0.2769111517111461,6,-0.8031460737305602,-0.5262349220194141
192,1.9209999999999996,0.27546965690786057,6,-0.8034839217107488,-0.5280142648028883
193,1.9309999999999996,0.2740430921387883,6,-0.8038029408675762,-0.5297598487287879
194,1.9409999999999996,0.2726312266460588,6,-0.8041035936083794,-0.5314723669623205
195,1.9509999999999996,0.27123383440287036,6,-0.8043863324035281,-0.5331524980006577
196,1.9609999999999996,0.2698506939928609,6,-0.8046515999755243,-0.5348009059826634
197,1.9709999999999996,0.26848158849315074,6,-0.8048998294846508,-0.5364182409915
198,1.9809999999999997,0.2671263053609289,6,-0.8051314447112035,-0.5380051393502745
199,1.9909999999999997,0.2657846363234556,6,-0.8053468602342857,-0.5395622239108301
200,2.001,0.26445637727136434,6,-0.8055464816072155,-0.5410901043358511
201,2.0109999999999997,0.26314132815514674,6,-0.8057307055295492,-0.5425893773744024
202,2.0209999999999995,0.26183929288471064,6,-0.8058999200157788,-0.5440606271310682
203,2.0309999999999997,0.26055007923190554,6,-0.8060545045607379,-0.5455044253288324
204,2.0409999999999995,0.2592734987359138,6,-0.8061948303018076,-0.5469213315658938
205,2.0509999999999997,0.2580093666114091,6,-0.8063212601779396,-0.5483118935665305
206,2.0609999999999995,0.2567575016593887,6,-0.8064341490855763,-0.5496766474261876
207,2.0709999999999997,0.25551772618058916,6,-0.8065338440315234,-0.5510161178509343
208,2.0809999999999995,0.25428986589139846,6,-0.8066206842828975,-0.552330818391499
209,2.0909999999999997,0.25307374984218084,6,-0.8066950015141772,-0.5536212516719963
210,2.1009999999999995,0.2518692103379344,6,-0.806757119951441,-0.5548879096135065
211,2.1109999999999998,0.2506760828612033,6,-0.8068073565139017,-0.5561312736526984
212,2.1209999999999996,0.24949420599717123,6,-0.8068460209527778,-0.5573518149556066
213,2.131,0.2483234213608635,6,-0.8068734159876143,-0.5585499946267508
214,2.1409999999999996,0.2471635735263896,6,-0.8068898374401204,-0.5597262639137308
215,2.1509999999999994,0.24601450995815907,6,-0.8068955743656047,-0.5608810644074456
216,2.1609999999999996,0.24487608094400748,6,-0.8068909091820804,-0.5620148282380729
217,2.1709999999999994,0.24374813953017055,6,-0.8068761177971372,-0.5631279782669667
218,2.1809999999999996,0.24263054145804683,6,-0.8068514697326418,-0.5642209282745949
219,2.1909999999999994,0.24152314510269293,6,-0.8068172282473366,-0.5652940831446437
220,2.2009999999999996,0.24042581141299416,6,-0.8067736504574141,-0.56634783904442
221,2.2109999999999994,0.23933840385346003,6,-0.8067209874551522,-0.5673825836016921
222,2.2209999999999996,0.23826078834759123,6,-0.8066594844256358,-0.5683986960780446
223,2.2309999999999994,0.23719283322277016,6,-0.8065893807616767,-0.5693965475389066
224,2.2409999999999997,0.2361344091566266,6,-0.8065109101769465,-0.5703765010203199
225,2.2509999999999994,0.23508538912483348,6,-0.8064243008174231,-0.5713389116925897
226,2.2609999999999997,0.23404564835028754,6,-0.8063297753711722,-0.5722841270208847
227,2.2709999999999995,0.23301506425363286,6,-0.8062275511765249,-0.5732124869228921
228,2.2809999999999997,0.2319935164050855,6,-0.8061178403287064,-0.5741243239236209
229,2.2909999999999995,0.2309808864775208,6,-0.8060008497849613,-0.5750199633074405
230,2.3009999999999997,0.22997705820078232,6,-0.8058767814681889,-0.5758997232674066
231,2.3109999999999995,0.2289819173171788,6,-0.805745832369178,-0.5767639150519992
232,2.3209999999999997,0.22799535153813014,6,-0.8056081946473818,-0.5776128431092517
233,2.3309999999999995,0.22701725050193056,6,-0.8054640557304618,-0.5784468052285312
234,2.3409999999999997,0.22604750573259297,6,-0.805313598412355,-0.5792660926797619
235,2.3509999999999995,0.22508601059974487,6,-0.8051570009501076,-0.5800709903503627
236,2.3609999999999993,0.22413266027954265,6,-0.8049944371594246,-0.580861776879882
237,2.3709999999999996,0.22318735171657533,6,-0.8048260765089325,-0.5816387247923571
238,2.3809999999999993,0.22224998358672837,6,-0.8046520842132145,-0.5824021006264861
239,2.3909999999999996,0.2213204562609787,6,-0.8044726213246249,-0.5831521650636462
240,2.4009999999999994,0.22039867177009587,6,-0.8042878448238735,-0.5838891730537776
241,2.4109999999999996,0.2194845337702199,6,-0.8040979077094208,-0.5846133739392009
242,2.4209999999999994,0.21857794750929377,6,-0.8039029590856869,-0.585325011576393
243,2.4309999999999996,0.21767881979432335,6,-0.8037031442500677,-0.5860243244557444
244,2.4409999999999994,0.21678705895944292,6,-0.8034986047787581,-0.5867115458193152
245,2.4509999999999996,0.21590257483476138,6,-0.8032894786114536,-0.5873869037766922
246,2.4609999999999994,0.21502527871596916,6,-0.8030759001348334,-0.5880506214188643
247,2.4709999999999996,0.21415508333468236,6,-0.8028580002649108,-0.5887029169302285
248,2.4809999999999994,0.2132919028295043,6,-0.8026359065282047,-0.5893440036987004
249,2.4909999999999997,0.21243565271778408,6,-0.8024097431417581,-0.589974090423974
250,2.5009999999999994,0.21158624986805283,6,-0.8021796310919764,-0.5905933812239236
251,2.5109999999999997,0.21074361247311832,6,-0.8019456882123192,-0.5912020757392008
252,2.5209999999999995,0.20990766002380015,6,-0.801708029259814,-0.5918003692360139
253,2.5309999999999997,0.20907831328328727,6,-0.8014667659904032,-0.5923884527071159
254,2.5409999999999995,0.20825549426210158,6,-0.8012220072331151,-0.5929665129710135
255,2.5509999999999997,0.2074391261936496,6,-0.8009738589630659,-0.5935347327694164
256,2.5609999999999995,0.2066291335103476,6,-0.8007224243732852,-0.5940932908629376
257,2.5709999999999993,0.20582544182030343,6,-0.8004678039453453,-0.5946423621250418
258,2.5809999999999995,0.20502797788454094,6,-0.8002100955188242,-0.5951821176342832
259,2.5909999999999993,0.20423666959475115,6,-0.799949394359568,-0.5957127247648168
260,2.6009999999999995,0.20345144595155717,6,-0.7996857932267668,-0.5962343472752096
261,2.6109999999999993,0.2026722370432785,6,-0.7994193824388459,-0.5967471453955674
262,2.6209999999999996,0.20189897402518128,6,-0.7991502499381384,-0.5972512759129571
263,2.6309999999999993,0.2011315890992019,6,-0.7988784813543853,-0.5977468922551834
264,2.6409999999999996,0.20037001549413105,6,-0.7986041600670218,-0.5982341445728908
265,2.6509999999999994,0.19961418744624676,6,-0.7983273672662726,-0.5987131798200258
266,2.6609999999999996,0.19886404018038337,6,-0.7980481820130367,-0.5991841418326533
267,2.6709999999999994,0.19811950989142652,6,-0.7977666812975808,-0.5996471714061542
268,2.6809999999999996,0.1973805337262216,6,-0.7974829400970371,-0.6001024063708156
269,2.6909999999999994,0.19664704976588634,6,-0.7971970314316854,-0.6005499816657991
270,2.7009999999999996,0.19591899700851542,6,-0.7969090264200599,-0.6009900294115444
271,2.7109999999999994,0.19519631535226858,6,-0.7966189943328517,-0.6014226789805831
272,2.7209999999999996,0.19447894557883136,6,-0.7963270026456268,-0.6018480570667954
273,2.7309999999999994,0.19376682933723915,6,-0.7960331170903593,-0.6022662877531202
274,2.7409999999999997,0.1930599091280555,6,-0.7957374017057871,-0.6026774925777316
275,2.7509999999999994,0.19235812828789536,6,-0.7954399188865788,-0.6030817905986835
276,2.7609999999999997,0.1916614309742847,6,-0.7951407294313626,-0.6034792984570779
277,2.7709999999999995,0.19096976215084813,6,-0.7948398925895693,-0.6038701304387212
278,2.7809999999999993,0.19028306757281557,6,-0.7945374661071299,-0.6042543985343144
279,2.7909999999999995,0.18960129377284132,6,-0.7942335062710397,-0.6046322124981984
280,2.8009999999999993,0.1889243880471261,6,-0.7939280679527779,-0.6050036799056518
281,2.8109999999999995,0.18825229844183572,6,-0.7936212046506104,-0.6053689062087746
282,2.8209999999999993,0.18758497373980862,6,-0.793312968530772,-0.6057279947909634
283,2.8309999999999995,0.1869223634475451,6,-0.7930034104675602,-0.6060810470200151
284,2.8409999999999993,0.18626441778247102,6,-0.792692580082328,-0.606428162299857
285,2.8509999999999995,0.18561108766047008,6,-0.7923805257814035,-0.6067694381209334
286,2.8609999999999993,0.1849623246836771,6,-0.7920672947929548,-0.6071049701092777
287,2.8709999999999996,0.18431808112852668,6,-0.7917529332027924,-0.6074348520742657
288,2.8809999999999993,0.18367830993405074,6,-0.7914374859891496,-0.6077591760550989
289,2.8909999999999996,0.18304296469041856,6,-0.7911209970564446,-0.608078032366026
290,2.9009999999999994,0.18241199962771462,6,-0.7908035092680001,-0.6083915096402855
291,2.9109999999999996,0.1817853696049468,6,-0.7904850644778457,-0.6086996948728989
292,2.9209999999999994,0.18116303009928114,6,-0.7901657035614895,-0.6090026734622084
293,2.9309999999999996,0.18054493719549644,6,-0.7898454664457581,-0.6093005292502617
294,2.9409999999999994,0.1799310475756546,6,-0.7895243921376955,-0.609593344562041
295,2.9509999999999996,0.17932131850898006,6,-0.7892025187525327,-0.6098812002435526
296,2.9609999999999994,0.17871570784194532,6,-0.7888798835407812,-0.6101641756988359
297,2.9709999999999996,0.17811417398855608,6,-0.788556522914398,-0.6104423489258419
298,2.9809999999999994,0.17751667592083198,6,-0.7882324724721246,-0.6107157965512926
299,2.990999999999999,0.1769231731594785,6,-0.7879077670239516,-0.6109845938644731
300,3.0009999999999994,0.17633362576474512,6,-0.7875824406147711,-0.611248814850026
301,3.0109999999999992,0.17574799432746602,6,-0.7872565265472056,-0.6115085322197396
302,3.0209999999999995,0.1751662399602781,6,-0.7869300574036499,-0.6117638174433717
303,3.0309999999999993,0.17458832428901358,6,-0.7866030650675373,-0.6120147407785237
304,3.0409999999999995,0.1740142094442618,6,-0.7862755807438542,-0.6122613712995923
305,3.0509999999999993,0.1734438580530974,6,-0.7859476349789185,-0.6125037769258211
306,3.0609999999999995,0.17287723323097032,6,-0.7856192576794392,-0.6127420244484689
307,3.0709999999999993,0.17231429857375452,6,-0.7852904781308809,-0.6129761795571265
308,3.0809999999999995,0.17175501814995137,6,-0.7849613250151519,-0.6132063068652005
309,3.0909999999999993,0.17119935649304438,6,-0.7846318264276323,-0.6134324699345879
310,3.1009999999999995,0.170647278594002,6,-0.7843020098935534,-0.6136547312995514
311,3.1109999999999993,0.17009874989392482,6,-0.7839719023837672,-0.6138731524898424
312,3.1209999999999996,0.1695537362768344,6,-0.7836415303299087,-0.6140877940530742
313,3.1309999999999993,0.16901220406259987,6,-0.7833109196389665,-0.6142987155763666
314,3.1409999999999996,0.16847412000000003,6,-0.7829800957072945,-0.6145059757072945
315,3.1509999999999994,0.16793945125991752,6,-0.7826490834340737,-0.6147096321741562
316,3.1609999999999996,0.16740816542866185,6,-0.7823179072342403,-0.6149097418055784
317,3.1709999999999994,0.16688023050141917,6,-0.7819865910509032,-0.615106360549484
318,3.1809999999999996,0.16635561487582523,6,-0.7816551583672631,-0.6152995434914379
319,3.1909999999999994,0.16583428734565972,6,-0.7813236322180562,-0.6154893448723965
320,3.200999999999999,0.165316217094658,6,-0.7809920352005341,-0.6156758181058761
321,3.2109999999999994,0.16480137369043915,6,-0.7806603894849975,-0.6158590157945584
322,3.220999999999999,0.16428972707854708,6,-0.7803287168248995,-0.6160389897463524
323,3.2309999999999994,0.16378124757660173,6,-0.7799970385665483,-0.6162157909899466
324,3.240999999999999,0.16327590586855914,6,-0.7796653756583892,-0.6163894697898301
325,3.2509999999999994,0.16277367299907725,6,-0.779333748659929,-0.6165600756608518
326,3.2609999999999992,0.16227452036798534,6,-0.7790021777502729,-0.6167276573822875
327,3.2709999999999995,0.16177841972485482,6,-0.7786706827363326,-0.6168922630114777
328,3.2809999999999993,0.16128534316366966,6,-0.7783392830606682,-0.6170539398969985
329,3.2909999999999995,0.16079526311759346,6,-0.7780079978090273,-0.6172127346914338
330,3.3009999999999993,0.16030815235383222,6,-0.7776768457175679,-0.6173686933637357
331,3.3109999999999995,0.1598239839685896,6,-0.7773458451797814,-0.6175218612111919
332,3.3209999999999993,0.15934273138211386,6,-0.7770150142531375,-0.6176722828710236
333,3.3309999999999995,0.15886436833383372,6,-0.7766843706654548,-0.6178200023316212
334,3.3409999999999993,0.1583888688775816,6,-0.7763539318210078,-0.6179650629434261
335,3.3509999999999995,0.15791620737690246,6,-0.7760237148063964,-0.6181075074294939
336,3.3609999999999993,0.15744635850044633,6,-0.7756937363961748,-0.6182473778957285
337,3.3709999999999996,0.15697929721744294,6,-0.7753640130582563,-0.6183847158408133
338,3.3809999999999993,0.15651499879325648,6,-0.775034560959101,-0.6185195621658445
339,3.3909999999999996,0.1560534387850192,6,-0.7747053959687108,-0.6186519571836916
340,3.4009999999999994,0.155594593037342,6,-0.7743765336654262,-0.6187819406280842
341,3.4109999999999996,0.1551384376781003,6,-0.7740479893405295,-0.6189095516624292
342,3.4209999999999994,0.15468494911429412,6,-0.7737197780027,-0.6190348288884059
343,3.430999999999999,0.1542341040279802,6,-0.7733919143822783,-0.6191578103542981
344,3.4409999999999994,0.15378587937227553,6,-0.7730644129353929,-0.6192785335631174
345,3.450999999999999,0.1533402523674298,6,-0.7727372878479303,-0.6193970354805005
346,3.4609999999999994,0.15289720049696623,6,-0.7724105530393766,-0.6195133525424104
347,3.470999999999999,0.1524567015038894,6,-0.7720842221665128,-0.6196275206626234
348,3.4809999999999994,0.15201873338695782,6,-0.7717583086270031,-0.6197395752400453
349,3.490999999999999,0.15158327439702096,6,-0.7714328255628584,-0.6198495511658375
350,3.5009999999999994,0.15115030303341906,6,-0.771107785863781,-0.619957482830362
351,3.5109999999999992,0.15071979804044436,6,-0.7707832021704355,-0.6200634041299912
352,3.5209999999999995,0.1502917384038626,6,-0.7704590868775908,-0.6201673484737282
353,3.5309999999999993,0.14986610334749367,6,-0.7701354521371967,-0.6202693487897031
354,3.5409999999999995,0.14944287232985035,6,-0.7698123098613494,-0.6203694375314991
355,3.5509999999999993,0.14902202504083362,6,-0.7694896717252163,-0.6204676466843827
356,3.5609999999999995,0.1486035413984836,6,-0.769167549169848,-0.6205640077713643
357,3.5709999999999993,0.14818740154578552,6,-0.7688459534049483,-0.6206585518591627
358,3.5809999999999995,0.14777358584752864,6,-0.7685248954115611,-0.6207513095640325
359,3.5909999999999993,0.1473620748872181,6,-0.768204385944713,-0.6208423110574949
360,3.6009999999999995,0.1469528494640378,6,-0.7678844355359956,-0.6209315860719578
361,3.6109999999999993,0.14654589058986434,6,-0.7675650544960876,-0.6210191639062232
362,3.6209999999999996,0.14614117948632976,6,-0.7672462529172461,-0.6211050734309164
363,3.6309999999999993,0.1457386975819334,6,-0.7669280406757362,-0.6211893430938028
364,3.640999999999999,0.1453384265092008,6,-0.7666104274342338,-0.621272000925033
365,3.6509999999999994,0.14494034810188994,6,-0.7662934226441878,-0.6213530745422978
366,3.660999999999999,0.1445444443922426,6,-0.7659770355481342,-0.6214325911558917
367,3.6709999999999994,0.14415069760828117,6,-0.7656612751820037,-0.6215105775737225
368,3.680999999999999,0.14375909017114918,6,-0.7653461503773777,-0.6215870602062286
369,3.6909999999999994,0.1433696046924953,6,-0.7650316697637283,-0.621662065071233
370,3.700999999999999,0.14298222397189952,6,-0.7647178417706331,-0.6217356177987335
371,3.7109999999999994,0.14259693099434118,6,-0.7644046746299686,-0.6218077436356275
372,3.720999999999999,0.14221370892770765,6,-0.7640921763780725,-0.6218784674503648
373,3.7309999999999994,0.1418325411203431,6,-0.7637803548579067,-0.6219478137375636
374,3.740999999999999,0.14145341109863677,6,-0.7634692177211874,-0.6220158066225506
375,3.7509999999999994,0.14107630256464945,6,-0.7631587724305059,-0.6220824698658565
376,3.7609999999999992,0.1407011993937783,6,-0.7628490262614342,-0.6221478268676559
377,3.7709999999999995,0.14032808563245827,6,-0.7625399863046236,-0.6222119006721654
378,3.7809999999999993,0.1399569454959006,6,-0.7622316594678793,-0.6222747139719786
379,3.7909999999999995,0.13958776336586656,6,-0.7619240524782404,-0.6223362891123738
380,3.8009999999999993,0.13922052378847677,6,-0.7616171718840342,-0.6223966480955574
381,3.8109999999999995,0.13885521147205462,6,-0.761311024056938,-0.6224558125848834
382,3.8209999999999993,0.13849181128500396,6,-0.7610056151940174,-0.6225138039090135
383,3.8309999999999995,0.1381303082537197,6,-0.7607009513197716,-0.6225706430660518
384,3.8409999999999993,0.13777068756053115,6,-0.76039703828816,-0.6226263507276288
385,3.850999999999999,0.13741293454167752,6,-0.7600938817846327,-0.6226809472429551
386,3.8609999999999993,0.13705703468531472,6,-0.7597914873281466,-0.6227344526428319
387,3.870999999999999,0.13670297362955314,6,-0.7594898602731838,-0.6227868866436306
388,3.8809999999999993,0.13635073716052568,6,-0.7591890058117583,-0.6228382686512326
389,3.890999999999999,0.13600031121048578,6,-0.7588889289754251,-0.6228886177649393
390,3.9009999999999994,0.1356516818559344,6,-0.7585896346372736,-0.6229379527813392
391,3.910999999999999,0.13530483531577606,6,-0.7582911275139302,-0.6229862921981542
392,3.9209999999999994,0.1349597579495027,6,-0.7579934121675475,-0.6230336542180448
393,3.930999999999999,0.13461643625540579,6,-0.7576964930077871,-0.6230800567523813
394,3.9409999999999994,0.13427485686881505,6,-0.7574003742938074,-0.6231255174249923
395,3.950999999999999,0.1339350065603645,6,-0.7571050601362352,-0.6231700535758707
396,3.9609999999999994,0.1335968722342843,6,-0.7568105544991435,-0.6232136822648592
397,3.970999999999999,0.13326044092671874,6,-0.7565168612020193,-0.6232564202753006
398,3.9809999999999994,0.13292569980406937,6,-0.7562239839217176,-0.6232982841176482
399,3.990999999999999,0.1325926361613631,6,-0.7559319261944372,-0.6233392900330741


==> exact_eigenenergies_7.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,7,-0.9410414116342445,0.7604930286229905
32,0.32099999999999995,1.6485271368224301,7,-0.9528933551347502,0.69563378168768
33,0.33099999999999996,1.5987226916012087,7,-0.9645916824726304,0.6341310091285783
34,0.34099999999999997,1.551839328211144,7,-0.9761201826972711,0.5757191455138729
35,0.3509999999999999,1.5076273815384618,7,-0.9874643909854794,0.5201629905529823
36,0.36099999999999993,1.4658648501939062,7,-0.9986114884241464,0.46725336176975985
37,0.37099999999999994,1.4263536682479787,7,-1.009550198472743,0.41680346977523564
38,0.38099999999999995,1.3889165640944885,7,-1.020270682391601,0.3686458817028875
39,0.39099999999999996,1.3533944013299235,7,-1.0307644356126686,0.3226299657172549
40,0.4009999999999999,1.3196439175062347,7,-1.0410241867080692,0.2786197307981655
41,0.4109999999999999,1.2875357929927012,7,-1.0510438002935385,0.23649199269916266
42,0.42099999999999993,1.2569529950593827,7,-1.06081818489471,0.1961348101646727
43,0.43099999999999994,1.227789352482599,7,-1.070343206515083,0.15744614596751583
44,0.44099999999999995,1.1999483240816329,7,-1.079615608377601,0.12033271570403192
45,0.45099999999999996,1.1733419310864748,7,-1.0886329370740238,0.08470899401245102
46,0.4609999999999999,1.1478898284598702,7,-1.0945263452420255,0.053363483217844676
47,0.4709999999999999,1.1235184945222934,7,-1.0994823065953117,0.0240361879269817
48,0.4809999999999999,1.1001605216632018,7,-1.1042302814993383,-0.004069759836136555
49,0.49099999999999994,1.0777539937270877,7,-1.1087697723921504,-0.031015778665062665
50,0.5009999999999999,1.0562419379640722,7,-1.1131007457438604,-0.056858807779788245
51,0.5109999999999999,1.0355718413307244,7,-1.1172236129269852,-0.0816517715962608
52,0.5209999999999999,1.0156952224952018,7,-1.1211392122920094,-0.10544398979680758
53,0.5309999999999999,0.99656725220339,7,-1.1248487919778634,-0.12828153977447332
54,0.5409999999999999,0.9781464157486139,7,-1.1283539930321091,-0.1502075772834952
55,0.5509999999999999,0.9603942121960075,7,-1.1316568324696903,-0.17126262027368278
56,0.5609999999999999,0.9432748857754013,7,-1.1347596859614124,-0.1914848001860111
57,0.571,0.9267551854991246,7,-1.137665269906836,-0.2109100844077113
58,0.581,0.910804149604131,7,-1.140376622713263,-0.22957247310913198
59,0.5909999999999999,0.8953929118781728,7,-1.1428970851674463,-0.24750417328927343
60,0.6009999999999999,0.8804945273211316,7,-1.1452302798475273,-0.2647357525263957
61,0.6109999999999999,0.8660838149263504,7,-1.1473800895797224,-0.2812962746533719
62,0.6209999999999999,0.8521372156521742,7,-1.1493506349960083,-0.29721341934383416
63,0.6309999999999999,0.8386326638985739,7,-1.1511462512925683,-0.3125135873939944
64,0.6409999999999999,0.8255494710140407,7,-1.1527714643256117,-0.327221993311571
65,0.6509999999999999,0.8128682195391708,7,-1.1542309662107653,-0.3413627466715945
66,0.6609999999999999,0.8005706670499246,7,-1.155529590613921,-0.3549589235639963
67,0.6709999999999999,0.7886396585991059,7,-1.1566722879359665,-0.36803262933686065
68,0.6809999999999999,0.7770590468722468,7,-1.1576641006007706,-0.3806050537285238
69,0.691,0.7658136192764111,7,-1.1585101386580288,-0.39269651938161765
70,0.7009999999999998,0.754889031269615,7,-1.1592155559073465,-0.40432652463773144
71,0.7109999999999999,0.7442717453164559,7,-1.1597855267408725,-0.41551378142441664
72,0.7209999999999999,0.7339489749237172,7,-1.1602252238883117,-0.4262762489645945
73,0.7309999999999999,0.7239086332694941,7,-1.160539797230968,-0.43663116396147383
74,0.7409999999999999,0.714139285991903,7,-1.1607343538321828,-0.4465950678402798
75,0.7509999999999999,0.7046301077496672,7,-1.1608139393099508,-0.45618383156028364
76,0.7609999999999999,0.6953708422076217,7,-1.1607835206548112,-0.4654126784471895
77,0.7709999999999999,0.6863517651361869,7,-1.1606479705732262,-0.4742962054370393
78,0.7809999999999999,0.6775636503457108,7,-1.1604120534135323,-0.4828484030678215
79,0.7909999999999999,0.6689977382048041,7,-1.1600804127082809,-0.49108267450347676
80,0.8009999999999998,0.6606457065168542,7,-1.159657560346195,-0.49901185382934077
81,0.8109999999999998,0.6524996435511716,7,-1.1591478673657412,-0.5066482238145695
82,0.8209999999999998,0.6445520230450672,7,-1.1585555563436354,-0.5140035332985682
83,0.8309999999999998,0.6367956810108304,7,-1.1578846953364015,-0.5210890143255711
84,0.8409999999999999,0.6292237941973842,7,-1.1571391933147388,-0.5279153991173546
85,0.8509999999999999,0.6218298600705054,7,-1.1563227970210177,-0.5344929369505123
86,0.8609999999999999,0.6146076781881534,7,-1.1554390891675166,-0.5408314109793632
87,0.8709999999999999,0.6075513328587832,7,-1.1544914878844834,-0.5469401550257003
88,0.8809999999999999,0.6006551769807039,7,-1.1534832473209071,-0.5528280703402032
89,0.8909999999999999,0.5939138169696971,7,-1.152417459295732,-0.5585036423260348
90,0.9009999999999999,0.5873220986903442,7,-1.1512970558943854,-0.5639749572040411
91,0.9109999999999998,0.5808750943139409,7,-1.1501248129044501,-0.5692497185905092
92,0.9209999999999998,0.5745680900325735,7,-1.148903353984396,-0.5743352639518225
93,0.9309999999999998,0.568396574564984,7,-1.1458554979126285,-0.5774589233476445
94,0.9409999999999998,0.5623562283953243,7,-1.1406617509226853,-0.578305522527361
95,0.9509999999999998,0.5564429136908519,7,-1.1355090916381265,-0.5790661779472747
96,0.9609999999999999,0.5506526648491157,7,-1.1303971949140497,-0.579744530064934
97,0.9709999999999999,0.5449816796292484,7,-1.125325734929222,-0.5803440552999737
98,0.9809999999999999,0.5394263108256883,7,-1.1202943867114836,-0.5808680758857954
99,0.9909999999999999,0.5339830584460142,7,-1.1153028275178938,-0.5813197690718795
100,1.001,0.5286485623576425,7,-1.1103507380669546,-0.5817021757093122
101,1.0109999999999997,0.5234195953709201,7,-1.1054378036223074,-0.5820182082513873
102,1.0209999999999997,0.5182930567286975,7,-1.1005637149292293,-0.5822706582005318
103,1.0309999999999997,0.5132659659747819,7,-1.0957281690069955,-0.5824622030322136
104,1.0409999999999997,0.5083354571757926,7,-1.0909308698018723,-0.5825954126260796
105,1.0509999999999997,0.5034987734728832,7,-1.086171528706236,-0.5826727552333527
106,1.0609999999999997,0.4987532619415647,7,-1.0814498649511015,-0.5826966030095369
107,1.0709999999999997,0.494096368739496,7,-1.0767656058797184,-0.5826692371402225
108,1.0809999999999997,0.4895256345235894,7,-1.072118487110756,-0.5825928525871666
109,1.0909999999999997,0.4850386901191569,7,-1.0675082525999942,-0.5824695624808373
110,1.1009999999999998,0.48063325242506827,7,-1.0629346546098686,-0.5823014021848003
111,1.1109999999999998,0.4763071205400542,7,-1.0583974535962513,-0.5820903330561971
112,1.1209999999999998,0.4720581720963427,7,-1.05389641802193,-0.5818382459255872
113,1.1309999999999998,0.4678843597877985,7,-1.049431324106092,-0.5815469643182934
114,1.1409999999999998,0.4637837080806312,7,-1.0450019555189765,-0.5812182474383453
115,1.1509999999999998,0.45975431009556916,7,-1.0406081030304377,-0.5808537929348685
116,1.1609999999999998,0.45579432465116293,7,-1.036249564120848,-0.5804552394696851
117,1.1709999999999998,0.4519019734585825,7,-1.0319261425622854,-0.5800241691037029
118,1.1809999999999996,0.44807553845893333,7,-1.0276376479774125,-0.5795621095184792
119,1.1909999999999996,0.4443133592947105,7,-1.023383895382987,-0.5790705360882765
120,1.2009999999999996,0.44061383090757716,7,-1.0191647047242756,-0.5785508738166985
121,1.2109999999999996,0.4369754012551612,7,-1.0149799004061721,-0.5780044991510109
122,1.2209999999999996,0.43339656914004926,7,-1.0108293108261077,-0.5774327416860585
123,1.2309999999999997,0.42987588214459804,7,-1.0067127679134054,-0.5768368857688073
124,1.2409999999999997,0.4264119346655924,7,-1.002630106678991,-0.5762181720133988
125,1.2509999999999997,0.42300336604316563,7,-0.9985811647789979,-0.5755777987358324
126,1.2609999999999997,0.41964885877874714,7,-0.9945657820951,-0.5749169233163529
127,1.2709999999999997,0.4163471368371363,7,-0.9905838003340612,-0.5742366634969249
128,1.2809999999999997,0.4130969640281032,7,-0.9866350626483819,-0.5735380986202787
129,1.2909999999999997,0.4098971424632069,7,-0.9827194132795759,-0.572822270816369
130,1.3009999999999997,0.40674651108378185,7,-0.9788366972251659,-0.5720901861413841
131,1.3109999999999997,0.403643944256293,7,-0.9749867599301267,-0.5713428156738337
132,1.3209999999999997,0.40058835043149144,7,-0.9711694470031741,-0.5705810965716827
133,1.3309999999999997,0.3975786708640121,7,-0.9673846039578895,-0.5698059330938774
134,1.3409999999999997,0.3946138783892619,7,-0.9636320759786977,-0.5690181975894358
135,1.3509999999999998,0.3916929762546263,7,-0.9599117077111154,-0.5682187314564892
136,1.3609999999999998,0.3888149970022044,7,-0.9562233430757052,-0.5674083460735009
137,1.3709999999999998,0.3859790014004377,7,-0.9525668251050337,-0.5665878237045959
138,1.3809999999999998,0.38318407742215793,7,-0.9489419958026248,-0.5657579183804669
139,1.3909999999999996,0.38042933926671474,7,-0.9453486960229409,-0.5649193567562262
140,1.4009999999999996,0.377713926423983,7,-0.9417867653712151,-0.564072838947232
141,1.4109999999999996,0.37503700277817165,7,-0.9382560421220207,-0.5632190393438491
142,1.4209999999999996,0.3723977557494723,7,-0.9347563631552939,-0.5623586074058216
143,1.4309999999999996,0.36979539547169826,7,-0.9312875639085724,-0.5614921684368741
144,1.4409999999999996,0.3672291540041639,7,-0.9278494783441946,-0.5606203243400307
145,1.4509999999999996,0.3646982845761545,7,-0.9244419389301785,-0.559743654354024
146,1.4609999999999996,0.3622020608624231,7,-0.9210647766335438,-0.5588627157711207
147,1.4709999999999996,0.3597397762882394,7,-0.9177178209248599,-0.5579780446366205
148,1.4809999999999997,0.35731074336259294,7,-0.9144008997928269,-0.557090156430234
149,1.4909999999999997,0.35491429303822947,7,-0.9111138397677675,-0.556199546729538
150,1.5009999999999997,0.3525497740972686,7,-0.9078564659529281,-0.5553066918556595
151,1.5109999999999997,0.3502165525612178,7,-0.904628602062553,-0.5544120495013352
152,1.5209999999999997,0.34791401112426046,7,-0.9014300704657583,-0.5535160593414978
153,1.5309999999999997,0.34564154860875257,7,-0.8982606922353329,-0.5526191436265804
154,1.5409999999999997,0.3433985794419209,7,-0.895120287200523,-0.5517217077586021
155,1.5509999999999997,0.3411845331528047,7,-0.8920086740030981,-0.5508241408502934
156,1.5609999999999997,0.33899885388853307,7,-0.8889256701559305,-0.5499268162673974
157,1.5709999999999997,0.3368409999490771,7,-0.8858710921034333,-0.5490300921543562
158,1.5809999999999997,0.3347104433396585,7,-0.8828447552832747,-0.5481343119436162
159,1.5909999999999997,0.3326066693400378,7,-0.879846474188801,-0.5472398048487632
160,1.6009999999999995,0.3305291760899439,7,-0.876876062431679,-0.5463468863417351
161,1.6109999999999995,0.3284774741899442,7,-0.8739333328043788,-0.5454558586144346
162,1.6209999999999996,0.32645108631708836,7,-0.8710180973420676,-0.5445670110249792
163,1.6309999999999996,0.32444954685469046,7,-0.8681301673836302,-0.5436806205289397
164,1.6409999999999996,0.3224724015356491,7,-0.8652693536315097,-0.5427969520958607
165,1.6509999999999996,0.32051920709872816,7,-0.8624354662101736,-0.5419162591114455
166,1.6609999999999996,0.3185895309572548,7,-0.8596283147229692,-0.5410387837657145
167,1.6709999999999996,0.3166829508797128,7,-0.8568477083072528,-0.5401647574275399
168,1.6809999999999996,0.3147990546817372,7,-0.8540934556876617,-0.5392944010059245
169,1.6909999999999996,0.31293743992903617,7,-0.8513653652274511,-0.538427925298415
170,1.7009999999999996,0.31109771365079375,7,-0.8486632449778273,-0.5375655313270336
171,1.7109999999999996,0.30927949206312105,7,-0.8459869027252734,-0.5367074106621523
172,1.7209999999999996,0.30748240030214996,7,-0.8433361460368389,-0.535853745734689
173,1.7309999999999997,0.3057060721663779,7,-0.8407107823034213,-0.5350047101370434
174,1.7409999999999997,0.3039501498678921,7,-0.8381106187810806,-0.5341604689131885
175,1.7509999999999997,0.3022142837921189,7,-0.8355354626304327,-0.5333211788383138
176,1.7609999999999997,0.30049813226575817,7,-0.8329851209541859,-0.5324869886884277
177,1.7709999999999997,0.29880136133258056,7,-0.8304594008328944,-0.5316580395003139
178,1.7809999999999997,0.29712364453677714,7,-0.8279581093590291,-0.530834464822252
179,1.7909999999999997,0.2954646627135679,7,-0.825481053669453,-0.530016390955885
180,1.8009999999999997,0.2938241037867852,7,-0.8230280409763961,-0.5292039371896109
181,1.8109999999999997,0.29220166257316404,7,-0.8205988785970442,-0.5283972160238801
182,1.8209999999999995,0.29059704059308084,7,-0.8181933739818413,-0.5275963333887606
183,1.8309999999999995,0.2890099458874933,7,-0.8158113347416427,-0.5268013888541494
184,1.8409999999999995,0.2874400928408475,7,-0.8134525686737522,-0.5260124758329047
185,1.8509999999999995,0.28588720200972456,7,-0.8111168837870633,-0.5252296817773388
186,1.8609999999999995,0.2843509999570124,7,-0.8088040883263283,-0.5244530883693159
187,1.8709999999999996,0.2828312190913951,7,-0.8065139907956754,-0.5236827717042803
188,1.8809999999999996,0.2813275975119618,7,-0.8042463999814962,-0.5229188024695344
189,1.8909999999999996,0.2798398788577473,7,-0.8024119908274868,-0.5225721119697395
190,1.9009999999999996,0.27836781216202006,7,-0.802788924390202,-0.5244211122281819
191,1.9109999999999996,0.2769111517111461,7,-0.80314607373056,-0.5262349220194139
192,1.9209999999999996,0.27546965690786057,7,-0.8034839217107488,-0.5280142648028883
193,1.9309999999999996,0.2740430921387883,7,-0.8038029408675758,-0.5297598487287875
194,1.9409999999999996,0.2726312266460588,7,-0.8041035936083794,-0.5314723669623205
195,1.9509999999999996,0.27123383440287036,7,-0.8043863324035279,-0.5331524980006574
196,1.9609999999999996,0.2698506939928609,7,-0.804651599975524,-0.5348009059826632
197,1.9709999999999996,0.26848158849315074,7,-0.8048998294846506,-0.5364182409914998
198,1.9809999999999997,0.2671263053609289,7,-0.8051314447112032,-0.5380051393502743
199,1.9909999999999997,0.2657846363234556,7,-0.8053468602342856,-0.53956222391083
200,2.001,0.26445637727136434,7,-0.8055464816072154,-0.5410901043358511
201,2.0109999999999997,0.26314132815514674,7,-0.8057307055295492,-0.5425893773744024
202,2.0209999999999995,0.26183929288471064,7,-0.8058999200157787,-0.5440606271310681
203,2.0309999999999997,0.26055007923190554,7,-0.8060545045607377,-0.5455044253288321
204,2.0409999999999995,0.2592734987359138,7,-0.8061948303018074,-0.5469213315658936
205,2.0509999999999997,0.2580093666114091,7,-0.8063212601779395,-0.5483118935665303
206,2.0609999999999995,0.2567575016593887,7,-0.8064341490855761,-0.5496766474261874
207,2.0709999999999997,0.25551772618058916,7,-0.8065338440315231,-0.5510161178509339
208,2.0809999999999995,0.25428986589139846,7,-0.8066206842828975,-0.552330818391499
209,2.0909999999999997,0.25307374984218084,7,-0.806695001514177,-0.553621251671996
210,2.1009999999999995,0.2518692103379344,7,-0.806757119951441,-0.5548879096135065
211,2.1109999999999998,0.2506760828612033,7,-0.8068073565139017,-0.5561312736526984
212,2.1209999999999996,0.24949420599717123,7,-0.8068460209527778,-0.5573518149556066
213,2.131,0.2483234213608635,7,-0.8068734159876139,-0.5585499946267504
214,2.1409999999999996,0.2471635735263896,7,-0.8068898374401204,-0.5597262639137308
215,2.1509999999999994,0.24601450995815907,7,-0.8068955743656046,-0.5608810644074455
216,2.1609999999999996,0.24487608094400748,7,-0.8068909091820802,-0.5620148282380727
217,2.1709999999999994,0.24374813953017055,7,-0.8068761177971372,-0.5631279782669667
218,2.1809999999999996,0.24263054145804683,7,-0.8068514697326417,-0.5642209282745948
219,2.1909999999999994,0.24152314510269293,7,-0.8068172282473364,-0.5652940831446435
220,2.2009999999999996,0.24042581141299416,7,-0.8067736504574141,-0.56634783904442
221,2.2109999999999994,0.23933840385346003,7,-0.806720987455152,-0.5673825836016919
222,2.2209999999999996,0.23826078834759123,7,-0.8066594844256356,-0.5683986960780444
223,2.2309999999999994,0.23719283322277016,7,-0.8065893807616767,-0.5693965475389066
224,2.2409999999999997,0.2361344091566266,7,-0.8065109101769465,-0.5703765010203199
225,2.2509999999999994,0.23508538912483348,7,-0.8064243008174227,-0.5713389116925892
226,2.2609999999999997,0.23404564835028754,7,-0.8063297753711721,-0.5722841270208846
227,2.2709999999999995,0.23301506425363286,7,-0.8062275511765249,-0.5732124869228921
228,2.2809999999999997,0.2319935164050855,7,-0.8061178403287061,-0.5741243239236207
229,2.2909999999999995,0.2309808864775208,7,-0.8060008497849613,-0.5750199633074405
230,2.3009999999999997,0.22997705820078232,7,-0.8058767814681889,-0.5758997232674066
231,2.3109999999999995,0.2289819173171788,7,-0.805745832369178,-0.5767639150519992
232,2.3209999999999997,0.22799535153813014,7,-0.8056081946473815,-0.5776128431092514
233,2.3309999999999995,0.22701725050193056,7,-0.8054640557304618,-0.5784468052285312
234,2.3409999999999997,0.22604750573259297,7,-0.8053135984123548,-0.5792660926797619
235,2.3509999999999995,0.22508601059974487,7,-0.8051570009501076,-0.5800709903503627
236,2.3609999999999993,0.22413266027954265,7,-0.8049944371594246,-0.580861776879882
237,2.3709999999999996,0.22318735171657533,7,-0.8048260765089325,-0.5816387247923571
238,2.3809999999999993,0.22224998358672837,7,-0.8046520842132145,-0.5824021006264861
239,2.3909999999999996,0.2213204562609787,7,-0.8044726213246247,-0.583152165063646
240,2.4009999999999994,0.22039867177009587,7,-0.8042878448238735,-0.5838891730537776
241,2.4109999999999996,0.2194845337702199,7,-0.8040979077094206,-0.5846133739392007
242,2.4209999999999994,0.21857794750929377,7,-0.8039029590856868,-0.585325011576393
243,2.4309999999999996,0.21767881979432335,7,-0.8037031442500675,-0.5860243244557441
244,2.4409999999999994,0.21678705895944292,7,-0.8034986047787579,-0.586711545819315
245,2.4509999999999996,0.21590257483476138,7,-0.8032894786114534,-0.587386903776692
246,2.4609999999999994,0.21502527871596916,7,-0.8030759001348334,-0.5880506214188643
247,2.4709999999999996,0.21415508333468236,7,-0.8028580002649107,-0.5887029169302284
248,2.4809999999999994,0.2132919028295043,7,-0.8026359065282046,-0.5893440036987003
249,2.4909999999999997,0.21243565271778408,7,-0.8024097431417578,-0.5899740904239738
250,2.5009999999999994,0.21158624986805283,7,-0.8021796310919762,-0.5905933812239234
251,2.5109999999999997,0.21074361247311832,7,-0.8019456882123192,-0.5912020757392008
252,2.5209999999999995,0.20990766002380015,7,-0.8017080292598139,-0.5918003692360138
253,2.5309999999999997,0.20907831328328727,7,-0.801466765990403,-0.5923884527071157
254,2.5409999999999995,0.20825549426210158,7,-0.8012220072331149,-0.5929665129710133
255,2.5509999999999997,0.2074391261936496,7,-0.8009738589630658,-0.5935347327694163
256,2.5609999999999995,0.2066291335103476,7,-0.8007224243732851,-0.5940932908629375
257,2.5709999999999993,0.20582544182030343,7,-0.8004678039453452,-0.5946423621250418
258,2.5809999999999995,0.20502797788454094,7,-0.800210095518824,-0.5951821176342831
259,2.5909999999999993,0.20423666959475115,7,-0.7999493943595679,-0.5957127247648167
260,2.6009999999999995,0.20345144595155717,7,-0.7996857932267667,-0.5962343472752095
261,2.6109999999999993,0.2026722370432785,7,-0.7994193824388458,-0.5967471453955673
262,2.6209999999999996,0.20189897402518128,7,-0.7991502499381382,-0.5972512759129569
263,2.6309999999999993,0.2011315890992019,7,-0.798878481354385,-0.5977468922551831
264,2.6409999999999996,0.20037001549413105,7,-0.7986041600670218,-0.5982341445728908
265,2.6509999999999994,0.19961418744624676,7,-0.7983273672662726,-0.5987131798200258
266,2.6609999999999996,0.19886404018038337,7,-0.7980481820130367,-0.5991841418326533
267,2.6709999999999994,0.19811950989142652,7,-0.7977666812975808,-0.5996471714061542
268,2.6809999999999996,0.1973805337262216,7,-0.7974829400970371,-0.6001024063708156
269,2.6909999999999994,0.19664704976588634,7,-0.7971970314316853,-0.600549981665799
270,2.7009999999999996,0.19591899700851542,7,-0.7969090264200597,-0.6009900294115442
271,2.7109999999999994,0.19519631535226858,7,-0.7966189943328514,-0.6014226789805829
272,2.7209999999999996,0.19447894557883136,7,-0.7963270026456266,-0.6018480570667952
273,2.7309999999999994,0.19376682933723915,7,-0.7960331170903593,-0.6022662877531202
274,2.7409999999999997,0.1930599091280555,7,-0.795737401705787,-0.6026774925777315
275,2.7509999999999994,0.19235812828789536,7,-0.7954399188865788,-0.6030817905986835
276,2.7609999999999997,0.1916614309742847,7,-0.7951407294313625,-0.6034792984570778
277,2.7709999999999995,0.19096976215084813,7,-0.7948398925895691,-0.603870130438721
278,2.7809999999999993,0.19028306757281557,7,-0.7945374661071297,-0.6042543985343142
279,2.7909999999999995,0.18960129377284132,7,-0.7942335062710397,-0.6046322124981984
280,2.8009999999999993,0.1889243880471261,7,-0.7939280679527778,-0.6050036799056517
281,2.8109999999999995,0.18825229844183572,7,-0.7936212046506101,-0.6053689062087744
282,2.8209999999999993,0.18758497373980862,7,-0.7933129685307719,-0.6057279947909633
283,2.8309999999999995,0.1869223634475451,7,-0.7930034104675602,-0.6060810470200151
284,2.8409999999999993,0.18626441778247102,7,-0.7926925800823279,-0.6064281622998569
285,2.8509999999999995,0.18561108766047008,7,-0.7923805257814035,-0.6067694381209334
286,2.8609999999999993,0.1849623246836771,7,-0.7920672947929546,-0.6071049701092774
287,2.8709999999999996,0.18431808112852668,7,-0.7917529332027924,-0.6074348520742657
288,2.8809999999999993,0.18367830993405074,7,-0.7914374859891495,-0.6077591760550988
289,2.8909999999999996,0.18304296469041856,7,-0.7911209970564443,-0.6080780323660258
290,2.9009999999999994,0.18241199962771462,7,-0.7908035092680001,-0.6083915096402855
291,2.9109999999999996,0.1817853696049468,7,-0.7904850644778457,-0.6086996948728989
292,2.9209999999999994,0.18116303009928114,7,-0.7901657035614895,-0.6090026734622084
293,2.9309999999999996,0.18054493719549644,7,-0.7898454664457581,-0.6093005292502617
294,2.9409999999999994,0.1799310475756546,7,-0.7895243921376954,-0.6095933445620408
295,2.9509999999999996,0.17932131850898006,7,-0.7892025187525326,-0.6098812002435525
296,2.9609999999999994,0.17871570784194532,7,-0.7888798835407811,-0.6101641756988357
297,2.9709999999999996,0.17811417398855608,7,-0.7885565229143979,-0.6104423489258418
298,2.9809999999999994,0.17751667592083198,7,-0.7882324724721246,-0.6107157965512926
299,2.990999999999999,0.1769231731594785,7,-0.7879077670239516,-0.6109845938644731
300,3.0009999999999994,0.17633362576474512,7,-0.7875824406147711,-0.611248814850026
301,3.0109999999999992,0.17574799432746602,7,-0.7872565265472055,-0.6115085322197394
302,3.0209999999999995,0.1751662399602781,7,-0.7869300574036497,-0.6117638174433716
303,3.0309999999999993,0.17458832428901358,7,-0.7866030650675371,-0.6120147407785235
304,3.0409999999999995,0.1740142094442618,7,-0.7862755807438542,-0.6122613712995923
305,3.0509999999999993,0.1734438580530974,7,-0.7859476349789183,-0.6125037769258209
306,3.0609999999999995,0.17287723323097032,7,-0.7856192576794392,-0.6127420244484689
307,3.0709999999999993,0.17231429857375452,7,-0.7852904781308808,-0.6129761795571262
308,3.0809999999999995,0.17175501814995137,7,-0.7849613250151519,-0.6132063068652005
309,3.0909999999999993,0.17119935649304438,7,-0.7846318264276321,-0.6134324699345877
310,3.1009999999999995,0.170647278594002,7,-0.7843020098935531,-0.6136547312995512
311,3.1109999999999993,0.17009874989392482,7,-0.783971902383767,-0.6138731524898422
312,3.1209999999999996,0.1695537362768344,7,-0.7836415303299087,-0.6140877940530742
313,3.1309999999999993,0.16901220406259987,7,-0.7833109196389664,-0.6142987155763665
314,3.1409999999999996,0.16847412000000003,7,-0.7829800957072944,-0.6145059757072944
315,3.1509999999999994,0.16793945125991752,7,-0.7826490834340737,-0.6147096321741562
316,3.1609999999999996,0.16740816542866185,7,-0.7823179072342403,-0.6149097418055784
317,3.1709999999999994,0.16688023050141917,7,-0.7819865910509031,-0.6151063605494839
318,3.1809999999999996,0.16635561487582523,7,-0.781655158367263,-0.6152995434914377
319,3.1909999999999994,0.16583428734565972,7,-0.7813236322180562,-0.6154893448723965
320,3.200999999999999,0.165316217094658,7,-0.780992035200534,-0.6156758181058759
321,3.2109999999999994,0.16480137369043915,7,-0.7806603894849975,-0.6158590157945584
322,3.220999999999999,0.16428972707854708,7,-0.7803287168248993,-0.6160389897463523
323,3.2309999999999994,0.16378124757660173,7,-0.7799970385665481,-0.6162157909899464
324,3.240999999999999,0.16327590586855914,7,-0.779665375658389,-0.6163894697898299
325,3.2509999999999994,0.16277367299907725,7,-0.7793337486599288,-0.6165600756608516
326,3.2609999999999992,0.16227452036798534,7,-0.7790021777502728,-0.6167276573822875
327,3.2709999999999995,0.16177841972485482,7,-0.7786706827363324,-0.6168922630114776
328,3.2809999999999993,0.16128534316366966,7,-0.778339283060668,-0.6170539398969983
329,3.2909999999999995,0.16079526311759346,7,-0.7780079978090272,-0.6172127346914338
330,3.3009999999999993,0.16030815235383222,7,-0.7776768457175678,-0.6173686933637356
331,3.3109999999999995,0.1598239839685896,7,-0.7773458451797814,-0.6175218612111919
332,3.3209999999999993,0.15934273138211386,7,-0.7770150142531375,-0.6176722828710236
333,3.3309999999999995,0.15886436833383372,7,-0.7766843706654547,-0.6178200023316209
334,3.3409999999999993,0.1583888688775816,7,-0.7763539318210076,-0.617965062943426
335,3.3509999999999995,0.15791620737690246,7,-0.7760237148063963,-0.6181075074294938
336,3.3609999999999993,0.15744635850044633,7,-0.7756937363961747,-0.6182473778957284
337,3.3709999999999996,0.15697929721744294,7,-0.7753640130582562,-0.6183847158408132
338,3.3809999999999993,0.15651499879325648,7,-0.7750345609591007,-0.6185195621658442
339,3.3909999999999996,0.1560534387850192,7,-0.7747053959687107,-0.6186519571836915
340,3.4009999999999994,0.155594593037342,7,-0.774376533665426,-0.618781940628084
341,3.4109999999999996,0.1551384376781003,7,-0.7740479893405294,-0.6189095516624291
342,3.4209999999999994,0.15468494911429412,7,-0.7737197780027,-0.6190348288884059
343,3.430999999999999,0.1542341040279802,7,-0.7733919143822783,-0.6191578103542981
344,3.4409999999999994,0.15378587937227553,7,-0.7730644129353926,-0.6192785335631171
345,3.450999999999999,0.1533402523674298,7,-0.77273728784793,-0.6193970354805003
346,3.4609999999999994,0.15289720049696623,7,-0.7724105530393764,-0.6195133525424102
347,3.470999999999999,0.1524567015038894,7,-0.7720842221665128,-0.6196275206626234
348,3.4809999999999994,0.15201873338695782,7,-0.7717583086270029,-0.6197395752400451
349,3.490999999999999,0.15158327439702096,7,-0.7714328255628583,-0.6198495511658373
350,3.5009999999999994,0.15115030303341906,7,-0.771107785863781,-0.619957482830362
351,3.5109999999999992,0.15071979804044436,7,-0.7707832021704355,-0.6200634041299912
352,3.5209999999999995,0.1502917384038626,7,-0.7704590868775907,-0.6201673484737281
353,3.5309999999999993,0.14986610334749367,7,-0.7701354521371967,-0.6202693487897031
354,3.5409999999999995,0.14944287232985035,7,-0.7698123098613494,-0.6203694375314991
355,3.5509999999999993,0.14902202504083362,7,-0.7694896717252163,-0.6204676466843827
356,3.5609999999999995,0.1486035413984836,7,-0.7691675491698479,-0.6205640077713642
357,3.5709999999999993,0.14818740154578552,7,-0.7688459534049483,-0.6206585518591627
358,3.5809999999999995,0.14777358584752864,7,-0.7685248954115609,-0.6207513095640322
359,3.5909999999999993,0.1473620748872181,7,-0.768204385944713,-0.6208423110574949
360,3.6009999999999995,0.1469528494640378,7,-0.7678844355359955,-0.6209315860719578
361,3.6109999999999993,0.14654589058986434,7,-0.7675650544960874,-0.621019163906223
362,3.6209999999999996,0.14614117948632976,7,-0.767246252917246,-0.6211050734309163
363,3.6309999999999993,0.1457386975819334,7,-0.766928040675736,-0.6211893430938026
364,3.640999999999999,0.1453384265092008,7,-0.7666104274342336,-0.6212720009250328
365,3.6509999999999994,0.14494034810188994,7,-0.7662934226441878,-0.6213530745422978
366,3.660999999999999,0.1445444443922426,7,-0.7659770355481342,-0.6214325911558917
367,3.6709999999999994,0.14415069760828117,7,-0.7656612751820037,-0.6215105775737225
368,3.680999999999999,0.14375909017114918,7,-0.7653461503773776,-0.6215870602062284
369,3.6909999999999994,0.1433696046924953,7,-0.765031669763728,-0.6216620650712328
370,3.700999999999999,0.14298222397189952,7,-0.764717841770633,-0.6217356177987334
371,3.7109999999999994,0.14259693099434118,7,-0.7644046746299685,-0.6218077436356273
372,3.720999999999999,0.14221370892770765,7,-0.7640921763780724,-0.6218784674503647
373,3.7309999999999994,0.1418325411203431,7,-0.7637803548579065,-0.6219478137375634
374,3.740999999999999,0.14145341109863677,7,-0.7634692177211871,-0.6220158066225504
375,3.7509999999999994,0.14107630256464945,7,-0.7631587724305057,-0.6220824698658562
376,3.7609999999999992,0.1407011993937783,7,-0.7628490262614341,-0.6221478268676559
377,3.7709999999999995,0.14032808563245827,7,-0.7625399863046236,-0.6222119006721654
378,3.7809999999999993,0.1399569454959006,7,-0.7622316594678791,-0.6222747139719784
379,3.7909999999999995,0.13958776336586656,7,-0.7619240524782402,-0.6223362891123737
380,3.8009999999999993,0.13922052378847677,7,-0.7616171718840342,-0.6223966480955574
381,3.8109999999999995,0.13885521147205462,7,-0.761311024056938,-0.6224558125848834
382,3.8209999999999993,0.13849181128500396,7,-0.7610056151940174,-0.6225138039090135
383,3.8309999999999995,0.1381303082537197,7,-0.7607009513197716,-0.6225706430660518
384,3.8409999999999993,0.13777068756053115,7,-0.7603970382881597,-0.6226263507276286
385,3.850999999999999,0.13741293454167752,7,-0.7600938817846327,-0.6226809472429551
386,3.8609999999999993,0.13705703468531472,7,-0.7597914873281466,-0.6227344526428319
387,3.870999999999999,0.13670297362955314,7,-0.7594898602731837,-0.6227868866436306
388,3.8809999999999993,0.13635073716052568,7,-0.7591890058117581,-0.6228382686512324
389,3.890999999999999,0.13600031121048578,7,-0.7588889289754251,-0.6228886177649393
390,3.9009999999999994,0.1356516818559344,7,-0.7585896346372736,-0.6229379527813392
391,3.910999999999999,0.13530483531577606,7,-0.7582911275139302,-0.6229862921981542
392,3.9209999999999994,0.1349597579495027,7,-0.7579934121675473,-0.6230336542180446
393,3.930999999999999,0.13461643625540579,7,-0.757696493007787,-0.6230800567523812
394,3.9409999999999994,0.13427485686881505,7,-0.7574003742938071,-0.6231255174249921
395,3.950999999999999,0.1339350065603645,7,-0.7571050601362351,-0.6231700535758706
396,3.9609999999999994,0.1335968722342843,7,-0.7568105544991435,-0.6232136822648592
397,3.970999999999999,0.13326044092671874,7,-0.7565168612020191,-0.6232564202753004
398,3.9809999999999994,0.13292569980406937,7,-0.7562239839217173,-0.623298284117648
399,3.990999999999999,0.1325926361613631,7,-0.7559319261944369,-0.6233392900330739


==> exact_eigenenergies_8.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,8,-0.6186670271905288,1.0828674130667062
32,0.32099999999999995,1.6485271368224301,8,-0.6298312436481172,1.0186958931743129
33,0.33099999999999996,1.5987226916012087,8,-0.6408256838500591,0.9578970077511496
34,0.34099999999999997,1.551839328211144,8,-0.6516345440440227,0.9002047841671214
35,0.3509999999999999,1.5076273815384618,8,-0.6622437632694094,0.8453836182690524
36,0.36099999999999993,1.4658648501939062,8,-0.6726409221582772,0.793223928035629
37,0.37099999999999994,1.4263536682479787,8,-0.6828151384547456,0.7435385297932331
38,0.38099999999999995,1.3889165640944885,8,-0.6927569615439264,0.6961596025505621
39,0.39099999999999996,1.3533944013299235,8,-0.7024582679714902,0.6509361333584333
40,0.4009999999999999,1.3196439175062347,8,-0.7119121596135741,0.6077317578926605
41,0.4109999999999999,1.2875357929927012,8,-0.7211128658380003,0.5664229271547009
42,0.42099999999999993,1.2569529950593827,8,-0.730055650688455,0.5268973443709277
43,0.43099999999999994,1.227789352482599,8,-0.7387367258335271,0.4890526266490718
44,0.44099999999999995,1.1999483240816329,8,-0.7471531697553409,0.452795154326292
45,0.45099999999999996,1.1733419310864748,8,-0.755302853414139,0.4180390776723357
46,0.4609999999999999,1.1478898284598702,8,-0.7631843724143332,0.38470545604553696
47,0.4709999999999999,1.1235184945222934,8,-0.7707969855280488,0.3527215089942446
48,0.4809999999999999,1.1001605216632018,8,-0.7781405592837243,0.3220199623794775
49,0.49099999999999994,1.0777539937270877,8,-0.7852155182192304,0.2925384755078573
50,0.5009999999999999,1.0562419379640722,8,-0.7920228003191545,0.26421913764491767
51,0.5109999999999999,1.0355718413307244,8,-0.7985638171014495,0.23700802422927492
52,0.5209999999999999,1.0156952224952018,8,-0.8048404177930821,0.2108548047021197
53,0.5309999999999999,0.99656725220339,8,-0.8108548570280545,0.18571239517533555
54,0.5409999999999999,0.9781464157486139,8,-0.8166097655148751,0.16153665023373887
55,0.5509999999999999,0.9603942121960075,8,-0.8221081231482414,0.13828608904776607
56,0.5609999999999999,0.9432748857754013,8,-0.8273532340809923,0.11592165169440904
57,0.571,0.9267551854991246,8,-0.83234870332045,0.09440648217867464
58,0.581,0.910804149604131,8,-0.8370984144685092,0.07370573513562184
59,0.5909999999999999,0.8953929118781728,8,-0.8416065082832622,0.0537864035949106
60,0.6009999999999999,0.8804945273211316,8,-0.8458773617979849,0.03461716552314675
61,0.6109999999999999,0.8660838149263504,8,-0.8499155677912527,0.01616824713509779
62,0.6209999999999999,0.8521372156521742,8,-0.8537259144577434,-0.001588698805569222
63,0.6309999999999999,0.8386326638985739,8,-0.8573133651798928,-0.018680701281318823
64,0.6409999999999999,0.8255494710140407,8,-0.8606830383469064,-0.035133567332865656
65,0.6509999999999999,0.8128682195391708,8,-0.8638401872085599,-0.05097196766938916
66,0.6609999999999999,0.8005706670499246,8,-0.8667901797863682,-0.06621951273644355
67,0.6709999999999999,0.7886396585991059,8,-0.8695384788930121,-0.08089882029390616
68,0.6809999999999999,0.7770590468722468,8,-0.8720906223339511,-0.09503157546170427
69,0.691,0.7658136192764111,8,-0.8744522033820978,-0.10863858410568672
70,0.7009999999999998,0.754889031269615,8,-0.8766288516281145,-0.1217398203584995
71,0.7109999999999999,0.7442717453164559,8,-0.8786262143149339,-0.13435446899847803
72,0.7209999999999999,0.7339489749237172,8,-0.8804499382674779,-0.14650096334376062
73,0.7309999999999999,0.7239086332694941,8,-0.8821056525261441,-0.15819701925665008
74,0.7409999999999999,0.714139285991903,8,-0.8835989517874165,-0.16945966579551353
75,0.7509999999999999,0.7046301077496672,8,-0.8849353807466318,-0.18030527299696464
76,0.7609999999999999,0.6953708422076217,8,-0.8861204194273029,-0.19074957721968122
77,0.7709999999999999,0.6863517651361869,8,-0.8871594695696363,-0.20080770443344942
78,0.7809999999999999,0.6775636503457108,8,-0.8880578421370595,-0.21049419179134876
79,0.7909999999999999,0.6689977382048041,8,-0.8888207459857318,-0.21982300778092767
80,0.8009999999999998,0.6606457065168542,8,-0.8894532777277837,-0.22880757121092954
81,0.8109999999999998,0.6524996435511716,8,-0.8899604128045444,-0.23746076925337278
82,0.8209999999999998,0.6445520230450672,8,-0.8903469977720635,-0.2457949747269963
83,0.8309999999999998,0.6367956810108304,8,-0.8906177437896066,-0.25382206277877617
84,0.8409999999999999,0.6292237941973842,8,-0.8907772212867113,-0.26155342708932716
85,0.8509999999999999,0.6218298600705054,8,-0.8908298557762626,-0.26899999570575717
86,0.8609999999999999,0.6146076781881534,8,-0.8907799247693182,-0.2761722465811648
87,0.8709999999999999,0.6075513328587832,8,-0.8906315557393755,-0.2830802228805923
88,0.8809999999999999,0.6006551769807039,8,-0.8903887250764775,-0.28973354809577356
89,0.8909999999999999,0.5939138169696971,8,-0.890055257965545,-0.2961414409958478
90,0.9009999999999999,0.5873220986903442,8,-0.8896348291187606,-0.30231273042841633
91,0.9109999999999998,0.5808750943139409,8,-0.8891309642885705,-0.3082558699746296
92,0.9209999999999998,0.5745680900325735,8,-0.8885470424856814,-0.3139789524531079
93,0.9309999999999998,0.568396574564984,8,-0.8878862988253173,-0.3194897242603333
94,0.9409999999999998,0.5623562283953243,8,-0.8871518279256965,-0.3247955995303722
95,0.9509999999999998,0.5564429136908519,8,-0.8863465877829415,-0.32990367409208965
96,0.9609999999999999,0.5506526648491157,8,-0.8854734040491368,-0.3348207392000211
97,0.9709999999999999,0.5449816796292484,8,-0.8845349746426734,-0.339553295013425
98,0.9809999999999999,0.5394263108256883,8,-0.8835338746230303,-0.3441075637973421
99,0.9909999999999999,0.5339830584460142,8,-0.8824725612662891,-0.3484895028202749
100,1.001,0.5286485623576425,8,-0.8813533792814761,-0.3527048169238336
101,1.0109999999999997,0.5234195953709201,8,-0.8801785661123855,-0.35675897074146545
102,1.0209999999999997,0.5182930567286975,8,-0.8789502572741947,-0.3606572005454972
103,1.0309999999999997,0.5132659659747819,8,-0.8776704916788525,-0.36440452570407056
104,1.0409999999999997,0.5083354571757926,8,-0.8763412169088813,-0.3680057597330887
105,1.0509999999999997,0.5034987734728832,8,-0.8749642944017795,-0.3714655209288963
106,1.0609999999999997,0.4987532619415647,8,-0.8735415045147245,-0.37478824257315974
107,1.0709999999999997,0.494096368739496,8,-0.8720745514418391,-0.3779781827023431
108,1.0809999999999997,0.4895256345235894,8,-0.8705650679615256,-0.38103943343793617
109,1.0909999999999997,0.4850386901191569,8,-0.8690146199949718,-0.38397592987581486
110,1.1009999999999998,0.48063325242506827,8,-0.8674247109614863,-0.38679145853641805
111,1.1109999999999998,0.4763071205400542,8,-0.8657967859193207,-0.38948966537926655
112,1.1209999999999998,0.4720581720963427,8,-0.8641322354842158,-0.3920740633878731
113,1.1309999999999998,0.4678843597877985,8,-0.862432399520987,-0.3945480397331885
114,1.1409999999999998,0.4637837080806312,8,-0.8606985706061183,-0.39691486252548713
115,1.1509999999999998,0.45975431009556916,8,-0.8589319972617315,-0.39917768716616236
116,1.1609999999999998,0.45579432465116293,8,-0.8571338869635201,-0.4013395623123572
117,1.1709999999999998,0.4519019734585825,8,-0.8553054089270333,-0.4034034354684508
118,1.1809999999999996,0.44807553845893333,8,-0.8534476966782487,-0.4053721582193154
119,1.1909999999999996,0.4443133592947105,8,-0.8515618504158375,-0.40724849112112704
120,1.2009999999999996,0.44061383090757716,8,-0.8496489391734032,-0.40903510826582606
121,1.2109999999999996,0.4369754012551612,8,-0.8477100027910331,-0.41073460153587193
122,1.2209999999999996,0.43339656914004926,8,-0.8457460537060106,-0.4123494845659614
123,1.2309999999999997,0.42987588214459804,8,-0.8437580785730778,-0.4138821964284798
124,1.2409999999999997,0.4264119346655924,8,-0.8417470397249005,-0.4153351050593081
125,1.2509999999999997,0.42300336604316563,8,-0.839713876483531,-0.4167105104403654
126,1.2609999999999997,0.41964885877874714,8,-0.8376595063336871,-0.41801064755494
127,1.2709999999999997,0.4163471368371363,8,-0.8355848259685628,-0.41923768913142645
128,1.2809999999999997,0.4130969640281032,8,-0.8334907122186519,-0.4203937481905487
129,1.2909999999999997,0.4098971424632069,8,-0.8313780228738294,-0.42148088041062254
130,1.3009999999999997,0.40674651108378185,8,-0.8292475974085256,-0.42250108632474376
131,1.3109999999999997,0.403643944256293,8,-0.8271002576194388,-0.4234563133631458
132,1.3209999999999997,0.40058835043149144,8,-0.8249368081847267,-0.42434845775323526
133,1.3309999999999997,0.3975786708640121,8,-0.8227580371532119,-0.42517936628919983
134,1.3409999999999997,0.3946138783892619,8,-0.8205647163716545,-0.42595083798239264
135,1.3509999999999998,0.3916929762546263,8,-0.8183576018574423,-0.42666462560281604
136,1.3609999999999998,0.3888149970022044,8,-0.816137434123549,-0.4273224371213446
137,1.3709999999999998,0.3859790014004377,8,-0.813904938462409,-0.42792593706197124
138,1.3809999999999998,0.38318407742215793,8,-0.8116608251943658,-0.42847674777220784
139,1.3909999999999996,0.38042933926671474,8,-0.809405789886138,-0.42897645061942324
140,1.4009999999999996,0.377713926423983,8,-0.8071405135441384,-0.4294265871201554
141,1.4109999999999996,0.37503700277817165,8,-0.8048656627870846,-0.42982866000891295
142,1.4209999999999996,0.3723977557494723,8,-0.8025818900017925,-0.43018413425232016
143,1.4309999999999996,0.36979539547169826,8,-0.8002898334856823,-0.430494438013984
144,1.4409999999999996,0.3672291540041639,8,-0.7979901175791051,-0.4307609635749412
145,1.4509999999999996,0.3646982845761545,8,-0.7956833527902034,-0.4309850682140489
146,1.4609999999999996,0.3622020608624231,8,-0.7933701359146723,-0.4311680750522492
147,1.4709999999999996,0.3597397762882394,8,-0.7910510501524823,-0.43131127386424295
148,1.4809999999999997,0.35731074336259294,8,-0.7887266652232967,-0.43141592186070377
149,1.4909999999999997,0.35491429303822947,8,-0.7863975374820493,-0.43148324444381986
150,1.5009999999999997,0.3525497740972686,8,-0.7840642100359276,-0.431514435938659
151,1.5109999999999997,0.3502165525612178,8,-0.7817272128637109,-0.43151066030249313
152,1.5209999999999997,0.34791401112426046,8,-0.7793870629382689,-0.4314730518140084
153,1.5309999999999997,0.34564154860875257,8,-0.7770442643529216,-0.43140271574416905
154,1.5409999999999997,0.3433985794419209,8,-0.7746993084519359,-0.431300729010015
155,1.5509999999999997,0.3411845331528047,8,-0.7735878831229867,-0.4324033499701819
156,1.5609999999999997,0.33899885388853307,8,-0.7750127212687292,-0.43601386738019615
157,1.5709999999999997,0.3368409999490771,8,-0.7763936646227001,-0.439552664673623
158,1.5809999999999997,0.3347104433396585,8,-0.7777316769510556,-0.4430212336113971
159,1.5909999999999997,0.3326066693400378,8,-0.7790277043874301,-0.4464210350473923
160,1.6009999999999995,0.3305291760899439,8,-0.7802826756111245,-0.4497534995211806
161,1.6109999999999995,0.3284774741899442,8,-0.7814975020297048,-0.4530200278397606
162,1.6209999999999996,0.32645108631708836,8,-0.782673077966066,-0.45622199164897764
163,1.6309999999999996,0.32444954685469046,8,-0.7838102808501884,-0.459360733995498
164,1.6409999999999996,0.3224724015356491,8,-0.7849099714155663,-0.4624375698799172
165,1.6509999999999996,0.32051920709872816,8,-0.7859729939002126,-0.4654537868014844
166,1.6609999999999996,0.3185895309572548,8,-0.787000176252186,-0.4684106452949312
167,1.6709999999999996,0.3166829508797128,8,-0.7879923303392116,-0.47130937945949875
168,1.6809999999999996,0.3147990546817372,8,-0.7889502521622921,-0.4741511974805549
169,1.6909999999999996,0.31293743992903617,8,-0.7898747220728755,-0.4769372821438393
170,1.7009999999999996,0.31109771365079375,8,-0.7907665049932369,-0.4796687913424431
171,1.7109999999999996,0.30927949206312105,8,-0.7916263506396729,-0.48234685857655185
172,1.7209999999999996,0.30748240030214996,8,-0.7924549937481362,-0.48497259344598626
173,1.7309999999999997,0.3057060721663779,8,-0.7932531543019111,-0.4875470821355332
174,1.7409999999999997,0.3039501498678921,8,-0.794021537760828,-0.49007138789293586
175,1.7509999999999997,0.3022142837921189,8,-0.7947608352916872,-0.4925465514995683
176,1.7609999999999997,0.30049813226575817,8,-0.7954717239994649,-0.4949735917337067
177,1.7709999999999997,0.29880136133258056,8,-0.7961548671588787,-0.49735350582629817
178,1.7809999999999997,0.29712364453677714,8,-0.796810914445961,-0.49968726990918383
179,1.7909999999999997,0.2954646627135679,8,-0.7974405021692412,-0.5019758394556733
180,1.8009999999999997,0.2938241037867852,8,-0.7980442535002752,-0.5042201497134899
181,1.8109999999999997,0.29220166257316404,8,-0.7986227787030437,-0.5064211161298796
182,1.8209999999999995,0.29059704059308084,8,-0.7991766753620596,-0.5085796347689788
183,1.8309999999999995,0.2890099458874933,8,-0.7997065286088046,-0.5106965827213114
184,1.8409999999999995,0.2874400928408475,8,-0.8002129113463238,-0.5127728185054763
185,1.8509999999999995,0.28588720200972456,8,-0.8006963844715529,-0.5148091824618284
186,1.8609999999999995,0.2843509999570124,8,-0.8011574970954762,-0.5168064971384638
187,1.8709999999999996,0.2828312190913951,8,-0.8015967867605661,-0.518765567669171
188,1.8809999999999996,0.2813275975119618,8,-0.8020147796555921,-0.5206871821436303
189,1.8909999999999996,0.2798398788577473,8,-0.8020011249747832,-0.5221612461170358
190,1.9009999999999996,0.27836781216202006,8,-0.7997779751929808,-0.5214101630309607
191,1.9109999999999996,0.2769111517111461,8,-0.797576760401522,-0.5206656086903759
192,1.9209999999999996,0.27546965690786057,8,-0.7953972907350224,-0.5199276338271619
193,1.9309999999999996,0.2740430921387883,8,-0.7932393767182744,-0.5191962845794861
194,1.9409999999999996,0.2726312266460588,8,-0.7911028292870808,-0.5184716026410219
195,1.9509999999999996,0.27123383440287036,8,-0.7889874598090005,-0.5177536254061301
196,1.9609999999999996,0.2698506939928609,8,-0.7868930801040578,-0.5170423861111969
197,1.9709999999999996,0.26848158849315074,8,-0.7848195024654445,-0.5163379139722938
198,1.9809999999999997,0.2671263053609289,8,-0.7827665396802859,-0.5156402343193569
199,1.9909999999999997,0.2657846363234556,8,-0.7807340050504696,-0.514949368727014
200,2.001,0.26445637727136434,8,-0.7787217124136014,-0.514265335142237
201,2.0109999999999997,0.26314132815514674,8,-0.7767294761640616,-0.5135881480089148
202,2.0209999999999995,0.26183929288471064,8,-0.7747571112742251,-0.5129178183895144
203,2.0309999999999997,0.26055007923190554,8,-0.7728044333158084,-0.5122543540839029
204,2.0409999999999995,0.2592734987359138,8,-0.7708712584813904,-0.5115977597454766
205,2.0509999999999997,0.2580093666114091,8,-0.7689574036060655,-0.5109480369946564
206,2.0609999999999995,0.2567575016593887,8,-0.7670626861892417,-0.510305184529853
207,2.0709999999999997,0.25551772618058916,8,-0.7651869244165571,-0.509669198235968
208,2.0809999999999995,0.25428986589139846,8,-0.7633299371819201,-0.5090400712905216
209,2.0909999999999997,0.25307374984218084,8,-0.761491544109631,-0.5084177942674502
210,2.1009999999999995,0.2518692103379344,8,-0.7596715655765631,-0.5078023552386287
211,2.1109999999999998,0.2506760828612033,8,-0.757869822734386,-0.5071937398731827
212,2.1209999999999996,0.24949420599717123,8,-0.7560861375317897,-0.5065919315346185
213,2.131,0.2483234213608635,8,-0.7543203327366843,-0.5059969113758208
214,2.1409999999999996,0.2471635735263896,8,-0.7525722319583267,-0.505408658431937
215,2.1509999999999994,0.24601450995815907,8,-0.750841659669354,-0.5048271497111949
216,2.1609999999999996,0.24487608094400748,8,-0.7491284412276666,-0.5042523602836592
217,2.1709999999999994,0.24374813953017055,8,-0.7474324028981422,-0.5036842633679717
218,2.1809999999999996,0.24263054145804683,8,-0.7457533718741162,-0.5031228304160693
219,2.1909999999999994,0.24152314510269293,8,-0.7440911762986079,-0.502568031195915
220,2.2009999999999996,0.24042581141299416,8,-0.742445645285237,-0.5020198338722429
221,2.2109999999999994,0.23933840385346003,8,-0.7408166089388051,-0.501478205085345
222,2.2209999999999996,0.23826078834759123,8,-0.7392038983754765,-0.5009431100278853
223,2.2309999999999994,0.23719283322277016,8,-0.7376073457425468,-0.5004145125197766
224,2.2409999999999997,0.2361344091566266,8,-0.7360267842377468,-0.4998923750811202
225,2.2509999999999994,0.23508538912483348,8,-0.7344620481280373,-0.4993766590032038
226,2.2609999999999997,0.23404564835028754,8,-0.7329129727678778,-0.4988673244175903
227,2.2709999999999995,0.23301506425363286,8,-0.7313793946169133,-0.49836433036328043
228,2.2809999999999997,0.2319935164050855,8,-0.7298611512570632,-0.4978676348519777
229,2.2909999999999995,0.2309808864775208,8,-0.7283580814089781,-0.49737719493145727
230,2.3009999999999997,0.22997705820078232,8,-0.7268700249478217,-0.4968929667470394
231,2.3109999999999995,0.2289819173171788,8,-0.7253968229183763,-0.4964149056011975
232,2.3209999999999997,0.22799535153813014,8,-0.7239383175494151,-0.49594296601128496
233,2.3309999999999995,0.22701725050193056,8,-0.7224943522673728,-0.49547710176544224
234,2.3409999999999997,0.22604750573259297,8,-0.72106477170922,-0.49501726597662704
235,2.3509999999999995,0.22508601059974487,8,-0.7196494217345875,-0.4945634111348426
236,2.3609999999999993,0.22413266027954265,8,-0.7182481494371102,-0.4941154891575676
237,2.3709999999999996,0.22318735171657533,8,-0.716860803154948,-0.4936734514383727
238,2.3809999999999993,0.22224998358672837,8,-0.7154872324805179,-0.49323724889378956
239,2.3909999999999996,0.2213204562609787,8,-0.7141272882694081,-0.49280683200842934
240,2.4009999999999994,0.22039867177009587,8,-0.7127808226484622,-0.49238215087836634
241,2.4109999999999996,0.2194845337702199,8,-0.7114476890230509,-0.49196315525283096
242,2.4209999999999994,0.21857794750929377,8,-0.7101277420835135,-0.4915497945742197
243,2.4309999999999996,0.21767881979432335,8,-0.7088208378107876,-0.4911420180164643
244,2.4409999999999994,0.21678705895944292,8,-0.7075268334812176,-0.49073977452177464
245,2.4509999999999996,0.21590257483476138,8,-0.7062455876705561,-0.49034301283579473
246,2.4609999999999994,0.21502527871596916,8,-0.7049769602571637,-0.48995168154119456
247,2.4709999999999996,0.21415508333468236,8,-0.7037208124244282,-0.4895657290897458
248,2.4809999999999994,0.2132919028295043,8,-0.7024770066623894,-0.48918510383288516
249,2.4909999999999997,0.21243565271778408,8,-0.7012454067686307,-0.4888097540508466
250,2.5009999999999994,0.21158624986805283,8,-0.7000258778483879,-0.488439627980335
251,2.5109999999999997,0.21074361247311832,8,-0.6988182863139657,-0.48807467384084735
252,2.5209999999999995,0.20990766002380015,8,-0.6976224998834175,-0.4877148398596174
253,2.5309999999999997,0.20907831328328727,8,-0.696438387578551,-0.48736007429526373
254,2.5409999999999995,0.20825549426210158,8,-0.6952658197222572,-0.48701032546015566
255,2.5509999999999997,0.2074391261936496,8,-0.6941046679352025,-0.48666554174155296
256,2.5609999999999995,0.2066291335103476,8,-0.6929548051318898,-0.48632567162154217
257,2.5709999999999993,0.20582544182030343,8,-0.691816105516124,-0.4859906636958206
258,2.5809999999999995,0.20502797788454094,8,-0.690688444575913,-0.4856604666913721
259,2.5909999999999993,0.20423666959475115,8,-0.6895716990778055,-0.4853350294830543
260,2.6009999999999995,0.20345144595155717,8,-0.6884657470607213,-0.4850143011091641
261,2.6109999999999993,0.2026722370432785,8,-0.687370467829279,-0.4846982307860005
262,2.6209999999999996,0.20189897402518128,8,-0.686285741946657,-0.4843867679214757
263,2.6309999999999993,0.2011315890992019,8,-0.6852114512270147,-0.48407986212781273
264,2.6409999999999996,0.20037001549413105,8,-0.6841474787274945,-0.48377746323336346
265,2.6509999999999994,0.19961418744624676,8,-0.6830937087398389,-0.4834795212935921
266,2.6609999999999996,0.19886404018038337,8,-0.6820500267816514,-0.483185986601268
267,2.6709999999999994,0.19811950989142652,8,-0.6810163195873078,-0.4828968096958813
268,2.6809999999999996,0.1973805337262216,8,-0.6799924750985782,-0.4826119413723566
269,2.6909999999999994,0.19664704976588634,8,-0.6789783824549515,-0.48233133268906514
270,2.7009999999999996,0.19591899700851542,8,-0.6779739319837114,-0.4820549349751959
271,2.7109999999999994,0.19519631535226858,8,-0.6769790151897777,-0.4817826998375091
272,2.7209999999999996,0.19447894557883136,8,-0.6759935247453419,-0.4815145791665105
273,2.7309999999999994,0.19376682933723915,8,-0.6750173544793167,-0.4812505251420775
274,2.7409999999999997,0.1930599091280555,8,-0.6740503993666296,-0.4809904902385741
275,2.7509999999999994,0.19235812828789536,8,-0.6730925555173701,-0.4807344272294748
276,2.7609999999999997,0.1916614309742847,8,-0.6721437201658363,-0.48048228919155167
277,2.7709999999999995,0.19096976215084813,8,-0.6712037916594747,-0.4802340295086266
278,2.7809999999999993,0.19028306757281557,8,-0.6702726694477451,-0.47998960187492956
279,2.7909999999999995,0.18960129377284132,8,-0.6693502540709388,-0.47974896029809755
280,2.8009999999999993,0.1889243880471261,8,-0.6684364471489542,-0.47951205910182815
281,2.8109999999999995,0.18825229844183572,8,-0.6675311513700584,-0.47927885292822264
282,2.8209999999999993,0.18758497373980862,8,-0.6666342704796369,-0.4790492967398282
283,2.8309999999999995,0.1869223634475451,8,-0.6657457092689719,-0.4788233458214268
284,2.8409999999999993,0.18626441778247102,8,-0.6648653735640394,-0.47860095578156836
285,2.8509999999999995,0.18561108766047008,8,-0.6639931702143483,-0.47838208255387826
286,2.8609999999999993,0.1849623246836771,8,-0.6631290070818472,-0.47816668239817006
287,2.8709999999999996,0.18431808112852668,8,-0.6622727930298888,-0.4779547119013622
288,2.8809999999999993,0.18367830993405074,8,-0.6614244379122797,-0.4777461279782289
289,2.8909999999999996,0.18304296469041856,8,-0.6605838525624208,-0.4775408878720022
290,2.9009999999999994,0.18241199962771462,8,-0.659750948782543,-0.47733894915482844
291,2.9109999999999996,0.1817853696049468,8,-0.6589256393330646,-0.4771402697281178
292,2.9209999999999994,0.18116303009928114,8,-0.6581078379220551,-0.47694480782277393
293,2.9309999999999996,0.18054493719549644,8,-0.657297459194828,-0.4767525219993315
294,2.9409999999999994,0.1799310475756546,8,-0.6564944187236683,-0.4765633711480137
295,2.9509999999999996,0.17932131850898006,8,-0.6556986329976879,-0.4763773144887079
296,2.9609999999999994,0.17871570784194532,8,-0.6549100194128362,-0.47619431157089087
297,2.9709999999999996,0.17811417398855608,8,-0.6541284962620443,-0.47601432227348817
298,2.9809999999999994,0.17751667592083198,8,-0.6533539827255279,-0.47583730680469594
299,2.990999999999999,0.1769231731594785,8,-0.6525863988612401,-0.47566322570176167
300,3.0009999999999994,0.17633362576474512,8,-0.6518256655954773,-0.4754920398307322
301,3.0109999999999992,0.17574799432746602,8,-0.6510717047136486,-0.4753237103861826
302,3.0209999999999995,0.1751662399602781,8,-0.6503244388511966,-0.4751581988909185
303,3.0309999999999993,0.17458832428901358,8,-0.6495837914846792,-0.47499546719566554
304,3.0409999999999995,0.1740142094442618,8,-0.6488496869230107,-0.4748354774787489
305,3.0509999999999993,0.1734438580530974,8,-0.6481220502988625,-0.47467819224576513
306,3.0609999999999995,0.17287723323097032,8,-0.6474008075602198,-0.47452357432924946
307,3.0709999999999993,0.17231429857375452,8,-0.6466858854620904,-0.47437158688833586
308,3.0809999999999995,0.17175501814995137,8,-0.6459772115583788,-0.4742221934084275
309,3.0909999999999993,0.17119935649304438,8,-0.6452747141939043,-0.47407535770085985
310,3.1009999999999995,0.170647278594002,8,-0.6445783224965704,-0.47393104390256846
311,3.1109999999999993,0.17009874989392482,8,-0.6438879663696813,-0.47378921647575645
312,3.1209999999999996,0.1695537362768344,8,-0.6432035764844124,-0.473649840207578
313,3.1309999999999993,0.16901220406259987,8,-0.6425250842724095,-0.47351288020980964
314,3.1409999999999996,0.16847412000000003,8,-0.64185242191853,-0.4733783019185299
315,3.1509999999999994,0.16793945125991752,8,-0.6411855223537247,-0.47324607109380723
316,3.1609999999999996,0.16740816542866185,8,-0.6405243192480488,-0.4731161538193869
317,3.1709999999999994,0.16688023050141917,8,-0.6398687470037877,-0.4729885165023685
318,3.1809999999999996,0.16635561487582523,8,-0.6392187407487228,-0.4728631258728975
319,3.1909999999999994,0.16583428734565972,8,-0.6385742363295065,-0.47273994898384675
320,3.200999999999999,0.165316217094658,8,-0.6379351703051526,-0.4726189532104946
321,3.2109999999999994,0.16480137369043915,8,-0.6373014799406385,-0.47250010625019934
322,3.220999999999999,0.16428972707854708,8,-0.6366731032006135,-0.4723833761220665
323,3.2309999999999994,0.16378124757660173,8,-0.6360499787432087,-0.47226873116660695
324,3.240999999999999,0.16327590586855914,8,-0.635432045913939,-0.47215614004537987
325,3.2509999999999994,0.16277367299907725,8,-0.6348192447397074,-0.47204557174063017
326,3.2609999999999992,0.16227452036798534,8,-0.6342115159228893,-0.4719369955549039
327,3.2709999999999995,0.16177841972485482,8,-0.6336088008355045,-0.4718303811106497
328,3.2809999999999993,0.16128534316366966,8,-0.6330110415134708,-0.4717256983498011
329,3.2909999999999995,0.16079526311759346,8,-0.6324181806509274,-0.4716229175333339
330,3.3009999999999993,0.16030815235383222,8,-0.6318301615946387,-0.47152200924080645
331,3.3109999999999995,0.1598239839685896,8,-0.6312469283384565,-0.4714229443698669
332,3.3209999999999993,0.15934273138211386,8,-0.6306684255178506,-0.4713256941357368
333,3.3309999999999995,0.15886436833383372,8,-0.6300945984045003,-0.4712302300706666
334,3.3409999999999993,0.1583888688775816,8,-0.6295253929009377,-0.47113652402335604
335,3.3509999999999995,0.15791620737690246,8,-0.6289607555352463,-0.47104454815834385
336,3.3609999999999993,0.15744635850044633,8,-0.6284006334558099,-0.47095427495536357
337,3.3709999999999996,0.15697929721744294,8,-0.6278449744261002,-0.47086567720865724
338,3.3809999999999993,0.15651499879325648,8,-0.6272937268195122,-0.47077872802625575
339,3.3909999999999996,0.1560534387850192,8,-0.6267468396142407,-0.4706934008292215
340,3.4009999999999994,0.155594593037342,8,-0.6262042623881872,-0.47060966935084514
341,3.4109999999999996,0.1551384376781003,8,-0.6256659453138983,-0.470527507635798
342,3.4209999999999994,0.15468494911429412,8,-0.625131839153546,-0.4704468900392519
343,3.430999999999999,0.1542341040279802,8,-0.6246018952539216,-0.4703677912259414
344,3.4409999999999994,0.15378587937227553,8,-0.6240760655414651,-0.4702901861691896
345,3.450999999999999,0.1533402523674298,8,-0.6235543025173121,-0.4702140501498824
346,3.4609999999999994,0.15289720049696623,8,-0.6230365592523671,-0.4701393587554009
347,3.470999999999999,0.1524567015038894,8,-0.6225227893823867,-0.4700660878784973
348,3.4809999999999994,0.15201873338695782,8,-0.6220129471030916,-0.4699942137161338
349,3.490999999999999,0.15158327439702096,8,-0.6215069871652865,-0.46992371276826556
350,3.5009999999999994,0.15115030303341906,8,-0.6210048648699892,-0.46985456183657015
351,3.5109999999999992,0.15071979804044436,8,-0.6205065360635866,-0.4697867380231423
352,3.5209999999999995,0.1502917384038626,8,-0.6200119571329888,-0.4697202187291263
353,3.5309999999999993,0.14986610334749367,8,-0.619521085000795,-0.4696549816533013
354,3.5409999999999995,0.14944287232985035,8,-0.6190338771204735,-0.4695910047906232
355,3.5509999999999993,0.14902202504083362,8,-0.6185502914715467,-0.4695282664307131
356,3.5609999999999995,0.1486035413984836,8,-0.6180702865547779,-0.4694667451562943
357,3.5709999999999993,0.14818740154578552,8,-0.6175938213873755,-0.46940641984159
358,3.5809999999999995,0.14777358584752864,8,-0.6171208554981882,-0.46934726965065954
359,3.5909999999999993,0.1473620748872181,8,-0.6166513489229184,-0.4692892740357003
360,3.6009999999999995,0.1469528494640378,8,-0.6161852621993366,-0.46923241273529875
361,3.6109999999999993,0.14654589058986434,8,-0.6157225563624894,-0.46917666577262507
362,3.6209999999999996,0.14614117948632976,8,-0.6152631929399341,-0.4691220134536044
363,3.6309999999999993,0.1457386975819334,8,-0.6148071339469516,-0.46906843636501827
364,3.640999999999999,0.1453384265092008,8,-0.6143543418817821,-0.46901591537258125
365,3.6509999999999994,0.14494034810188994,8,-0.613904779720861,-0.46896443161897106
366,3.660999999999999,0.1445444443922426,8,-0.6134584109140496,-0.46891396652180706
367,3.6709999999999994,0.14415069760828117,8,-0.6130151993798846,-0.46886450177160344
368,3.680999999999999,0.14375909017114918,8,-0.6125751095008171,-0.4688160193296679
369,3.6909999999999994,0.1433696046924953,8,-0.6121381061184754,-0.46876850142598014
370,3.700999999999999,0.14298222397189952,8,-0.6117041545289109,-0.4687219305570114
371,3.7109999999999994,0.14259693099434118,8,-0.6112732204778726,-0.4686762894835314
372,3.720999999999999,0.14221370892770765,8,-0.6108452701560686,-0.4686315612283609
373,3.7309999999999994,0.1418325411203431,8,-0.6104202701944492,-0.4685877290741061
374,3.740999999999999,0.14145341109863677,8,-0.6099981876594881,-0.46854477656085136
375,3.7509999999999994,0.14107630256464945,8,-0.6095789900484782,-0.46850268748382873
376,3.7609999999999992,0.1407011993937783,8,-0.6091626452848307,-0.4684614458910524
377,3.7709999999999995,0.14032808563245827,8,-0.6087491217133922,-0.468421036080934
378,3.7809999999999993,0.1399569454959006,8,-0.6083383880957638,-0.4683814425998632
379,3.7909999999999995,0.13958776336586656,8,-0.607930413605635,-0.4683426502397685
380,3.8009999999999993,0.13922052378847677,8,-0.6075251678241299,-0.46830464403565314
381,3.8109999999999995,0.13885521147205462,8,-0.6071226207351704,-0.46826740926311583
382,3.8209999999999993,0.13849181128500396,8,-0.6067227427208413,-0.46823093143583727
383,3.8309999999999995,0.1381303082537197,8,-0.6063255045567841,-0.46819519630306444
384,3.8409999999999993,0.13777068756053115,8,-0.6059308774075989,-0.46816018984706775
385,3.850999999999999,0.13741293454167752,8,-0.6055388328222605,-0.468125898280583
386,3.8609999999999993,0.13705703468531472,8,-0.6051493427295593,-0.4680923080442446
387,3.870999999999999,0.13670297362955314,8,-0.6047623794335549,-0.4680594058040018
388,3.8809999999999993,0.13635073716052568,8,-0.6043779156090476,-0.46802717844852193
389,3.890999999999999,0.13600031121048578,8,-0.6039959242970777,-0.46799561308659193
390,3.9009999999999994,0.1356516818559344,8,-0.6036163789004325,-0.4679646970444981
391,3.910999999999999,0.13530483531577606,8,-0.6032392531791902,-0.46793441786341416
392,3.9209999999999994,0.1349597579495027,8,-0.6028645212462755,-0.46790476329677283
393,3.930999999999999,0.13461643625540579,8,-0.602492157563041,-0.4678757213076352
394,3.9409999999999994,0.13427485686881505,8,-0.6021221369348757,-0.4678472800660607
395,3.950999999999999,0.1339350065603645,8,-0.6017544345068374,-0.4678194279464729
396,3.9609999999999994,0.1335968722342843,8,-0.6013890257593062,-0.4677921535250219
397,3.970999999999999,0.13326044092671874,8,-0.6010258865036765,-0.46776544557695776
398,3.9809999999999994,0.13292569980406937,8,-0.6006649928780579,-0.4677392930739885
399,3.990999999999999,0.1325926361613631,8,-0.6003063213430285,-0.46771368518166545


==> exact_eigenenergies_9.csv <==
,dist,repulsion,k,en,en_plus_rep
31,0.31099999999999994,1.701534440257235,9,1.6653345369377348e-16,1.7015344402572352
32,0.32099999999999995,1.6485271368224301,9,2.7755575615628914e-17,1.6485271368224301
33,0.33099999999999996,1.5987226916012087,9,-0.007288735016509396,1.5914339565846993
34,0.34099999999999997,1.551839328211144,9,-0.024115560851872192,1.5277237673592718
35,0.3509999999999999,1.5076273815384618,9,-0.040737923598126446,1.4668894579403353
36,0.36099999999999993,1.4658648501939062,9,-0.0571389106446315,1.4087259395492748
37,0.37099999999999994,1.4263536682479787,9,-0.07330370998423444,1.3530499582637443
38,0.38099999999999995,1.3889165640944885,9,-0.08921946426431801,1.2996970998301705
39,0.39099999999999996,1.3533944013299235,9,-0.10487512458348372,1.2485192767464397
40,0.4009999999999999,1.3196439175062347,9,-0.1202613064045901,1.1993826111016446
41,0.4109999999999999,1.2875357929927012,9,-0.13537014956683907,1.152165643425862
42,0.42099999999999993,1.2569529950593827,9,-0.15019518399821472,1.106757811061168
43,0.43099999999999994,1.227789352482599,9,-0.16473120236631203,1.0630581501162868
44,0.44099999999999995,1.1999483240816329,9,-0.1789741405649978,1.020974183516635
45,0.45099999999999996,1.1733419310864748,9,-0.19292096662420266,0.9804209644622721
46,0.4609999999999999,1.1478898284598702,9,-0.20656957835015938,0.9413202501097109
47,0.4709999999999999,1.1235184945222934,9,-0.21991870976751218,0.9035997847547812
48,0.4809999999999999,1.1001605216632018,9,-0.2329678462247887,0.867192675438413
49,0.49099999999999994,1.0777539937270877,9,-0.24571714785918386,0.8320368458679038
50,0.5009999999999999,1.0562419379640722,9,-0.2581673809843049,0.7980745569797673
51,0.5109999999999999,1.0355718413307244,9,-0.2703198568632849,0.7652519844674395
52,0.5209999999999999,1.0156952224952018,9,-0.2821763772619366,0.7335188452332653
53,0.5309999999999999,0.99656725220339,9,-0.29373918613424904,0.702828066069141
54,0.5409999999999999,0.9781464157486139,9,-0.30501092677531516,0.6731354889732988
55,0.5509999999999999,0.9603942121960075,9,-0.3159946037783531,0.6443996084176544
56,0.5609999999999999,0.9432748857754013,9,-0.32669354915344373,0.6165813366219576
57,0.571,0.9267551854991246,9,-0.3371113919977329,0.5896437935013917
58,0.581,0.910804149604131,9,-0.3472520311507798,0.5635521184533512
59,0.5909999999999999,0.8953929118781728,9,-0.35711961032019063,0.5382733015579821
60,0.6009999999999999,0.8804945273211316,9,-0.3667184952177262,0.5137760321034055
61,0.6109999999999999,0.8660838149263504,9,-0.37605325230440306,0.4900305626219474
62,0.6209999999999999,0.8521372156521742,9,-0.38512862880256193,0.4670085868496122
63,0.6309999999999999,0.8386326638985739,9,-0.3939495336898615,0.4446831302087124
64,0.6409999999999999,0.8255494710140407,9,-0.40252101944533397,0.4230284515687068
65,0.6509999999999999,0.8128682195391708,9,-0.41084826436916777,0.402019955170003
66,0.6609999999999999,0.8005706670499246,9,-0.41893655534538876,0.38163411170453587
67,0.6709999999999999,0.7886396585991059,9,-0.42679127095837255,0.36184838764073335
68,0.6809999999999999,0.7770590468722468,9,-0.4344178649114693,0.34264118196077753
69,0.691,0.7658136192764111,9,-0.441821849727689,0.3239917695487221
70,0.7009999999999998,0.754889031269615,9,-0.4490087807391079,0.30588025053050716
71,0.7109999999999999,0.7442717453164559,9,-0.4559842403924883,0.2882875049239676
72,0.7209999999999999,0.7339489749237172,9,-0.46275382291547223,0.271195152008245
73,0.7309999999999999,0.7239086332694941,9,-0.46932311939924776,0.2545855138702463
74,0.7409999999999999,0.714139285991903,9,-0.4756977033614602,0.2384415826304428
75,0.7509999999999999,0.7046301077496672,9,-0.4818831168571633,0.22274699089250388
76,0.7609999999999999,0.6953708422076217,9,-0.4878848572060782,0.20748598500154347
77,0.7709999999999999,0.6863517651361869,9,-0.4937083644029482,0.1926434007332387
78,0.7809999999999999,0.6775636503457108,9,-0.4993590092727938,0.17820464107291695
79,0.7909999999999999,0.6689977382048041,9,-0.5048420824268489,0.1641556557779552
80,0.8009999999999998,0.6606457065168542,9,-0.5101627840674373,0.15048292244941686
81,0.8109999999999998,0.6524996435511716,9,-0.5153262146809015,0.13717342887027018
82,0.8209999999999998,0.6445520230450672,9,-0.5203373666482165,0.1242146563968507
83,0.8309999999999998,0.6367956810108304,9,-0.5252011167942293,0.11159456421660108
84,0.8409999999999999,0.6292237941973842,9,-0.5299222198842231,0.09930157431316111
85,0.8509999999999999,0.6218298600705054,9,-0.5345053030692,0.08732455700130548
86,0.8609999999999999,0.6146076781881534,9,-0.5389548612703942,0.07565281691775927
87,0.8709999999999999,0.6075513328587832,9,-0.5432752534852346,0.06427607937354851
88,0.8809999999999999,0.6006551769807039,9,-0.5474706999888332,0.05318447699187068
89,0.8909999999999999,0.5939138169696971,9,-0.5515452803977428,0.042368536571954385
90,0.9009999999999999,0.5873220986903442,9,-0.5555029325563061,0.031819166134038124
91,0.9109999999999998,0.5808750943139409,9,-0.5593474522004823,0.02152764211345859
92,0.9209999999999998,0.5745680900325735,9,-0.5630824933494303,0.011485596683143195
93,0.9309999999999998,0.568396574564984,9,-0.5667115693713564,0.0016850051936276866
94,0.9409999999999998,0.5623562283953243,9,-0.5702380546679704,-0.007881826272646109
95,0.9509999999999998,0.5564429136908519,9,-0.5736651869194077,-0.01722227322855585
96,0.9609999999999999,0.5506526648491157,9,-0.5769960698311178,-0.02634340498200216
97,0.9709999999999999,0.5449816796292484,9,-0.5802336763238389,-0.03525199669459056
98,0.9809999999999999,0.5394263108256883,9,-0.5833808521080187,-0.04395454128233045
99,0.9909999999999999,0.5339830584460142,9,-0.5864403195858181,-0.05245726113980387
100,1.001,0.5286485623576425,9,-0.5900070828325766,-0.061358520474934175
101,1.0109999999999997,0.5234195953709201,9,-0.5960699691797005,-0.07265037380878037
102,1.0209999999999997,0.5182930567286975,9,-0.601985055558559,-0.08369199882986145
103,1.0309999999999997,0.5132659659747819,9,-0.6077565344082203,-0.0944905684334384
104,1.0409999999999997,0.5083354571757926,9,-0.6133883991800075,-0.10505294200421489
105,1.0509999999999997,0.5034987734728832,9,-0.6188844546973317,-0.11538568122444848
106,1.0609999999999997,0.4987532619415647,9,-0.6242483274260893,-0.12549506548452455
107,1.0709999999999997,0.494096368739496,9,-0.629483475587808,-0.13538710684831207
108,1.0809999999999997,0.4895256345235894,9,-0.6345931990574808,-0.1450675645338914
109,1.0909999999999997,0.4850386901191569,9,-0.6395806489952427,-0.1545419588760858
110,1.1009999999999998,0.48063325242506827,9,-0.6444488371700952,-0.1638155847450269
111,1.1109999999999998,0.4763071205400542,9,-0.6492006449401588,-0.17289352440010464
112,1.1209999999999998,0.4720581720963427,9,-0.6538388318611352,-0.18178065976479252
113,1.1309999999999998,0.4678843597877985,9,-0.6583660439015243,-0.1904816841137258
114,1.1409999999999998,0.4637837080806312,9,-0.6627848212486895,-0.19900111316805835
115,1.1509999999999998,0.45975431009556916,9,-0.6670976056955584,-0.20734329559998926
116,1.1609999999999998,0.45579432465116293,9,-0.6713067476024831,-0.21551242295132017
117,1.1709999999999998,0.4519019734585825,9,-0.675414512433199,-0.22351253897461654
118,1.1809999999999996,0.44807553845893333,9,-0.6794230868680259,-0.23134754840909255
119,1.1909999999999996,0.4443133592947105,9,-0.6833345845004177,-0.23902122520570723
120,1.2009999999999996,0.44061383090757716,9,-0.6871510511262179,-0.24653722021864072
121,1.2109999999999996,0.4369754012551612,9,-0.6908744696373896,-0.2538990683822284
122,1.2209999999999996,0.43339656914004926,9,-0.6945067645339802,-0.26111019539393093
123,1.2309999999999997,0.42987588214459804,9,-0.6980498060698315,-0.2681739239252334
124,1.2409999999999997,0.4264119346655924,9,-0.7015054140488359,-0.2750934793832435
125,1.2509999999999997,0.42300336604316563,9,-0.7048753612894638,-0.2818719952462982
126,1.2609999999999997,0.41964885877874714,9,-0.7081613767760536,-0.2885125179973065
127,1.2709999999999997,0.4163471368371363,9,-0.7113651485156762,-0.2950180116785399
128,1.2809999999999997,0.4130969640281032,9,-0.7144883261196163,-0.3013913620915131
129,1.2909999999999997,0.4098971424632069,9,-0.7175325231284426,-0.3076353806652357
130,1.3009999999999997,0.40674651108378185,9,-0.7204993190994258,-0.3137528080156439
131,1.3109999999999997,0.403643944256293,9,-0.723390261474649,-0.319746317218356
132,1.3209999999999997,0.40058835043149144,9,-0.7262068672474605,-0.3256185168159691
133,1.3309999999999997,0.3975786708640121,9,-0.7289506244448012,-0.3313719535807891
134,1.3409999999999997,0.3946138783892619,9,-0.7316229934419453,-0.3370091150526834
135,1.3509999999999998,0.3916929762546263,9,-0.7342254081251123,-0.342532431870486
136,1.3609999999999998,0.3888149970022044,9,-0.7367592769168897,-0.3479442799146853
137,1.3709999999999998,0.3859790014004377,9,-0.7392259836788698,-0.3532469822784321
138,1.3809999999999998,0.38318407742215793,9,-0.7416268885043638,-0.3584428110822058
139,1.3909999999999996,0.38042933926671474,9,-0.7439633284136102,-0.3635339891468955
140,1.4009999999999996,0.377713926423983,9,-0.7462366179628284,-0.36852269153884537
141,1.4109999999999996,0.37503700277817165,9,-0.748448049777779,-0.37341104699960737
142,1.4209999999999996,0.3723977557494723,9,-0.7505988950213975,-0.3782011392719252
143,1.4309999999999996,0.36979539547169826,9,-0.7526904038044425,-0.38289500833274426
144,1.4409999999999996,0.3672291540041639,9,-0.7547238055472303,-0.3874946515430664
145,1.4509999999999996,0.3646982845761545,9,-0.7567003092997399,-0.39200202472358536
146,1.4609999999999996,0.3622020608624231,9,-0.7586211040266415,-0.3964190431642184
147,1.4709999999999996,0.3597397762882394,9,-0.76048735886323,-0.40074758257499066
148,1.4809999999999997,0.35731074336259294,9,-0.7623002233475363,-0.4049894799849434
149,1.4909999999999997,0.35491429303822947,9,-0.7640608276331691,-0.4091465345949396
150,1.5009999999999997,0.3525497740972686,9,-0.7657702826871401,-0.41322050858987147
151,1.5109999999999997,0.3502165525612178,9,-0.7674296804761097,-0.4172131279148919
152,1.5209999999999997,0.34791401112426046,9,-0.7690400941442413,-0.4211260830199809
153,1.5309999999999997,0.34564154860875257,9,-0.7706025781855002,-0.4249610295767476
154,1.5409999999999997,0.3433985794419209,9,-0.772118168612346,-0.428719589170425
155,1.5509999999999997,0.3411845331528047,9,-0.7735878831229865,-0.4324033499701818
156,1.5609999999999997,0.33899885388853307,9,-0.775012721268729,-0.43601386738019593
157,1.5709999999999997,0.3368409999490771,9,-0.7763936646227001,-0.439552664673623
158,1.5809999999999997,0.3347104433396585,9,-0.7777316769510556,-0.4430212336113971
159,1.5909999999999997,0.3326066693400378,9,-0.7790277043874301,-0.4464210350473923
160,1.6009999999999995,0.3305291760899439,9,-0.7802826756111245,-0.4497534995211806
161,1.6109999999999995,0.3284774741899442,9,-0.7814975020297048,-0.4530200278397606
162,1.6209999999999996,0.32645108631708836,9,-0.7826730779660658,-0.4562219916489774
163,1.6309999999999996,0.32444954685469046,9,-0.7838102808501882,-0.45936073399549776
164,1.6409999999999996,0.3224724015356491,9,-0.7849099714155663,-0.4624375698799172
165,1.6509999999999996,0.32051920709872816,9,-0.7859729939002126,-0.4654537868014844
166,1.6609999999999996,0.3185895309572548,9,-0.787000176252186,-0.4684106452949312
167,1.6709999999999996,0.3166829508797128,9,-0.7879923303392113,-0.4713093794594985
168,1.6809999999999996,0.3147990546817372,9,-0.7889502521622919,-0.4741511974805547
169,1.6909999999999996,0.31293743992903617,9,-0.7898747220728752,-0.47693728214383907
170,1.7009999999999996,0.31109771365079375,9,-0.7907665049932369,-0.4796687913424431
171,1.7109999999999996,0.30927949206312105,9,-0.7916263506396727,-0.48234685857655163
172,1.7209999999999996,0.30748240030214996,9,-0.792454993748136,-0.48497259344598603
173,1.7309999999999997,0.3057060721663779,9,-0.793253154301911,-0.4875470821355331
174,1.7409999999999997,0.3039501498678921,9,-0.7940215377608278,-0.49007138789293575
175,1.7509999999999997,0.3022142837921189,9,-0.794760835291687,-0.49254655149956805
176,1.7609999999999997,0.30049813226575817,9,-0.7954717239994646,-0.4949735917337065
177,1.7709999999999997,0.29880136133258056,9,-0.7961548671588786,-0.49735350582629806
178,1.7809999999999997,0.29712364453677714,9,-0.796810914445961,-0.49968726990918383
179,1.7909999999999997,0.2954646627135679,9,-0.7974405021692412,-0.5019758394556733
180,1.8009999999999997,0.2938241037867852,9,-0.7980442535002747,-0.5042201497134895
181,1.8109999999999997,0.29220166257316404,9,-0.7986227787030435,-0.5064211161298795
182,1.8209999999999995,0.29059704059308084,9,-0.7991766753620596,-0.5085796347689788
183,1.8309999999999995,0.2890099458874933,9,-0.7997065286088045,-0.5106965827213112
184,1.8409999999999995,0.2874400928408475,9,-0.8002129113463237,-0.5127728185054762
185,1.8509999999999995,0.28588720200972456,9,-0.8006963844715527,-0.5148091824618282
186,1.8609999999999995,0.2843509999570124,9,-0.8011574970954762,-0.5168064971384638
187,1.8709999999999996,0.2828312190913951,9,-0.8015967867605659,-0.5187655676691708
188,1.8809999999999996,0.2813275975119618,9,-0.8020147796555921,-0.5206871821436303
189,1.8909999999999996,0.2798398788577473,9,-0.802001124974783,-0.5221612461170357
190,1.9009999999999996,0.27836781216202006,9,-0.7997779751929806,-0.5214101630309604
191,1.9109999999999996,0.2769111517111461,9,-0.7975767604015218,-0.5206656086903757
192,1.9209999999999996,0.27546965690786057,9,-0.7953972907350224,-0.5199276338271619
193,1.9309999999999996,0.2740430921387883,9,-0.7932393767182739,-0.5191962845794856
194,1.9409999999999996,0.2726312266460588,9,-0.7911028292870805,-0.5184716026410217
195,1.9509999999999996,0.27123383440287036,9,-0.7889874598090003,-0.5177536254061299
196,1.9609999999999996,0.2698506939928609,9,-0.7868930801040576,-0.5170423861111967
197,1.9709999999999996,0.26848158849315074,9,-0.7848195024654443,-0.5163379139722936
198,1.9809999999999997,0.2671263053609289,9,-0.7827665396802856,-0.5156402343193567
199,1.9909999999999997,0.2657846363234556,9,-0.7807340050504695,-0.5149493687270139
200,2.001,0.26445637727136434,9,-0.7787217124136013,-0.514265335142237
201,2.0109999999999997,0.26314132815514674,9,-0.7767294761640616,-0.5135881480089148
202,2.0209999999999995,0.26183929288471064,9,-0.774757111274225,-0.5129178183895143
203,2.0309999999999997,0.26055007923190554,9,-0.7728044333158082,-0.5122543540839026
204,2.0409999999999995,0.2592734987359138,9,-0.7708712584813902,-0.5115977597454764
205,2.0509999999999997,0.2580093666114091,9,-0.7689574036060653,-0.5109480369946562
206,2.0609999999999995,0.2567575016593887,9,-0.7670626861892417,-0.510305184529853
207,2.0709999999999997,0.25551772618058916,9,-0.765186924416557,-0.5096691982359678
208,2.0809999999999995,0.25428986589139846,9,-0.7633299371819201,-0.5090400712905216
209,2.0909999999999997,0.25307374984218084,9,-0.7614915441096308,-0.5084177942674499
210,2.1009999999999995,0.2518692103379344,9,-0.7596715655765631,-0.5078023552386287
211,2.1109999999999998,0.2506760828612033,9,-0.7578698227343857,-0.5071937398731825
212,2.1209999999999996,0.24949420599717123,9,-0.7560861375317897,-0.5065919315346185
213,2.131,0.2483234213608635,9,-0.7543203327366843,-0.5059969113758208
214,2.1409999999999996,0.2471635735263896,9,-0.7525722319583267,-0.505408658431937
215,2.1509999999999994,0.24601450995815907,9,-0.7508416596693539,-0.5048271497111948
216,2.1609999999999996,0.24487608094400748,9,-0.7491284412276664,-0.5042523602836589
217,2.1709999999999994,0.24374813953017055,9,-0.7474324028981422,-0.5036842633679717
218,2.1809999999999996,0.24263054145804683,9,-0.7457533718741161,-0.5031228304160692
219,2.1909999999999994,0.24152314510269293,9,-0.7440911762986077,-0.5025680311959148
220,2.2009999999999996,0.24042581141299416,9,-0.742445645285237,-0.5020198338722429
221,2.2109999999999994,0.23933840385346003,9,-0.7408166089388049,-0.5014782050853448
222,2.2209999999999996,0.23826078834759123,9,-0.7392038983754763,-0.500943110027885
223,2.2309999999999994,0.23719283322277016,9,-0.7376073457425468,-0.5004145125197766
224,2.2409999999999997,0.2361344091566266,9,-0.7360267842377466,-0.49989237508112
225,2.2509999999999994,0.23508538912483348,9,-0.734462048128037,-0.4993766590032035
226,2.2609999999999997,0.23404564835028754,9,-0.7329129727678778,-0.4988673244175903
227,2.2709999999999995,0.23301506425363286,9,-0.7313793946169131,-0.4983643303632803
228,2.2809999999999997,0.2319935164050855,9,-0.729861151257063,-0.4978676348519775
229,2.2909999999999995,0.2309808864775208,9,-0.7283580814089781,-0.49737719493145727
230,2.3009999999999997,0.22997705820078232,9,-0.7268700249478217,-0.4968929667470394
231,2.3109999999999995,0.2289819173171788,9,-0.725396822918376,-0.4964149056011973
232,2.3209999999999997,0.22799535153813014,9,-0.723938317549415,-0.49594296601128485
233,2.3309999999999995,0.22701725050193056,9,-0.7224943522673728,-0.49547710176544224
234,2.3409999999999997,0.22604750573259297,9,-0.7210647717092199,-0.49501726597662693
235,2.3509999999999995,0.22508601059974487,9,-0.7196494217345873,-0.4945634111348425
236,2.3609999999999993,0.22413266027954265,9,-0.7182481494371098,-0.49411548915756714
237,2.3709999999999996,0.22318735171657533,9,-0.716860803154948,-0.4936734514383727
238,2.3809999999999993,0.22224998358672837,9,-0.7154872324805179,-0.49323724889378956
239,2.3909999999999996,0.2213204562609787,9,-0.7141272882694079,-0.4928068320084291
240,2.4009999999999994,0.22039867177009587,9,-0.7127808226484622,-0.49238215087836634
241,2.4109999999999996,0.2194845337702199,9,-0.7114476890230508,-0.49196315525283085
242,2.4209999999999994,0.21857794750929377,9,-0.7101277420835131,-0.4915497945742194
243,2.4309999999999996,0.21767881979432335,9,-0.7088208378107874,-0.49114201801646407
244,2.4409999999999994,0.21678705895944292,9,-0.7075268334812176,-0.49073977452177464
245,2.4509999999999996,0.21590257483476138,9,-0.7062455876705561,-0.49034301283579473
246,2.4609999999999994,0.21502527871596916,9,-0.7049769602571637,-0.48995168154119456
247,2.4709999999999996,0.21415508333468236,9,-0.7037208124244281,-0.4895657290897457
248,2.4809999999999994,0.2132919028295043,9,-0.7024770066623894,-0.48918510383288516
249,2.4909999999999997,0.21243565271778408,9,-0.7012454067686305,-0.48880975405084637
250,2.5009999999999994,0.21158624986805283,9,-0.7000258778483879,-0.488439627980335
251,2.5109999999999997,0.21074361247311832,9,-0.6988182863139657,-0.48807467384084735
252,2.5209999999999995,0.20990766002380015,9,-0.6976224998834175,-0.4877148398596174
253,2.5309999999999997,0.20907831328328727,9,-0.696438387578551,-0.48736007429526373
254,2.5409999999999995,0.20825549426210158,9,-0.695265819722257,-0.48701032546015544
255,2.5509999999999997,0.2074391261936496,9,-0.6941046679352025,-0.48666554174155296
256,2.5609999999999995,0.2066291335103476,9,-0.6929548051318896,-0.48632567162154194
257,2.5709999999999993,0.20582544182030343,9,-0.691816105516124,-0.4859906636958206
258,2.5809999999999995,0.20502797788454094,9,-0.690688444575913,-0.4856604666913721
259,2.5909999999999993,0.20423666959475115,9,-0.6895716990778055,-0.4853350294830543
260,2.6009999999999995,0.20345144595155717,9,-0.6884657470607213,-0.4850143011091641
261,2.6109999999999993,0.2026722370432785,9,-0.687370467829279,-0.4846982307860005
262,2.6209999999999996,0.20189897402518128,9,-0.6862857419466568,-0.4843867679214755
263,2.6309999999999993,0.2011315890992019,9,-0.6852114512270144,-0.4840798621278125
264,2.6409999999999996,0.20037001549413105,9,-0.6841474787274943,-0.48377746323336324
265,2.6509999999999994,0.19961418744624676,9,-0.6830937087398389,-0.4834795212935921
266,2.6609999999999996,0.19886404018038337,9,-0.6820500267816514,-0.483185986601268
267,2.6709999999999994,0.19811950989142652,9,-0.6810163195873078,-0.4828968096958813
268,2.6809999999999996,0.1973805337262216,9,-0.6799924750985782,-0.4826119413723566
269,2.6909999999999994,0.19664704976588634,9,-0.6789783824549515,-0.48233133268906514
270,2.7009999999999996,0.19591899700851542,9,-0.6779739319837111,-0.4820549349751957
271,2.7109999999999994,0.19519631535226858,9,-0.6769790151897777,-0.4817826998375091
272,2.7209999999999996,0.19447894557883136,9,-0.6759935247453419,-0.4815145791665105
273,2.7309999999999994,0.19376682933723915,9,-0.6750173544793167,-0.4812505251420775
274,2.7409999999999997,0.1930599091280555,9,-0.6740503993666296,-0.4809904902385741
275,2.7509999999999994,0.19235812828789536,9,-0.6730925555173701,-0.4807344272294748
276,2.7609999999999997,0.1916614309742847,9,-0.6721437201658363,-0.48048228919155167
277,2.7709999999999995,0.19096976215084813,9,-0.6712037916594747,-0.4802340295086266
278,2.7809999999999993,0.19028306757281557,9,-0.6702726694477449,-0.47998960187492934
279,2.7909999999999995,0.18960129377284132,9,-0.6693502540709388,-0.47974896029809755
280,2.8009999999999993,0.1889243880471261,9,-0.6684364471489542,-0.47951205910182815
281,2.8109999999999995,0.18825229844183572,9,-0.6675311513700584,-0.47927885292822264
282,2.8209999999999993,0.18758497373980862,9,-0.6666342704796369,-0.4790492967398282
283,2.8309999999999995,0.1869223634475451,9,-0.6657457092689719,-0.4788233458214268
284,2.8409999999999993,0.18626441778247102,9,-0.6648653735640394,-0.47860095578156836
285,2.8509999999999995,0.18561108766047008,9,-0.6639931702143483,-0.47838208255387826
286,2.8609999999999993,0.1849623246836771,9,-0.6631290070818472,-0.47816668239817006
287,2.8709999999999996,0.18431808112852668,9,-0.6622727930298888,-0.4779547119013622
288,2.8809999999999993,0.18367830993405074,9,-0.6614244379122797,-0.4777461279782289
289,2.8909999999999996,0.18304296469041856,9,-0.6605838525624206,-0.477540887872002
290,2.9009999999999994,0.18241199962771462,9,-0.659750948782543,-0.47733894915482844
291,2.9109999999999996,0.1817853696049468,9,-0.6589256393330646,-0.4771402697281178
292,2.9209999999999994,0.18116303009928114,9,-0.6581078379220551,-0.47694480782277393
293,2.9309999999999996,0.18054493719549644,9,-0.657297459194828,-0.4767525219993315
294,2.9409999999999994,0.1799310475756546,9,-0.6564944187236683,-0.4765633711480137
295,2.9509999999999996,0.17932131850898006,9,-0.6556986329976879,-0.4763773144887079
296,2.9609999999999994,0.17871570784194532,9,-0.6549100194128362,-0.47619431157089087
297,2.9709999999999996,0.17811417398855608,9,-0.6541284962620443,-0.47601432227348817
298,2.9809999999999994,0.17751667592083198,9,-0.6533539827255279,-0.47583730680469594
299,2.990999999999999,0.1769231731594785,9,-0.6525863988612401,-0.47566322570176167
300,3.0009999999999994,0.17633362576474512,9,-0.6518256655954773,-0.4754920398307322
301,3.0109999999999992,0.17574799432746602,9,-0.6510717047136486,-0.4753237103861826
302,3.0209999999999995,0.1751662399602781,9,-0.6503244388511966,-0.4751581988909185
303,3.0309999999999993,0.17458832428901358,9,-0.6495837914846792,-0.47499546719566554
304,3.0409999999999995,0.1740142094442618,9,-0.6488496869230107,-0.4748354774787489
305,3.0509999999999993,0.1734438580530974,9,-0.6481220502988625,-0.47467819224576513
306,3.0609999999999995,0.17287723323097032,9,-0.6474008075602198,-0.47452357432924946
307,3.0709999999999993,0.17231429857375452,9,-0.6466858854620904,-0.47437158688833586
308,3.0809999999999995,0.17175501814995137,9,-0.6459772115583788,-0.4742221934084275
309,3.0909999999999993,0.17119935649304438,9,-0.645274714193904,-0.4740753577008596
310,3.1009999999999995,0.170647278594002,9,-0.6445783224965704,-0.47393104390256846
311,3.1109999999999993,0.17009874989392482,9,-0.643887966369681,-0.4737892164757562
312,3.1209999999999996,0.1695537362768344,9,-0.6432035764844124,-0.473649840207578
313,3.1309999999999993,0.16901220406259987,9,-0.6425250842724095,-0.47351288020980964
314,3.1409999999999996,0.16847412000000003,9,-0.6418524219185298,-0.4733783019185297
315,3.1509999999999994,0.16793945125991752,9,-0.6411855223537247,-0.47324607109380723
316,3.1609999999999996,0.16740816542866185,9,-0.6405243192480488,-0.4731161538193869
317,3.1709999999999994,0.16688023050141917,9,-0.6398687470037877,-0.4729885165023685
318,3.1809999999999996,0.16635561487582523,9,-0.6392187407487228,-0.4728631258728975
319,3.1909999999999994,0.16583428734565972,9,-0.6385742363295065,-0.47273994898384675
320,3.200999999999999,0.165316217094658,9,-0.6379351703051523,-0.47261895321049435
321,3.2109999999999994,0.16480137369043915,9,-0.6373014799406385,-0.47250010625019934
322,3.220999999999999,0.16428972707854708,9,-0.6366731032006135,-0.4723833761220665
323,3.2309999999999994,0.16378124757660173,9,-0.6360499787432087,-0.47226873116660695
324,3.240999999999999,0.16327590586855914,9,-0.635432045913939,-0.47215614004537987
325,3.2509999999999994,0.16277367299907725,9,-0.6348192447397074,-0.47204557174063017
326,3.2609999999999992,0.16227452036798534,9,-0.6342115159228893,-0.4719369955549039
327,3.2709999999999995,0.16177841972485482,9,-0.6336088008355045,-0.4718303811106497
328,3.2809999999999993,0.16128534316366966,9,-0.6330110415134708,-0.4717256983498011
329,3.2909999999999995,0.16079526311759346,9,-0.6324181806509274,-0.4716229175333339
330,3.3009999999999993,0.16030815235383222,9,-0.6318301615946387,-0.47152200924080645
331,3.3109999999999995,0.1598239839685896,9,-0.6312469283384565,-0.4714229443698669
332,3.3209999999999993,0.15934273138211386,9,-0.6306684255178504,-0.47132569413573655
333,3.3309999999999995,0.15886436833383372,9,-0.6300945984045003,-0.4712302300706666
334,3.3409999999999993,0.1583888688775816,9,-0.6295253929009377,-0.47113652402335604
335,3.3509999999999995,0.15791620737690246,9,-0.6289607555352463,-0.47104454815834385
336,3.3609999999999993,0.15744635850044633,9,-0.6284006334558097,-0.47095427495536335
337,3.3709999999999996,0.15697929721744294,9,-0.6278449744261002,-0.47086567720865724
338,3.3809999999999993,0.15651499879325648,9,-0.627293726819512,-0.47077872802625553
339,3.3909999999999996,0.1560534387850192,9,-0.6267468396142405,-0.4706934008292213
340,3.4009999999999994,0.155594593037342,9,-0.6262042623881869,-0.4706096693508449
341,3.4109999999999996,0.1551384376781003,9,-0.6256659453138983,-0.470527507635798
342,3.4209999999999994,0.15468494911429412,9,-0.625131839153546,-0.4704468900392519
343,3.430999999999999,0.1542341040279802,9,-0.6246018952539216,-0.4703677912259414
344,3.4409999999999994,0.15378587937227553,9,-0.6240760655414649,-0.4702901861691894
345,3.450999999999999,0.1533402523674298,9,-0.6235543025173119,-0.47021405014988216
346,3.4609999999999994,0.15289720049696623,9,-0.6230365592523671,-0.4701393587554009
347,3.470999999999999,0.1524567015038894,9,-0.6225227893823867,-0.4700660878784973
348,3.4809999999999994,0.15201873338695782,9,-0.6220129471030916,-0.4699942137161338
349,3.490999999999999,0.15158327439702096,9,-0.6215069871652865,-0.46992371276826556
350,3.5009999999999994,0.15115030303341906,9,-0.6210048648699892,-0.46985456183657015
351,3.5109999999999992,0.15071979804044436,9,-0.6205065360635866,-0.4697867380231423
352,3.5209999999999995,0.1502917384038626,9,-0.6200119571329888,-0.4697202187291263
353,3.5309999999999993,0.14986610334749367,9,-0.619521085000795,-0.4696549816533013
354,3.5409999999999995,0.14944287232985035,9,-0.6190338771204735,-0.4695910047906232
355,3.5509999999999993,0.14902202504083362,9,-0.6185502914715467,-0.4695282664307131
356,3.5609999999999995,0.1486035413984836,9,-0.6180702865547777,-0.46946674515629405
357,3.5709999999999993,0.14818740154578552,9,-0.6175938213873755,-0.46940641984159
358,3.5809999999999995,0.14777358584752864,9,-0.617120855498188,-0.4693472696506593
359,3.5909999999999993,0.1473620748872181,9,-0.6166513489229184,-0.4692892740357003
360,3.6009999999999995,0.1469528494640378,9,-0.6161852621993366,-0.46923241273529875
361,3.6109999999999993,0.14654589058986434,9,-0.6157225563624892,-0.46917666577262485
362,3.6209999999999996,0.14614117948632976,9,-0.6152631929399341,-0.4691220134536044
363,3.6309999999999993,0.1457386975819334,9,-0.6148071339469514,-0.46906843636501805
364,3.640999999999999,0.1453384265092008,9,-0.6143543418817818,-0.469015915372581
365,3.6509999999999994,0.14494034810188994,9,-0.613904779720861,-0.46896443161897106
366,3.660999999999999,0.1445444443922426,9,-0.6134584109140496,-0.46891396652180706
367,3.6709999999999994,0.14415069760828117,9,-0.6130151993798846,-0.46886450177160344
368,3.680999999999999,0.14375909017114918,9,-0.6125751095008171,-0.4688160193296679
369,3.6909999999999994,0.1433696046924953,9,-0.6121381061184752,-0.4687685014259799
370,3.700999999999999,0.14298222397189952,9,-0.6117041545289107,-0.46872193055701117
371,3.7109999999999994,0.14259693099434118,9,-0.6112732204778726,-0.4686762894835314
372,3.720999999999999,0.14221370892770765,9,-0.6108452701560684,-0.4686315612283607
373,3.7309999999999994,0.1418325411203431,9,-0.6104202701944492,-0.4685877290741061
374,3.740999999999999,0.14145341109863677,9,-0.6099981876594879,-0.46854477656085114
375,3.7509999999999994,0.14107630256464945,9,-0.6095789900484779,-0.4685026874838285
376,3.7609999999999992,0.1407011993937783,9,-0.6091626452848307,-0.4684614458910524
377,3.7709999999999995,0.14032808563245827,9,-0.6087491217133922,-0.468421036080934
378,3.7809999999999993,0.1399569454959006,9,-0.6083383880957636,-0.468381442599863
379,3.7909999999999995,0.13958776336586656,9,-0.607930413605635,-0.4683426502397685
380,3.8009999999999993,0.13922052378847677,9,-0.6075251678241297,-0.4683046440356529
381,3.8109999999999995,0.13885521147205462,9,-0.6071226207351704,-0.46826740926311583
382,3.8209999999999993,0.13849181128500396,9,-0.6067227427208413,-0.46823093143583727
383,3.8309999999999995,0.1381303082537197,9,-0.6063255045567841,-0.46819519630306444
384,3.8409999999999993,0.13777068756053115,9,-0.6059308774075987,-0.46816018984706753
385,3.850999999999999,0.13741293454167752,9,-0.6055388328222605,-0.468125898280583
386,3.8609999999999993,0.13705703468531472,9,-0.6051493427295593,-0.4680923080442446
387,3.870999999999999,0.13670297362955314,9,-0.6047623794335549,-0.4680594058040018
388,3.8809999999999993,0.13635073716052568,9,-0.6043779156090474,-0.4680271784485217
389,3.890999999999999,0.13600031121048578,9,-0.6039959242970777,-0.46799561308659193
390,3.9009999999999994,0.1356516818559344,9,-0.6036163789004325,-0.4679646970444981
391,3.910999999999999,0.13530483531577606,9,-0.6032392531791902,-0.46793441786341416
392,3.9209999999999994,0.1349597579495027,9,-0.6028645212462753,-0.4679047632967726
393,3.930999999999999,0.13461643625540579,9,-0.602492157563041,-0.4678757213076352
394,3.9409999999999994,0.13427485686881505,9,-0.6021221369348755,-0.46784728006606047
395,3.950999999999999,0.1339350065603645,9,-0.6017544345068374,-0.4678194279464729
396,3.9609999999999994,0.1335968722342843,9,-0.6013890257593062,-0.4677921535250219
397,3.970999999999999,0.13326044092671874,9,-0.6010258865036763,-0.46776544557695754
398,3.9809999999999994,0.13292569980406937,9,-0.6006649928780576,-0.46773929307398826
399,3.990999999999999,0.1325926361613631,9,-0.6003063213430283,-0.46771368518166523


==> excited_state_ASWAPn40m0S_z00.csv <==
,index,ans_name,fmt_name,distance,vqe_energy,repulsion,vqe_plus_rep
77,1254,ASWAP,ASWAPn40m0S_z00,0.1,1.67E-16,5.29E+00,5.29E+00
73,1243,ASWAP,ASWAPn40m0S_z00,0.5,-9.88E-11,1.06E+00,1.06E+00
14,278,ASWAP,ASWAPn40m0S_z00,0.9,-2.76E-13,5.88E-01,5.88E-01
38,715,ASWAP,ASWAPn40m0S_z00,1.3,-3.30E-13,4.07E-01,4.07E-01
35,485,ASWAP,ASWAPn40m0S_z00,1.7,3.33E-16,3.11E-01,3.11E-01
66,1037,ASWAP,ASWAPn40m0S_z00,2.1,-3.16E-13,2.52E-01,2.52E-01
37,707,ASWAP,ASWAPn40m0S_z00,2.5,-5.00E-16,2.12E-01,2.12E-01
32,476,ASWAP,ASWAPn40m0S_z00,2.9,4.16E-17,1.82E-01,1.82E-01
69,1210,ASWAP,ASWAPn40m0S_z00,3.3,4.72E-16,1.60E-01,1.60E-01
28,459,ASWAP,ASWAPn40m0S_z00,3.7,8.33E-17,1.43E-01,1.43E-01

==> excited_state_ASWAPn40m1S_z05.csv <==
,index,ans_name,fmt_name,distance,vqe_energy,repulsion,vqe_plus_rep
22,345,ASWAP,ASWAPn40m1S_z05,0.1,-1.672813097,5.29E+00,3.62E+00
8,150,ASWAP,ASWAPn40m1S_z05,0.5,-1.409917726,1.06E+00,-3.52E-01
78,1263,ASWAP,ASWAPn40m1S_z05,0.9,-1.16189676,5.88E-01,-5.74E-01
17,311,ASWAP,ASWAPn40m1S_z05,1.3,-0.979044721,4.07E-01,-5.72E-01
25,420,ASWAP,ASWAPn40m1S_z05,1.7,-0.848834591,3.11E-01,-5.38E-01
4,59,ASWAP,ASWAPn40m1S_z05,2.1,-0.759799924,2.52E-01,-5.08E-01
68,1040,ASWAP,ASWAPn40m1S_z05,2.5,-0.700118741,2.12E-01,-4.88E-01
47,774,ASWAP,ASWAPn40m1S_z05,2.9,-0.659818103,1.82E-01,-4.77E-01
12,255,ASWAP,ASWAPn40m1S_z05,3.3,-0.631879398,1.60E-01,-4.72E-01
9,152,ASWAP,ASWAPn40m1S_z05,3.7,-0.611741144,1.43E-01,-4.69E-01

==> excited_state_ASWAPn40m2S_z00.csv <==
,index,ans_name,fmt_name,distance,vqe_energy,repulsion,vqe_plus_rep
48,785,ASWAP,ASWAPn40m2S_z00,0.1,-2.560721408,5.29E+00,2.73E+00
5,71,ASWAP,ASWAPn40m2S_z00,0.5,-2.086865772,1.06E+00,-1.03E+00
52,843,ASWAP,ASWAPn40m2S_z00,0.9,-1.692680501,5.88E-01,-1.10E+00
45,761,ASWAP,ASWAPn40m2S_z00,1.3,-1.428826874,4.07E-01,-1.02E+00
43,755,ASWAP,ASWAPn40m2S_z00,1.7,-1.267946776,3.11E-01,-9.57E-01
67,1038,ASWAP,ASWAPn40m2S_z00,2.1,-1.180080441,2.52E-01,-9.28E-01
10,172,ASWAP,ASWAPn40m2S_z00,2.5,-1.128182841,2.12E-01,-9.17E-01
53,853,ASWAP,ASWAPn40m2S_z00,2.9,-1.100865867,1.82E-01,-9.18E-01
34,480,ASWAP,ASWAPn40m2S_z00,3.3,-1.077575474,1.60E-01,-9.17E-01
1,23,ASWAP,ASWAPn40m2S_z00,3.7,-1.059577779,1.43E-01,-9.17E-01

==> excited_state_ASWAPn40m2S_z10.csv <==
,index,ans_name,fmt_name,distance,vqe_energy,repulsion,vqe_plus_rep
2,35,ASWAP,ASWAPn40m2S_z10,0.1,-0.705158926,5.29E+00,4.59E+00
0,6,ASWAP,ASWAPn40m2S_z10,0.5,-1.129094536,1.06E+00,-7.07E-02
27,445,ASWAP,ASWAPn40m2S_z10,0.9,-1.270824071,5.88E-01,-6.83E-01
64,1022,ASWAP,ASWAPn40m2S_z10,1.3,-1.262296334,4.07E-01,-8.55E-01
59,953,ASWAP,ASWAPn40m2S_z10,1.7,-1.221618146,3.11E-01,-9.10E-01
20,330,ASWAP,ASWAPn40m2S_z10,2.1,-1.17898184,2.52E-01,-9.27E-01
70,1222,ASWAP,ASWAPn40m2S_z10,2.5,-1.143309971,2.12E-01,-9.32E-01
26,436,ASWAP,ASWAPn40m2S_z10,2.9,-1.115300951,1.82E-01,-9.33E-01
24,367,ASWAP,ASWAPn40m2S_z10,3.3,-1.093454373,1.60E-01,-9.33E-01
15,281,ASWAP,ASWAPn40m2S_z10,3.7,-1.076173092,1.43E-01,-9.33E-01

==> excited_state_ASWAPn40m3S_z05.csv <==
,index,ans_name,fmt_name,distance,vqe_energy,repulsion,vqe_plus_rep
21,342,ASWAP,ASWAPn40m3S_z05,0.1,-0.841207228,5.29E+00,4.45E+00
6,76,ASWAP,ASWAPn40m3S_z05,0.5,-1.112146017,1.06E+00,-5.38E-02
62,971,ASWAP,ASWAPn40m3S_z05,0.9,-1.151584338,5.88E-01,-5.64E-01
55,867,ASWAP,ASWAPn40m3S_z05,1.3,-1.082231864,4.07E-01,-6.75E-01
7,149,ASWAP,ASWAPn40m3S_z05,1.7,-0.997871881,3.11E-01,-6.87E-01
11,177,ASWAP,ASWAPn40m3S_z05,2.1,-0.923278455,2.52E-01,-6.71E-01
16,283,ASWAP,ASWAPn40m3S_z05,2.5,-0.86583278,2.12E-01,-6.54E-01
30,463,ASWAP,ASWAPn40m3S_z05,2.9,-0.824057409,1.82E-01,-6.42E-01
13,273,ASWAP,ASWAPn40m3S_z05,3.3,-0.794256084,1.60E-01,-6.34E-01
3,39,ASWAP,ASWAPn40m3S_z05,3.7,-0.772834246,1.43E-01,-6.30E-01

==> excited_state_ASWAPn40m4S_z00.csv <==
,index,ans_name,fmt_name,distance,vqe_energy,repulsion,vqe_plus_rep
39,716,ASWAP,ASWAPn40m4S_z00,0.1,1.702555584,5.29E+00,6.99E+00
71,1228,ASWAP,ASWAPn40m4S_z00,0.5,0.62083602,1.06E+00,1.68E+00
41,724,ASWAP,ASWAPn40m4S_z00,0.9,0.046550811,5.88E-01,6.35E-01
33,477,ASWAP,ASWAPn40m4S_z00,1.3,-0.174396586,4.07E-01,2.33E-01
29,462,ASWAP,ASWAPn40m4S_z00,1.7,-0.266871311,3.11E-01,4.44E-02
51,840,ASWAP,ASWAPn40m4S_z00,2.1,-0.301237682,2.52E-01,-4.92E-02
46,772,ASWAP,ASWAPn40m4S_z00,2.5,-0.312649848,2.12E-01,-1.01E-01
56,916,ASWAP,ASWAPn40m4S_z00,2.9,-0.316025878,1.82E-01,-1.34E-01
19,325,ASWAP,ASWAPn40m4S_z00,3.3,-0.316888226,1.60E-01,-1.57E-01
31,467,ASWAP,ASWAPn40m4S_z00,3.7,-0.317074798,1.43E-01,-1.74E-01

==> extrap_data_boeblingen_False.csv <==
,distance,device_name,abs_log_err,extrapolated
963,0.1,boeblingen,-2.0010387573654738,False
61,0.5,boeblingen,-2.2278009137672545,False
872,0.9,boeblingen,-2.0677740294201405,False
1021,1.3000000000000003,boeblingen,-2.8035828757728334,False
429,1.7000000000000002,boeblingen,-2.2205295648816707,False
865,2.1,boeblingen,-1.9199201360702132,False
457,2.5000000000000004,boeblingen,-2.0436384976790856,False
927,2.9000000000000004,boeblingen,-2.001443985131591,False
454,3.3000000000000003,boeblingen,-2.031924296370469,False
260,3.7,boeblingen,-2.026706124378837,False


==> extrap_data_boeblingen_True.csv <==
,distance,device_name,abs_log_err,extrapolated
290,0.1,boeblingen,-2.6185424319921595,True
403,0.5,boeblingen,-1.8763841247001054,True
1014,0.9,boeblingen,-2.2438922871849294,True
180,1.3000000000000003,boeblingen,-3.1265144168857213,True
100,1.7000000000000002,boeblingen,-2.0312494189870423,True
1007,2.1,boeblingen,-1.9308145169387678,True
182,2.5000000000000004,boeblingen,-2.216296153310389,True
1118,2.9000000000000004,boeblingen,-2.096753677609044,True
1060,3.3000000000000003,boeblingen,-2.137774325271596,True
119,3.7,boeblingen,-2.1246216026425127,True


==> extrap_data_johannesburg_False.csv <==
,distance,device_name,abs_log_err,extrapolated
1226,0.1,johannesburg,-2.1141435957084003,False
416,0.5,johannesburg,-2.215734147140248,False
268,0.9,johannesburg,-2.26975739056636,False
348,1.3000000000000003,johannesburg,-2.8325498009467,False
361,1.7000000000000002,johannesburg,-2.1133182422397394,False
952,2.1,johannesburg,-2.2829598173735253,False
441,2.5000000000000004,johannesburg,-2.3429220726385838,False
337,2.9000000000000004,johannesburg,-2.2828444892157114,False
1242,3.3000000000000003,johannesburg,-2.277430819958318,False
731,3.7,johannesburg,-2.3050991284986777,False


==> extrap_data_johannesburg_True.csv <==
,distance,device_name,abs_log_err,extrapolated
380,0.1,johannesburg,-2.967734480300339,True
212,0.5,johannesburg,-2.2881430355501835,True
831,0.9,johannesburg,-2.2042382669880958,True
636,1.3000000000000003,johannesburg,-3.508259920496786,True
649,1.7000000000000002,johannesburg,-2.7723226635666545,True
504,2.1,johannesburg,-2.564911101160578,True
1047,2.5000000000000004,johannesburg,-2.919669670020601,True
1186,2.9000000000000004,johannesburg,-2.4278936789175103,True
396,3.3000000000000003,johannesburg,-2.6338072692148224,True
240,3.7,johannesburg,-2.693373498701016,True


==> extrap_data_ourense_False.csv <==
,distance,device_name,abs_log_err,extrapolated
336,0.1,ourense,-1.8557306419000943,False
812,0.5,ourense,-1.7343003030245576,False
422,0.9,ourense,-1.9227006071824497,False
25,1.3000000000000003,ourense,-2.191024536056586,False
1258,1.7000000000000002,ourense,-1.7673813142345407,False
730,2.1,ourense,-1.6343694483548348,False
1240,2.5000000000000004,ourense,-1.766776670005204,False
810,2.9000000000000004,ourense,-1.7721881290508052,False
496,3.3000000000000003,ourense,-1.777347264812346,False
1026,3.7,ourense,-1.779648557127064,False


==> extrap_data_ourense_True.csv <==
,distance,device_name,abs_log_err,extrapolated
1165,0.1,ourense,-2.253816747421805,True
568,0.5,ourense,-2.0890088660667,True
884,0.9,ourense,-2.092850934497331,True
1172,1.3000000000000003,ourense,-3.0203652756264985,True
1084,1.7000000000000002,ourense,-2.362489982500643,True
116,2.1,ourense,-2.042951377774533,True
394,2.5000000000000004,ourense,-2.0534878705866944,True
1087,2.9000000000000004,ourense,-2.094509727761652,True
661,3.3000000000000003,ourense,-2.0572329047910323,True
185,3.7,ourense,-2.065983764760518,True


==> extrap_data_vigo_False.csv <==
,distance,device_name,abs_log_err,extrapolated
785,0.1,vigo,-1.6759248610604551,False
936,0.5,vigo,-1.7228445584252803,False
967,0.9,vigo,-1.8144327921041128,False
761,1.3000000000000003,vigo,-1.8722867977298145,False
755,1.7000000000000002,vigo,-1.8308952621851486,False
1275,2.1,vigo,-1.8047735602125958,False
492,2.5000000000000004,vigo,-1.8209840979099439,False
853,2.9000000000000004,vigo,-1.8109370545297312,False
480,3.3000000000000003,vigo,-1.7934296846430118,False
357,3.7,vigo,-1.78670543123045,False


==> extrap_data_vigo_True.csv <==
,distance,device_name,abs_log_err,extrapolated
1006,0.1,vigo,-2.353574973212187,True
1127,0.5,vigo,-2.0697325750237754,True
985,0.9,vigo,-3.4727010814066537,True
898,1.3000000000000003,vigo,-2.7199413179779715,True
895,1.7000000000000002,vigo,-2.5879082043396826,True
1101,2.1,vigo,-2.075887078743455,True
625,2.5000000000000004,vigo,-2.2018807733988663,True
995,2.9000000000000004,vigo,-2.3802570352085324,True
575,3.3000000000000003,vigo,-2.522978918241509,True
690,3.7,vigo,-2.4840084247440672,True


==> noiseless_aswap.csv <==
x, y
0.7964071856287426, -14.536524353889622
1.098802395209581, -14.651797055240168
1.3982035928143712, -15.189131477305132
1.5, -15.05981219379423
1.7005988023952094, -15.645313269564767
1.901197604790419, -14.818476682997643
2, -15.35472561370765
2.200598802395209, -14.820096819348317
2.2994011976047903, -14.366086009798584
2.4011976047904193, -14.951052440573397
2.502994011976048, -14.561992897322238
2.7005988023952097, -14.579295953547451
2.7994011976047903, -14.7584020271146
2.901197604790419, -14.466745081266039
2.9999999999999996, -14.321175830157866
3.0988023952095807, -14.548983202426315
3.302395209580838, -13.267617362677242
3.401197604790419, -13.495424734945694
3.5029940119760474, -13.528443113772456
3.6017964071856285, -14.697808927599347
3.7005988023952097, -12.539252663504161
3.802395209580838, -13.708634678694558
3.904191616766467, -14.179964745833008


==> noiseless_ry.csv <==
x, y
0.7964071856287426, -13.351459418824687
1.098802395209581, -13.418030821473936
1.3982035928143712, -13.874196412370065
1.5, -13.582539466521503
1.7035928143712575, -13.648576224175025
2, -14.039790548772586
2.200598802395209, -13.261655260906757
2.2994011976047903, -13.96024185395443
2.4011976047904193, -13.587416076937036
2.5, -13.328210462192498
2.7005988023952097, -12.93968556393706
2.7994011976047903, -13.248661767374342
2.901197604790419, -13.833628198149157
2.9999999999999996, -12.649097908079943
3.101796407185629, -12.389908494698913
3.2005988023952097, -11.416417165668664
3.302395209580838, -12.358526453586334
3.401197604790419, -11.401268890789849
3.5, -10.297907431889469
3.598802395209581, -10.785455063898178
3.7005988023952097, -8.870421494672993
3.79940119760479, -9.033293802006376
3.904191616766467, -9.293601109469375


==> noiseless_ryrz.csv <==
x, y,,,
0.799401198,-12.89693017,,,
1.092814371,-13.22319322,,,
1.5,-13.48513687,,,
1.69760479,-13.29140096,,,
1.898203593,-13.01651243,,,
2,-12.80602432,,,
2.200598802,-12.88827864,,,
2.299401198,-12.74270939,,,
2.398203593,-12.7107765,,,
2.5,-11.94834033,,,
2.700598802,-11.65721803,,,
3.002994012,-5.214049174,,,
3.098802395,-4.695087099,,,
3.200598802,-11.22161197,,,
3.299401198,-11.57928947,,,
3.401197605,-11.0603598,,,
3.5,-8.820634705,,,
3.601796407,-5.996510226,,,
3.700598802,-6.484057858,,,
3.799401198,-5.770306789,,,
3.904191617,-5.900743967,,,
,,,,
,,,,
,,,,

==> noiseless_swaprz.csv <==
x, y
0.7994011976047904, -13.935891204603779
1.1017964071856288, -13.953761308551728
1.3982035928143712, -13.906663944837598
1.5, -13.696175830157864
1.7005988023952094, -13.453754828006325
1.901197604790419, -13.519775384296343
2, -13.79628405526609
2.200598802395209, -13.391525390776888
2.2994011976047903, -12.888813282525858
2.5, -12.873665007647043
2.7005988023952097, -12.631244005495503
2.802395209580838, -12.014911734971616
2.901197604790419, -12.372589237110196
3.002994011976048, -11.28547774580709
3.0988023952095807, -11.415866319309433
3.2005988023952097, -10.507326256577754
3.2994011976047903, -10.929938823651398
3.401197604790419, -10.865554605075562
3.5029940119760474, -10.038183373512716
3.6017964071856285, -10.152354382144802
3.703592814371257, -9.243814319413122
3.80239520958083, -7.84824506830494
3.901197604790419, -8.238390102911062


==> operator_values_N_boeblingen_ASWAPn40m2S_z00.csv <==
,device_name,op_name,fmt_name,distance,op_mean
1585,boeblingen,N,,0.1,1.9976663353016073
1926,boeblingen,N,,0.5,1.9975825914710772
1556,boeblingen,N,,0.9,1.9977129138089145
1854,boeblingen,N,,1.3000000000000003,1.9965652747982972
1506,boeblingen,N,,1.7000000000000002,1.9949478326640933
2293,boeblingen,N,,2.1,1.9993519153501693
2249,boeblingen,N,,2.5000000000000004,2.0007059741479045
2464,boeblingen,N,,2.9000000000000004,1.9990827476307358
1414,boeblingen,N,,3.3000000000000003,2.0015699651229673
1677,boeblingen,N,,3.7,2.001569965682506


==> operator_values_N_boeblingen_RYRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5536,boeblingen,N,,0.1,1.9707801063633652
6052,boeblingen,N,,0.5,1.9649866896940822
5642,boeblingen,N,,0.9,1.9966697595588343
5580,boeblingen,N,,1.3000000000000003,1.996496714627024
6044,boeblingen,N,,1.7000000000000002,1.9964967145002626
6328,boeblingen,N,,2.1,1.996669759338367
6141,boeblingen,N,,2.5000000000000004,1.9966697595066523
5862,boeblingen,N,,2.9000000000000004,1.9966697594036975
5704,boeblingen,N,,3.3000000000000003,1.9966697593551774
6201,boeblingen,N,,3.7,1.9966697593971447


==> operator_values_N_boeblingen_RYRZd1connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5921,boeblingen,N,,0.1,1.973089617905505
5501,boeblingen,N,,0.5,2.0014832372174407
6146,boeblingen,N,,0.9,1.996669759701467
5630,boeblingen,N,,1.3000000000000003,1.9966697595207248
5615,boeblingen,N,,1.7000000000000002,1.9966697592212141
6350,boeblingen,N,,2.1,1.9966697596074487
6156,boeblingen,N,,2.5000000000000004,1.9966697593774434
6074,boeblingen,N,,2.9000000000000004,1.9966697592838192
5744,boeblingen,N,,3.3000000000000003,1.996669759496929
6163,boeblingen,N,,3.7,1.9966697594036975


==> operator_values_N_boeblingen_RYRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6219,boeblingen,N,,0.1,1.997143847041158
6324,boeblingen,N,,0.5,2.0027966647325743
6151,boeblingen,N,,0.9,1.9918415921459691
6243,boeblingen,N,,1.3000000000000003,1.9918415921708497
6189,boeblingen,N,,1.7000000000000002,1.99184159217085
6171,boeblingen,N,,2.1,1.991841592179688
5494,boeblingen,N,,2.5000000000000004,1.9918415922194619
5588,boeblingen,N,,2.9000000000000004,1.991841592078152
5650,boeblingen,N,,3.3000000000000003,1.991841592122777
5645,boeblingen,N,,3.7,1.9918415921924342


==> operator_values_N_boeblingen_RYRZd2connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6162,boeblingen,N,,0.1,1.997143847027925
6041,boeblingen,N,,0.5,1.9975755338477268
6051,boeblingen,N,,0.9,1.9810628936016665
5574,boeblingen,N,,1.3000000000000003,1.9918415921669674
6061,boeblingen,N,,1.7000000000000002,1.9918415921864516
5918,boeblingen,N,,2.1,1.9918415921309682
6109,boeblingen,N,,2.5000000000000004,1.991841592292452
5542,boeblingen,N,,2.9000000000000004,1.991841592268613
5748,boeblingen,N,,3.3000000000000003,1.9918415922192845
5697,boeblingen,N,,3.7,1.9918415922213348


==> operator_values_N_boeblingen_RYRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5539,boeblingen,N,,0.1,1.9973483005401156
6010,boeblingen,N,,0.5,1.9757895761340123
6014,boeblingen,N,,0.9,1.9918005630318816
5659,boeblingen,N,,1.3000000000000003,1.9918005630964584
5966,boeblingen,N,,1.7000000000000002,1.991800563124713
5627,boeblingen,N,,2.1,1.9918005631210707
5751,boeblingen,N,,2.5000000000000004,1.9918005631634141
5761,boeblingen,N,,2.9000000000000004,1.9918005630958644
6185,boeblingen,N,,3.3000000000000003,1.9918005631210707
6310,boeblingen,N,,3.7,1.9918005631615334


==> operator_values_N_boeblingen_RYRZd3connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6203,boeblingen,N,,0.1,1.785532671810543
5506,boeblingen,N,,0.5,1.7855326719101965
6194,boeblingen,N,,0.9,1.9918005631389415
6255,boeblingen,N,,1.3000000000000003,1.9918005632268354
5459,boeblingen,N,,1.7000000000000002,1.9918005631136737
5708,boeblingen,N,,2.1,1.991800563149943
5513,boeblingen,N,,2.5000000000000004,1.9918005631538729
5677,boeblingen,N,,2.9000000000000004,1.9918005631219409
5620,boeblingen,N,,3.3000000000000003,1.9918005632065003
6086,boeblingen,N,,3.7,1.9918005630632782


==> operator_values_N_boeblingen_RYd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4235,boeblingen,N,,0.1,1.9988107774506096
3693,boeblingen,N,,0.5,1.9990404653191622
4477,boeblingen,N,,0.9,2.005030280659356
4405,boeblingen,N,,1.3000000000000003,1.9934774092330487
4241,boeblingen,N,,1.7000000000000002,1.9969285208120153
4436,boeblingen,N,,2.1,1.996889400935824
4098,boeblingen,N,,2.5000000000000004,1.9968894009427256
4400,boeblingen,N,,2.9000000000000004,1.9968894009451912
3534,boeblingen,N,,3.3000000000000003,1.9968894009756937
4036,boeblingen,N,,3.7,1.9968894008638345


==> operator_values_N_boeblingen_RYd1connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4075,boeblingen,N,,0.1,2.0004883935938738
4167,boeblingen,N,,0.5,2.0004149529106243
4239,boeblingen,N,,0.9,2.0006892139677332
4304,boeblingen,N,,1.3000000000000003,1.9961515272259451
3953,boeblingen,N,,1.7000000000000002,1.997295912689931
4282,boeblingen,N,,2.1,1.9964306839632355
4242,boeblingen,N,,2.5000000000000004,1.9964306837765111
3634,boeblingen,N,,2.9000000000000004,1.9963953706043733
4240,boeblingen,N,,3.3000000000000003,1.9965684180690149
3547,boeblingen,N,,3.7,1.9965684178361411


==> operator_values_N_boeblingen_RYd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4017,boeblingen,N,,0.1,1.9983803211553237
3729,boeblingen,N,,0.5,2.0048377531366297
4222,boeblingen,N,,0.9,1.9970843789358774
4131,boeblingen,N,,1.3000000000000003,1.9990553103397772
3716,boeblingen,N,,1.7000000000000002,1.9979814946270298
4043,boeblingen,N,,2.1,1.9918121158507192
3649,boeblingen,N,,2.5000000000000004,1.9921980724674038
3989,boeblingen,N,,2.9000000000000004,1.992198072828153
4064,boeblingen,N,,3.3000000000000003,1.9921980730316935
4343,boeblingen,N,,3.7,1.9921980729636708


==> operator_values_N_boeblingen_RYd2connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4452,boeblingen,N,,0.1,1.9997982083325143
4426,boeblingen,N,,0.5,1.9996549171141815
3753,boeblingen,N,,0.9,1.9981851671069335
4127,boeblingen,N,,1.3000000000000003,1.9861710692717116
3876,boeblingen,N,,1.7000000000000002,2.0089072780517188
3551,boeblingen,N,,2.1,1.9940710082652688
3819,boeblingen,N,,2.5000000000000004,1.9933096225200617
3733,boeblingen,N,,2.9000000000000004,1.9936585558850046
4229,boeblingen,N,,3.3000000000000003,2.004353370133441
4319,boeblingen,N,,3.7,2.0043533702140746


==> operator_values_N_boeblingen_RYd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3902,boeblingen,N,,0.1,1.999055775606564
4383,boeblingen,N,,0.5,1.9990557757724288
3520,boeblingen,N,,0.9,2.021526114581489
3581,boeblingen,N,,1.3000000000000003,1.9832155280567005
4090,boeblingen,N,,1.7000000000000002,1.9916281911496476
4016,boeblingen,N,,2.1,1.9916281909819291
4449,boeblingen,N,,2.5000000000000004,1.9916281910489328
4363,boeblingen,N,,2.9000000000000004,1.9916281910620637
3593,boeblingen,N,,3.3000000000000003,1.9916281909657845
3943,boeblingen,N,,3.7,1.9916281910606293


==> operator_values_N_boeblingen_RYd3connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4279,boeblingen,N,,0.1,1.9991869114365066
3554,boeblingen,N,,0.5,1.9991869113455567
4168,boeblingen,N,,0.9,1.9923667559845093
4382,boeblingen,N,,1.3000000000000003,1.9846726660790521
3838,boeblingen,N,,1.7000000000000002,2.007270648430381
4347,boeblingen,N,,2.1,2.003423505368757
3815,boeblingen,N,,2.5000000000000004,2.002232740047044
3892,boeblingen,N,,2.9000000000000004,2.0022327400380346
3675,boeblingen,N,,3.3000000000000003,2.002232739925206
3713,boeblingen,N,,3.7,2.0022327402479023


==> operator_values_N_boeblingen_SwapRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7239,boeblingen,N,,0.1,1.9985525682857819
6907,boeblingen,N,,0.5,1.9985525683333007
7263,boeblingen,N,,0.9,1.9985525683332328
7049,boeblingen,N,,1.3000000000000003,1.9977035845093423
6951,boeblingen,N,,1.7000000000000002,1.9975931342601259
6970,boeblingen,N,,2.1,1.9975931342467694
7271,boeblingen,N,,2.5000000000000004,1.9975931342511375
7212,boeblingen,N,,2.9000000000000004,1.9975931342471926
7326,boeblingen,N,,3.3000000000000003,1.9975931342537385
7205,boeblingen,N,,3.7,1.9975931342537305


==> operator_values_N_boeblingen_SwapRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7187,boeblingen,N,,0.1,1.9986389949248502
6896,boeblingen,N,,0.5,1.9986389951296872
6925,boeblingen,N,,0.9,1.998638995036917
7033,boeblingen,N,,1.3000000000000003,1.9986389949468915
7286,boeblingen,N,,1.7000000000000002,1.9975931342659767
6905,boeblingen,N,,2.1,1.997593134245205
6986,boeblingen,N,,2.5000000000000004,1.9975931342401214
6927,boeblingen,N,,2.9000000000000004,1.9975931342547857
7329,boeblingen,N,,3.3000000000000003,1.9975931342500708
7048,boeblingen,N,,3.7,1.997593134255796


==> operator_values_N_boeblingen_SwapRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7115,boeblingen,N,,0.1,1.9988229304102656
7001,boeblingen,N,,0.5,1.9988229301512748
7155,boeblingen,N,,0.9,1.9988229301737497
7270,boeblingen,N,,1.3000000000000003,1.99882293031401
6901,boeblingen,N,,1.7000000000000002,1.9975931342538056
7281,boeblingen,N,,2.1,1.9975931342498758
7354,boeblingen,N,,2.5000000000000004,1.9975931342537807
7180,boeblingen,N,,2.9000000000000004,1.9975931342430453
7259,boeblingen,N,,3.3000000000000003,1.9975931342498758
7008,boeblingen,N,,3.7,1.997593134262253


==> operator_values_N_johannesburg_ASWAPn40m2S_z00.csv <==
,device_name,op_name,fmt_name,distance,op_mean
2292,johannesburg,N,,0.1,1.9971714258961206
2061,johannesburg,N,,0.5,1.9975376390893829
2072,johannesburg,N,,0.9,1.9969454786047598
1945,johannesburg,N,,1.3000000000000003,1.9970473195650795
2005,johannesburg,N,,1.7000000000000002,1.9976350723966325
2450,johannesburg,N,,2.1,1.9967319348016206
1662,johannesburg,N,,2.5000000000000004,1.9986653232289056
1723,johannesburg,N,,2.9000000000000004,1.9999665361092174
2099,johannesburg,N,,3.3000000000000003,2.0000851793571166
1447,johannesburg,N,,3.7,1.9999574337920265


==> operator_values_N_johannesburg_RYRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5980,johannesburg,N,,0.1,1.9997824918637437
5461,johannesburg,N,,0.5,1.9752764699076155
5982,johannesburg,N,,0.9,1.980658843271306
5635,johannesburg,N,,1.3000000000000003,1.982047399102289
5716,johannesburg,N,,1.7000000000000002,1.9820473990538359
6320,johannesburg,N,,2.1,1.9820473990952983
5564,johannesburg,N,,2.5000000000000004,1.982047399006722
5830,johannesburg,N,,2.9000000000000004,1.9820473992038397
5442,johannesburg,N,,3.3000000000000003,1.9820473990344603
5468,johannesburg,N,,3.7,1.9808210279468883


==> operator_values_N_johannesburg_RYRZd1connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6127,johannesburg,N,,0.1,1.9734910905741392
6116,johannesburg,N,,0.5,1.9732378998154965
5919,johannesburg,N,,0.9,1.981792267611976
6132,johannesburg,N,,1.3000000000000003,1.9817922676814241
5558,johannesburg,N,,1.7000000000000002,1.9820473989690728
5575,johannesburg,N,,2.1,1.982047398944164
5876,johannesburg,N,,2.5000000000000004,1.9820473990463547
5932,johannesburg,N,,2.9000000000000004,1.9820473991423706
6155,johannesburg,N,,3.3000000000000003,1.9808210281569851
5563,johannesburg,N,,3.7,1.982047399070628


==> operator_values_N_johannesburg_RYRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5997,johannesburg,N,,0.1,2.0013379487763414
5711,johannesburg,N,,0.5,2.0013379493012264
5451,johannesburg,N,,0.9,1.9687700039774023
5482,johannesburg,N,,1.3000000000000003,1.9687700039789358
6284,johannesburg,N,,1.7000000000000002,1.9687700039906124
6027,johannesburg,N,,2.1,1.9687700039653215
5887,johannesburg,N,,2.5000000000000004,1.9687700039749085
5702,johannesburg,N,,2.9000000000000004,1.9687700039597194
6366,johannesburg,N,,3.3000000000000003,1.9687700039877938
5883,johannesburg,N,,3.7,1.968770003971105


==> operator_values_N_johannesburg_RYRZd2connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5899,johannesburg,N,,0.1,2.0012078492750858
6179,johannesburg,N,,0.5,2.0012078492384253
5747,johannesburg,N,,0.9,1.9687700039764313
6257,johannesburg,N,,1.3000000000000003,1.9687700039630636
5924,johannesburg,N,,1.7000000000000002,1.9687700039893556
5573,johannesburg,N,,2.1,1.9687700039526619
5961,johannesburg,N,,2.5000000000000004,1.9687700039526619
6039,johannesburg,N,,2.9000000000000004,1.9687700039804088
5898,johannesburg,N,,3.3000000000000003,1.9687700039623004
5787,johannesburg,N,,3.7,1.9687700039975948


==> operator_values_N_johannesburg_RYRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5913,johannesburg,N,,0.1,1.7934407165416446
6135,johannesburg,N,,0.5,1.9915978269029844
5700,johannesburg,N,,0.9,1.956165486177801
5689,johannesburg,N,,1.3000000000000003,1.9561654859009834
5895,johannesburg,N,,1.7000000000000002,1.9561654866260991
5533,johannesburg,N,,2.1,1.9561654857469688
6049,johannesburg,N,,2.5000000000000004,1.9561654857469692
5643,johannesburg,N,,2.9000000000000004,1.956165487130686
5854,johannesburg,N,,3.3000000000000003,1.9561654871784522
5778,johannesburg,N,,3.7,1.9561654868520946


==> operator_values_N_johannesburg_RYRZd3connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6372,johannesburg,N,,0.1,1.993890193856216
5738,johannesburg,N,,0.5,2.0016765982350986
5942,johannesburg,N,,0.9,1.9561654870745893
6265,johannesburg,N,,1.3000000000000003,1.9561654866260987
6177,johannesburg,N,,1.7000000000000002,1.9561654865360092
5441,johannesburg,N,,2.1,1.9561654857469692
5680,johannesburg,N,,2.5000000000000004,1.956165486085297
5828,johannesburg,N,,2.9000000000000004,1.9561654875326582
5532,johannesburg,N,,3.3000000000000003,1.9561654857469688
5768,johannesburg,N,,3.7,1.9561654851366277


==> operator_values_N_johannesburg_RYd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4301,johannesburg,N,,0.1,1.9995811554193808
4125,johannesburg,N,,0.5,2.0019883114782977
3702,johannesburg,N,,0.9,2.0126115419008905
3925,johannesburg,N,,1.3000000000000003,1.996953135105469
4089,johannesburg,N,,1.7000000000000002,1.982071435973964
3695,johannesburg,N,,2.1,1.9863429388811642
4464,johannesburg,N,,2.5000000000000004,1.9820714360021547
3683,johannesburg,N,,2.9000000000000004,1.9820714360303184
3954,johannesburg,N,,3.3000000000000003,1.9865692737535552
3820,johannesburg,N,,3.7,1.9887853764414902


==> operator_values_N_johannesburg_RYd1connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3840,johannesburg,N,,0.1,1.9988846149525
4129,johannesburg,N,,0.5,1.9996517761971528
3664,johannesburg,N,,0.9,2.016848967410595
4119,johannesburg,N,,1.3000000000000003,1.9969531349173055
4277,johannesburg,N,,1.7000000000000002,1.982071436011028
3688,johannesburg,N,,2.1,1.982071435968496
4399,johannesburg,N,,2.5000000000000004,1.98207143598039
4332,johannesburg,N,,2.9000000000000004,1.982071436039906
3638,johannesburg,N,,3.3000000000000003,1.9809692657415023
3533,johannesburg,N,,3.7,1.9804354985199901


==> operator_values_N_johannesburg_RYd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3663,johannesburg,N,,0.1,2.0033410489008148
3963,johannesburg,N,,0.5,2.0033410488807606
3544,johannesburg,N,,0.9,1.9909733529583606
4183,johannesburg,N,,1.3000000000000003,1.9832105794232147
4432,johannesburg,N,,1.7000000000000002,1.9983005568806715
3644,johannesburg,N,,2.1,1.9947679674937628
4328,johannesburg,N,,2.5000000000000004,1.968897994105093
3542,johannesburg,N,,2.9000000000000004,1.9688979941256342
4175,johannesburg,N,,3.3000000000000003,1.9688979941255578
4251,johannesburg,N,,3.7,1.9763292862115804


==> operator_values_N_johannesburg_RYd2connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4366,johannesburg,N,,0.1,2.0028882025220436
3903,johannesburg,N,,0.5,2.0028882025518264
3959,johannesburg,N,,0.9,1.9893077833054287
3690,johannesburg,N,,1.3000000000000003,1.982308942141768
3849,johannesburg,N,,1.7000000000000002,1.998765780317901
3586,johannesburg,N,,2.1,1.999015123802263
4205,johannesburg,N,,2.5000000000000004,1.9928772301661575
4080,johannesburg,N,,2.9000000000000004,1.9931555633353533
4216,johannesburg,N,,3.3000000000000003,1.96864287509638
3799,johannesburg,N,,3.7,1.9686428751149327


==> operator_values_N_johannesburg_RYd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4142,johannesburg,N,,0.1,2.0047556511703055
3844,johannesburg,N,,0.5,2.005106625267183
4012,johannesburg,N,,0.9,1.9885357083728905
4151,johannesburg,N,,1.3000000000000003,1.9809473575088228
3699,johannesburg,N,,1.7000000000000002,1.9992436021792825
3756,johannesburg,N,,2.1,1.9992436021614541
4457,johannesburg,N,,2.5000000000000004,1.9992436021281392
4265,johannesburg,N,,2.9000000000000004,1.9536788899573492
3696,johannesburg,N,,3.3000000000000003,1.9536788901064335
3632,johannesburg,N,,3.7,1.9677495106478453


==> operator_values_N_johannesburg_RYd3connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3680,johannesburg,N,,0.1,2.0045724407349486
4068,johannesburg,N,,0.5,2.004572441102703
3834,johannesburg,N,,0.9,1.9921321025545853
4340,johannesburg,N,,1.3000000000000003,1.9938758240711631
3645,johannesburg,N,,1.7000000000000002,1.997471003284378
3869,johannesburg,N,,2.1,1.9974710032727139
4002,johannesburg,N,,2.5000000000000004,1.97811428847492
3618,johannesburg,N,,2.9000000000000004,1.9781142884749199
3958,johannesburg,N,,3.3000000000000003,1.97811428847492
3917,johannesburg,N,,3.7,1.978114288414925


==> operator_values_N_johannesburg_SwapRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7302,johannesburg,N,,0.1,2.0016946565965155
6883,johannesburg,N,,0.5,2.0016946566966514
7292,johannesburg,N,,0.9,2.001950957413082
6880,johannesburg,N,,1.3000000000000003,2.0000543792671044
7021,johannesburg,N,,1.7000000000000002,1.997425276440517
7098,johannesburg,N,,2.1,1.9974252764407727
6959,johannesburg,N,,2.5000000000000004,1.9974252764407876
7214,johannesburg,N,,2.9000000000000004,1.997425276443273
7010,johannesburg,N,,3.3000000000000003,1.9974252764421263
7201,johannesburg,N,,3.7,1.997425276442017


==> operator_values_N_johannesburg_SwapRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7303,johannesburg,N,,0.1,2.0015791153288816
7348,johannesburg,N,,0.5,2.0016946565814573
6920,johannesburg,N,,0.9,2.001950957370237
7265,johannesburg,N,,1.3000000000000003,2.000335249517301
7067,johannesburg,N,,1.7000000000000002,1.997425276440429
7227,johannesburg,N,,2.1,1.997425276441648
7025,johannesburg,N,,2.5000000000000004,1.997425276440701
7112,johannesburg,N,,2.9000000000000004,1.9974252764416163
7298,johannesburg,N,,3.3000000000000003,1.9974252764400782
6921,johannesburg,N,,3.7,1.9974252764415632


==> operator_values_N_johannesburg_SwapRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7238,johannesburg,N,,0.1,2.001579115383245
7043,johannesburg,N,,0.5,2.0015791154997067
7003,johannesburg,N,,0.9,2.001950957454782
7291,johannesburg,N,,1.3000000000000003,2.001674408566214
7269,johannesburg,N,,1.7000000000000002,1.9974252764411988
6892,johannesburg,N,,2.1,1.9974252764410187
7308,johannesburg,N,,2.5000000000000004,1.9974252764407565
6916,johannesburg,N,,2.9000000000000004,1.9974252764416311
7278,johannesburg,N,,3.3000000000000003,1.99742527644257
6911,johannesburg,N,,3.7,1.99742527644257


==> operator_values_N_ourense_ASWAPn40m2S_z00.csv <==
,device_name,op_name,fmt_name,distance,op_mean
1411,ourense,N,,0.1,1.9960135323529593
1557,ourense,N,,0.5,1.9962097182369223
1606,ourense,N,,0.9,1.9971692787014712
2032,ourense,N,,1.3000000000000003,1.9953480321365178
1604,ourense,N,,1.7000000000000002,1.9972393404668285
2206,ourense,N,,2.1,1.9946212878655825
2459,ourense,N,,2.5000000000000004,1.9918072257781918
2097,ourense,N,,2.9000000000000004,1.9922367555821274
1648,ourense,N,,3.3000000000000003,1.993973441030495
1719,ourense,N,,3.7,1.9942519004727912


==> operator_values_N_ourense_RYRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6168,ourense,N,,0.1,2.000664054849312
5885,ourense,N,,0.5,1.9732993149532598
6306,ourense,N,,0.9,2.000165012172848
6104,ourense,N,,1.3000000000000003,2.000165010749091
5859,ourense,N,,1.7000000000000002,2.0001650116933223
6187,ourense,N,,2.1,2.000165011881617
5880,ourense,N,,2.5000000000000004,2.000165011836681
6314,ourense,N,,2.9000000000000004,2.0001650112983125
5589,ourense,N,,3.3000000000000003,2.000165011930385
6364,ourense,N,,3.7,2.0001650116914305


==> operator_values_N_ourense_RYRZd1connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6029,ourense,N,,0.1,1.9957988661237054
6114,ourense,N,,0.5,1.9965637089233461
6026,ourense,N,,0.9,1.995208417780831
6384,ourense,N,,1.3000000000000003,1.9952084174747462
5764,ourense,N,,1.7000000000000002,1.9952084182581173
5699,ourense,N,,2.1,1.995208417715942
6309,ourense,N,,2.5000000000000004,1.995208417823898
6367,ourense,N,,2.9000000000000004,1.9952084179789522
6128,ourense,N,,3.3000000000000003,1.9952084176136784
6050,ourense,N,,3.7,1.9952084178734397


==> operator_values_N_ourense_RYRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6221,ourense,N,,0.1,2.0005462679707584
5725,ourense,N,,0.5,2.0017035291826586
6360,ourense,N,,0.9,2.002393675198587
6392,ourense,N,,1.3000000000000003,2.0023936752458096
6287,ourense,N,,1.7000000000000002,2.0023936752012226
5527,ourense,N,,2.1,2.0023936751428844
5957,ourense,N,,2.5000000000000004,2.0023936749960414
5874,ourense,N,,2.9000000000000004,2.0023936752716742
6084,ourense,N,,3.3000000000000003,2.0023936753536615
6229,ourense,N,,3.7,2.0023936752214717


==> operator_values_N_ourense_RYRZd2connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6336,ourense,N,,0.1,1.9902025855482008
6294,ourense,N,,0.5,1.9908842874215438
5931,ourense,N,,0.9,1.9929105252576695
6139,ourense,N,,1.3000000000000003,1.9929105251550492
5733,ourense,N,,1.7000000000000002,1.9929105252086878
5853,ourense,N,,2.1,1.992910525163388
5472,ourense,N,,2.5000000000000004,1.9929105250603598
5717,ourense,N,,2.9000000000000004,1.9929105251336672
6174,ourense,N,,3.3000000000000003,1.9929105251754735
6206,ourense,N,,3.7,1.9929105250881012


==> operator_values_N_ourense_RYRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5789,ourense,N,,0.1,1.99918334364305
5868,ourense,N,,0.5,2.001621596311374
6212,ourense,N,,0.9,2.003102202264173
6067,ourense,N,,1.3000000000000003,2.0031022023387006
5653,ourense,N,,1.7000000000000002,2.0031022025754774
5800,ourense,N,,2.1,2.0031022025853935
5809,ourense,N,,2.5000000000000004,2.003102202789554
6057,ourense,N,,2.9000000000000004,2.0031022025254814
6332,ourense,N,,3.3000000000000003,2.0031022024987384
5923,ourense,N,,3.7,2.0031022023171796


==> operator_values_N_ourense_RYRZd3connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6079,ourense,N,,0.1,1.7780223376459627
5462,ourense,N,,0.5,1.9895880257061316
6228,ourense,N,,0.9,1.988469440437735
6197,ourense,N,,1.3000000000000003,1.988469440556858
5491,ourense,N,,1.7000000000000002,1.9884694406260421
5730,ourense,N,,2.1,1.9884694404544452
6356,ourense,N,,2.5000000000000004,1.9884694404066423
5577,ourense,N,,2.9000000000000004,1.9884694404066423
5845,ourense,N,,3.3000000000000003,1.988469440535994
5805,ourense,N,,3.7,1.9884694405837315


==> operator_values_N_ourense_RYd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4474,ourense,N,,0.1,2.000228025833202
4035,ourense,N,,0.5,2.000281658307477
4003,ourense,N,,0.9,1.987182267776628
3546,ourense,N,,1.3000000000000003,1.9811585360730255
4056,ourense,N,,1.7000000000000002,2.0009696390586718
4259,ourense,N,,2.1,2.000969638745585
3627,ourense,N,,2.5000000000000004,2.0009696389395115
3662,ourense,N,,2.9000000000000004,1.9983044796990146
4361,ourense,N,,3.3000000000000003,2.004628084305019
4422,ourense,N,,3.7,2.0046280843048923


==> operator_values_N_ourense_RYd1connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4026,ourense,N,,0.1,1.9958016415897732
3706,ourense,N,,0.5,1.99611707628514
4348,ourense,N,,0.9,1.9990258235135967
4263,ourense,N,,1.3000000000000003,1.9895306752148267
3873,ourense,N,,1.7000000000000002,1.9951047753570754
4200,ourense,N,,2.1,1.9950029069836492
3827,ourense,N,,2.5000000000000004,1.9951047753711832
3824,ourense,N,,2.9000000000000004,1.9951047760131178
3654,ourense,N,,3.3000000000000003,1.9974047796054193
3832,ourense,N,,3.7,1.9974047798688748


==> operator_values_N_ourense_RYd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4322,ourense,N,,0.1,1.9971502111342438
4141,ourense,N,,0.5,2.00131800416794
3543,ourense,N,,0.9,1.977126750613159
3868,ourense,N,,1.3000000000000003,1.9771011690595874
4429,ourense,N,,1.7000000000000002,2.0021797839099618
4061,ourense,N,,2.1,2.002179783865956
4019,ourense,N,,2.5000000000000004,2.0021797837682813
4208,ourense,N,,2.9000000000000004,2.002179783743517
3923,ourense,N,,3.3000000000000003,2.0008475619140778
3760,ourense,N,,3.7,2.0008475620849646


==> operator_values_N_ourense_RYd2connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3752,ourense,N,,0.1,1.9911819781646707
3990,ourense,N,,0.5,1.9911819781703393
3700,ourense,N,,0.9,1.9943942200601095
4369,ourense,N,,1.3000000000000003,1.9802220448976198
3661,ourense,N,,1.7000000000000002,1.992571432793601
4345,ourense,N,,2.1,1.9924195407901724
3780,ourense,N,,2.5000000000000004,1.9924195408473038
3708,ourense,N,,2.9000000000000004,1.9924195409129226
3704,ourense,N,,3.3000000000000003,1.9924195410335168
3701,ourense,N,,3.7,1.9924195410046759


==> operator_values_N_ourense_RYd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4252,ourense,N,,0.1,1.9978141777796596
4411,ourense,N,,0.5,2.0013522822913576
4468,ourense,N,,0.9,1.9729958814830446
3926,ourense,N,,1.3000000000000003,1.9792945380474454
4346,ourense,N,,1.7000000000000002,2.0030003075503173
3672,ourense,N,,2.1,2.0035026333429253
3955,ourense,N,,2.5000000000000004,2.003502633096265
3639,ourense,N,,2.9000000000000004,2.0020149901563293
4286,ourense,N,,3.3000000000000003,2.002014990141329
3625,ourense,N,,3.7,2.011868807108993


==> operator_values_N_ourense_RYd3connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4326,ourense,N,,0.1,1.9860549286357443
3600,ourense,N,,0.5,1.9863602664132292
3826,ourense,N,,0.9,1.9948151603167552
3848,ourense,N,,1.3000000000000003,1.9710664666510591
4325,ourense,N,,1.7000000000000002,1.999834954472321
3807,ourense,N,,2.1,1.987749397731211
4189,ourense,N,,2.5000000000000004,1.9877493976508402
4305,ourense,N,,2.9000000000000004,1.9877493978917047
4135,ourense,N,,3.3000000000000003,1.9877493979379537
3734,ourense,N,,3.7,1.987749398025067


==> operator_values_N_ourense_SwapRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7124,ourense,N,,0.1,1.9996016867202724
7143,ourense,N,,0.5,1.9996016869164577
7039,ourense,N,,0.9,1.999601687146707
7335,ourense,N,,1.3000000000000003,2.0031320105012878
7295,ourense,N,,1.7000000000000002,1.9977479163144753
7318,ourense,N,,2.1,1.9977479160729368
6998,ourense,N,,2.5000000000000004,1.997747916119533
6904,ourense,N,,2.9000000000000004,1.9977479160536156
7260,ourense,N,,3.3000000000000003,1.9977479161631486
7157,ourense,N,,3.7,1.997747916093446


==> operator_values_N_ourense_SwapRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6898,ourense,N,,0.1,1.9996016868650746
7125,ourense,N,,0.5,1.9996016871298026
7262,ourense,N,,0.9,1.9996016868833986
7065,ourense,N,,1.3000000000000003,1.9972973242563175
7193,ourense,N,,1.7000000000000002,1.9977479162784384
6967,ourense,N,,2.1,1.9977479163192866
6942,ourense,N,,2.5000000000000004,1.9977479162470795
6895,ourense,N,,2.9000000000000004,1.9977479161560407
7037,ourense,N,,3.3000000000000003,1.997747916108397
7166,ourense,N,,3.7,1.997747916343205


==> operator_values_N_ourense_SwapRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7050,ourense,N,,0.1,2.0007716347605546
6899,ourense,N,,0.5,2.000771634780524
7217,ourense,N,,0.9,2.00077163472131
7311,ourense,N,,1.3000000000000003,2.0007716347532907
7192,ourense,N,,1.7000000000000002,1.997747916177025
7013,ourense,N,,2.1,1.9977479162257432
7206,ourense,N,,2.5000000000000004,1.9977479163690623
6931,ourense,N,,2.9000000000000004,1.9977479163493286
7359,ourense,N,,3.3000000000000003,1.9977479161346041
7328,ourense,N,,3.7,1.9977479162723593


==> operator_values_N_vigo_ASWAPn40m2S_z00.csv <==
,device_name,op_name,fmt_name,distance,op_mean
1387,vigo,N,,0.1,1.993087578793539
1936,vigo,N,,0.5,1.9931941993685671
1962,vigo,N,,0.9,1.9967635552025684
2432,vigo,N,,1.3000000000000003,1.9944108706886516
1885,vigo,N,,1.7000000000000002,1.997042273444058
2434,vigo,N,,2.1,1.9963216701355981
2255,vigo,N,,2.5000000000000004,1.9928378743147608
2476,vigo,N,,2.9000000000000004,1.9926723001589803
1406,vigo,N,,3.3000000000000003,1.993193817426887
2340,vigo,N,,3.7,1.9939401726943955


==> operator_values_N_vigo_RYRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5975,vigo,N,,0.1,2.000532222321652
5660,vigo,N,,0.5,2.003128881690433
5797,vigo,N,,0.9,1.9992885775761773
5864,vigo,N,,1.3000000000000003,1.9993927807979643
5583,vigo,N,,1.7000000000000002,1.9993927808468068
5754,vigo,N,,2.1,1.9993927807942342
5622,vigo,N,,2.5000000000000004,1.9993927807723302
5450,vigo,N,,2.9000000000000004,1.9993927807285417
6370,vigo,N,,3.3000000000000003,1.9993927808091474
5750,vigo,N,,3.7,1.9993927807994405


==> operator_values_N_vigo_RYRZd1connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6300,vigo,N,,0.1,1.9989978239779709
6066,vigo,N,,0.5,1.972605854473999
5835,vigo,N,,0.9,1.9963994585647438
6269,vigo,N,,1.3000000000000003,1.996399458719931
6172,vigo,N,,1.7000000000000002,1.9963994584927487
5875,vigo,N,,2.1,1.9963994585470768
5566,vigo,N,,2.5000000000000004,1.9963994585347422
6330,vigo,N,,2.9000000000000004,1.9963994584873819
6080,vigo,N,,3.3000000000000003,1.9963994586854041
5673,vigo,N,,3.7,1.9963994586476073


==> operator_values_N_vigo_RYRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6166,vigo,N,,0.1,2.000907230724141
5543,vigo,N,,0.5,1.9690640618730055
5641,vigo,N,,0.9,2.0013224275255896
6134,vigo,N,,1.3000000000000003,2.0013224274429025
6291,vigo,N,,1.7000000000000002,2.001322427536158
5734,vigo,N,,2.1,2.001322427511853
6358,vigo,N,,2.5000000000000004,2.00132242746106
6256,vigo,N,,2.9000000000000004,2.0013224274610604
5936,vigo,N,,3.3000000000000003,2.0013224274849435
5989,vigo,N,,3.7,2.0013224274658623


==> operator_values_N_vigo_RYRZd2connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5528,vigo,N,,0.1,1.9979660928267382
5565,vigo,N,,0.5,1.9731527170157395
6266,vigo,N,,0.9,1.9960418723164477
5719,vigo,N,,1.3000000000000003,1.996041872272732
6230,vigo,N,,1.7000000000000002,1.9960418722404158
5758,vigo,N,,2.1,1.9960418722750188
5646,vigo,N,,2.5000000000000004,1.996041872285645
5938,vigo,N,,2.9000000000000004,1.9960418722872728
6262,vigo,N,,3.3000000000000003,1.9960418722010018
6236,vigo,N,,3.7,1.9960418722217363


==> operator_values_N_vigo_RYRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5848,vigo,N,,0.1,2.000783572700008
5655,vigo,N,,0.5,2.0007835727475074
5597,vigo,N,,0.9,2.0028220146923412
5990,vigo,N,,1.3000000000000003,2.0028220146360787
5609,vigo,N,,1.7000000000000002,2.0028220145284177
6040,vigo,N,,2.1,2.002822014590314
6223,vigo,N,,2.5000000000000004,2.0028220145710334
6032,vigo,N,,2.9000000000000004,2.0028220145052957
6305,vigo,N,,3.3000000000000003,2.0028220145883187
6371,vigo,N,,3.7,2.002822014599937


==> operator_values_N_vigo_RYRZd3connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6192,vigo,N,,0.1,1.999569977440728
6379,vigo,N,,0.5,1.7618729293943827
5545,vigo,N,,0.9,1.9954753754554904
6118,vigo,N,,1.3000000000000003,1.9954753754605459
6361,vigo,N,,1.7000000000000002,1.9954753754603143
5894,vigo,N,,2.1,1.9954753754642467
5965,vigo,N,,2.5000000000000004,1.9954753754709011
6286,vigo,N,,2.9000000000000004,1.9954753754319494
6247,vigo,N,,3.3000000000000003,1.995475375467202
6351,vigo,N,,3.7,1.99547537548276


==> operator_values_N_vigo_RYd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4309,vigo,N,,0.1,2.0014804103554615
3620,vigo,N,,0.5,2.0046479468802794
4390,vigo,N,,0.9,2.0047759286759863
3919,vigo,N,,1.3000000000000003,1.9948716431195295
4096,vigo,N,,1.7000000000000002,1.9989021498402026
4050,vigo,N,,2.1,1.999885919548994
4196,vigo,N,,2.5000000000000004,2.0030441574733655
3916,vigo,N,,2.9000000000000004,1.9991286747524903
4128,vigo,N,,3.3000000000000003,1.9992632119211957
4033,vigo,N,,3.7,1.999263211948916


==> operator_values_N_vigo_RYd1connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4130,vigo,N,,0.1,1.9976160777878096
4285,vigo,N,,0.5,1.9991351543854665
4423,vigo,N,,0.9,1.9992640523700913
4236,vigo,N,,1.3000000000000003,1.9977098163345843
3850,vigo,N,,1.7000000000000002,1.9987582405283768
3784,vigo,N,,2.1,1.9987646031480932
4087,vigo,N,,2.5000000000000004,1.9983690126804006
3878,vigo,N,,2.9000000000000004,1.9984889986074892
3978,vigo,N,,3.3000000000000003,1.9984889986072945
4443,vigo,N,,3.7,1.9984889986006498


==> operator_values_N_vigo_RYd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3563,vigo,N,,0.1,2.004164249637741
3658,vigo,N,,0.5,1.996242532820232
4054,vigo,N,,0.9,2.0000677253321513
4081,vigo,N,,1.3000000000000003,1.991057569259617
4181,vigo,N,,1.7000000000000002,2.000975100415994
3626,vigo,N,,2.1,2.0009751004853626
3881,vigo,N,,2.5000000000000004,2.001498212754785
4414,vigo,N,,2.9000000000000004,2.001498212830825
4173,vigo,N,,3.3000000000000003,2.001498212751235
4020,vigo,N,,3.7,2.0014982128092424


==> operator_values_N_vigo_RYd2connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4202,vigo,N,,0.1,1.9983963465117252
4048,vigo,N,,0.5,1.9987748990778154
4267,vigo,N,,0.9,1.9966612525684158
3951,vigo,N,,1.3000000000000003,1.9910331520525708
4389,vigo,N,,1.7000000000000002,1.9959928743139366
3599,vigo,N,,2.1,1.995858858558866
4313,vigo,N,,2.5000000000000004,1.9958519692515795
4031,vigo,N,,2.9000000000000004,1.9958519691911962
3624,vigo,N,,3.3000000000000003,1.9958519692395065
3918,vigo,N,,3.7,1.9958519692683916


==> operator_values_N_vigo_RYd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4034,vigo,N,,0.1,2.010892154830811
3981,vigo,N,,0.5,1.9934945063645724
3852,vigo,N,,0.9,2.001699197221341
3719,vigo,N,,1.3000000000000003,1.9835507176492473
4100,vigo,N,,1.7000000000000002,2.002569672467837
3793,vigo,N,,2.1,2.0025696725738227
3769,vigo,N,,2.5000000000000004,2.002569672445742
3960,vigo,N,,2.9000000000000004,2.0025696724678363
4198,vigo,N,,3.3000000000000003,2.0025696724678363
3924,vigo,N,,3.7,2.0025696724264432


==> operator_values_N_vigo_RYd3connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3577,vigo,N,,0.1,1.9984205783392022
4371,vigo,N,,0.5,1.9668589054314178
4275,vigo,N,,0.9,1.9952198778748347
4479,vigo,N,,1.3000000000000003,1.9939300673119038
3899,vigo,N,,1.7000000000000002,1.997593603642071
3942,vigo,N,,2.1,1.9975936036747974
4220,vigo,N,,2.5000000000000004,1.99694468764114
3727,vigo,N,,2.9000000000000004,1.9969446876404127
3865,vigo,N,,3.3000000000000003,1.9954778265758235
4284,vigo,N,,3.7,1.9954778265014061


==> operator_values_N_vigo_SwapRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7128,vigo,N,,0.1,1.997934840036014
7066,vigo,N,,0.5,1.9979348400600991
7023,vigo,N,,0.9,1.9979348399864154
7083,vigo,N,,1.3000000000000003,1.9917104232093181
7080,vigo,N,,1.7000000000000002,1.9979569452344843
7181,vigo,N,,2.1,1.9979569452384829
6914,vigo,N,,2.5000000000000004,1.9979569452492203
7163,vigo,N,,2.9000000000000004,1.997956945224709
7170,vigo,N,,3.3000000000000003,1.9979569452336097
7061,vigo,N,,3.7,1.997956945240507


==> operator_values_N_vigo_SwapRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7032,vigo,N,,0.1,1.9982202025148064
7130,vigo,N,,0.5,1.9979348400571302
7208,vigo,N,,0.9,1.9982202027033953
7219,vigo,N,,1.3000000000000003,1.9917967331149695
7081,vigo,N,,1.7000000000000002,1.9979569452306007
7062,vigo,N,,2.1,1.9979569452300208
7165,vigo,N,,2.5000000000000004,1.997956945248045
7102,vigo,N,,2.9000000000000004,1.9979569452256385
7215,vigo,N,,3.3000000000000003,1.9979569452249568
7145,vigo,N,,3.7,1.9979569452442405


==> operator_values_N_vigo_SwapRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7016,vigo,N,,0.1,1.9982202024289313
6955,vigo,N,,0.5,1.99822020251234
6963,vigo,N,,0.9,1.9982202024028484
6908,vigo,N,,1.3000000000000003,1.9982202024927322
7068,vigo,N,,1.7000000000000002,1.9979569452283035
6961,vigo,N,,2.1,1.9979569452389887
7040,vigo,N,,2.5000000000000004,1.9979569452319081
7071,vigo,N,,2.9000000000000004,1.99795694524355
7234,vigo,N,,3.3000000000000003,1.9979569452402905
7070,vigo,N,,3.7,1.9979569452480015


==> operator_values_S_z_boeblingen_ASWAPn40m2S_z00.csv <==
,device_name,op_name,fmt_name,distance,op_mean
1585,boeblingen,S_z,,0.1,0.0004417494017026069
2475,boeblingen,S_z,,0.5,7.494301863741892e-05
2439,boeblingen,S_z,,0.9,0.0003359889640755509
1854,boeblingen,S_z,,1.3000000000000003,0.00036536251853044877
1506,boeblingen,S_z,,1.7000000000000002,-0.0007376826851293594
1381,boeblingen,S_z,,2.1,-0.00032264052582275937
1363,boeblingen,S_z,,2.5000000000000004,0.002310794541865495
1463,boeblingen,S_z,,2.9000000000000004,0.0007910476221272989
1414,boeblingen,S_z,,3.3000000000000003,0.002275552658213961
1888,boeblingen,S_z,,3.7,0.002275552666955935


==> operator_values_S_z_boeblingen_RYRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5536,boeblingen,S_z,,0.1,0.015207441928766025
6052,boeblingen,S_z,,0.5,0.01828446994673194
5642,boeblingen,S_z,,0.9,0.9918963224961272
5580,boeblingen,S_z,,1.3000000000000003,0.9918095172710174
6044,boeblingen,S_z,,1.7000000000000002,0.9918095172491486
6328,boeblingen,S_z,,2.1,0.9918963227353149
6141,boeblingen,S_z,,2.5000000000000004,0.9918963225597871
5862,boeblingen,S_z,,2.9000000000000004,0.9918963226059074
5704,boeblingen,S_z,,3.3000000000000003,0.9918963226940799
6201,boeblingen,S_z,,3.7,0.9918963226207004


==> operator_values_S_z_boeblingen_RYRZd1connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5921,boeblingen,S_z,,0.1,0.0157518794284143
5501,boeblingen,S_z,,0.5,0.0019774405326953848
6146,boeblingen,S_z,,0.9,0.9918963223776215
5630,boeblingen,S_z,,1.3000000000000003,0.9918963225487567
5615,boeblingen,S_z,,1.7000000000000002,0.9918963227549185
6350,boeblingen,S_z,,2.1,0.9918963225281459
6156,boeblingen,S_z,,2.5000000000000004,0.9918963226968291
6074,boeblingen,S_z,,2.9000000000000004,0.9918963227456905
5744,boeblingen,S_z,,3.3000000000000003,0.9918963226074151
6163,boeblingen,S_z,,3.7,0.9918963226059074


==> operator_values_S_z_boeblingen_RYRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6219,boeblingen,S_z,,0.1,0.025386154307897174
6324,boeblingen,S_z,,0.5,0.02683697851397368
6151,boeblingen,S_z,,0.9,0.9838054953389398
6243,boeblingen,S_z,,1.3000000000000003,0.9838054953776577
6189,boeblingen,S_z,,1.7000000000000002,0.9838054953776578
6171,boeblingen,S_z,,2.1,0.9838054953540063
5494,boeblingen,S_z,,2.5000000000000004,0.9838054953674855
5588,boeblingen,S_z,,2.9000000000000004,0.9838054953144385
5650,boeblingen,S_z,,3.3000000000000003,0.9838054953398994
5645,boeblingen,S_z,,3.7,0.9838054953376558


==> operator_values_S_z_boeblingen_RYRZd2connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6162,boeblingen,S_z,,0.1,0.02538615433143604
6041,boeblingen,S_z,,0.5,0.02480848870099306
6051,boeblingen,S_z,,0.9,0.9780468046942077
5574,boeblingen,S_z,,1.3000000000000003,0.9838054953795992
6061,boeblingen,S_z,,1.7000000000000002,0.9838054953471647
5918,boeblingen,S_z,,2.1,0.9838054953355573
6109,boeblingen,S_z,,2.5000000000000004,0.983805495422145
5542,boeblingen,S_z,,2.9000000000000004,0.9838054953639431
5748,boeblingen,S_z,,3.3000000000000003,0.9838054954161304
5697,boeblingen,S_z,,3.7,0.9838054953974621


==> operator_values_S_z_boeblingen_RYRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5539,boeblingen,S_z,,0.1,0.0225529948013794
6010,boeblingen,S_z,,0.5,0.03221088377933384
6014,boeblingen,S_z,,0.9,0.977920505319442
5659,boeblingen,S_z,,1.3000000000000003,0.9779205053059996
5966,boeblingen,S_z,,1.7000000000000002,0.9779205053053077
5627,boeblingen,S_z,,2.1,0.9779205053318001
5751,boeblingen,S_z,,2.5000000000000004,0.9779205052808442
5761,boeblingen,S_z,,2.9000000000000004,0.9779205053162809
6185,boeblingen,S_z,,3.3000000000000003,0.9779205053317999
6310,boeblingen,S_z,,3.7,0.9779205052929157


==> operator_values_S_z_boeblingen_RYRZd3connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6203,boeblingen,S_z,,0.1,0.128761650704712
5506,boeblingen,S_z,,0.5,0.12876165059586903
6194,boeblingen,S_z,,0.9,0.9779205053303516
6255,boeblingen,S_z,,1.3000000000000003,0.9779205053009101
5459,boeblingen,S_z,,1.7000000000000002,0.9779205053142216
5708,boeblingen,S_z,,2.1,0.9779205053197493
5513,boeblingen,S_z,,2.5000000000000004,0.9779205052999577
5677,boeblingen,S_z,,2.9000000000000004,0.9779205053086084
5620,boeblingen,S_z,,3.3000000000000003,0.9779205052895421
6086,boeblingen,S_z,,3.7,0.9779205052988118


==> operator_values_S_z_boeblingen_RYd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4235,boeblingen,S_z,,0.1,-0.0022193019170828887
3693,boeblingen,S_z,,0.5,-0.001625716498837415
4477,boeblingen,S_z,,0.9,0.0014396485106646928
4405,boeblingen,S_z,,1.3000000000000003,0.00230314790265182
4241,boeblingen,S_z,,1.7000000000000002,0.9917843772004485
4436,boeblingen,S_z,,2.1,0.9917590651291778
4098,boeblingen,S_z,,2.5000000000000004,0.9917590651398828
4400,boeblingen,S_z,,2.9000000000000004,0.9917590651688344
3534,boeblingen,S_z,,3.3000000000000003,0.9917590652295238
4036,boeblingen,S_z,,3.7,0.9917590651353552


==> operator_values_S_z_boeblingen_RYd1connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4075,boeblingen,S_z,,0.1,-0.0013990124335813425
4167,boeblingen,S_z,,0.5,-0.0012802432754275284
4239,boeblingen,S_z,,0.9,-0.0011342720547116991
4304,boeblingen,S_z,,1.3000000000000003,0.005040434167223967
3953,boeblingen,S_z,,1.7000000000000002,0.9914112753812754
4282,boeblingen,S_z,,2.1,0.9909772532163714
4242,boeblingen,S_z,,2.5000000000000004,0.9909772533025221
3634,boeblingen,S_z,,2.9000000000000004,0.9908555712432193
4240,boeblingen,S_z,,3.3000000000000003,0.9909423745571084
3547,boeblingen,S_z,,3.7,0.9909423746424779


==> operator_values_S_z_boeblingen_RYd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4017,boeblingen,S_z,,0.1,-0.001270256381043916
3729,boeblingen,S_z,,0.5,-0.001025557732565574
4222,boeblingen,S_z,,0.9,0.0010002137542708955
4131,boeblingen,S_z,,1.3000000000000003,0.004425770213613761
3716,boeblingen,S_z,,1.7000000000000002,0.9704338924167002
4043,boeblingen,S_z,,2.1,0.9839610291686508
3649,boeblingen,S_z,,2.5000000000000004,0.9836702950222691
3989,boeblingen,S_z,,2.9000000000000004,0.9836702948396425
4064,boeblingen,S_z,,3.3000000000000003,0.9836702949538797
4343,boeblingen,S_z,,3.7,0.9836702949389617


==> operator_values_S_z_boeblingen_RYd2connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4452,boeblingen,S_z,,0.1,-0.003932538554116793
4426,boeblingen,S_z,,0.5,-0.003791842882796548
3753,boeblingen,S_z,,0.9,0.0015332947833221755
4127,boeblingen,S_z,,1.3000000000000003,0.009277471658013015
3876,boeblingen,S_z,,1.7000000000000002,0.9767303897475712
3551,boeblingen,S_z,,2.1,0.9830856654682834
3819,boeblingen,S_z,,2.5000000000000004,0.9832330788673983
3733,boeblingen,S_z,,2.9000000000000004,0.982915028772657
4229,boeblingen,S_z,,3.3000000000000003,0.9770907081716296
4319,boeblingen,S_z,,3.7,0.9770907081675699


==> operator_values_S_z_boeblingen_RYd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3902,boeblingen,S_z,,0.1,-0.0030668982114792354
4383,boeblingen,S_z,,0.5,-0.003066898149146513
3520,boeblingen,S_z,,0.9,0.014405938475383379
3581,boeblingen,S_z,,1.3000000000000003,0.03325738967210903
4090,boeblingen,S_z,,1.7000000000000002,0.97783411446663
4016,boeblingen,S_z,,2.1,0.9778341144803039
4449,boeblingen,S_z,,2.5000000000000004,0.9778341144722564
4363,boeblingen,S_z,,2.9000000000000004,0.9778341144978252
3593,boeblingen,S_z,,3.3000000000000003,0.9778341144639311
3943,boeblingen,S_z,,3.7,0.9778341144921656


==> operator_values_S_z_boeblingen_RYd3connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4279,boeblingen,S_z,,0.1,-0.0031228682696026744
3554,boeblingen,S_z,,0.5,-0.0031228683756309716
4168,boeblingen,S_z,,0.9,0.007431868810979569
4382,boeblingen,S_z,,1.3000000000000003,0.008837553792389652
3838,boeblingen,S_z,,1.7000000000000002,0.9662613668285522
4347,boeblingen,S_z,,2.1,0.9702561413795701
3815,boeblingen,S_z,,2.5000000000000004,0.9721432862051006
3892,boeblingen,S_z,,2.9000000000000004,0.9721432862357853
3675,boeblingen,S_z,,3.3000000000000003,0.9721432861545755
3713,boeblingen,S_z,,3.7,0.9721432862538395


==> operator_values_S_z_boeblingen_SwapRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7239,boeblingen,S_z,,0.1,0.012601355660146973
6907,boeblingen,S_z,,0.5,0.012601355559007155
7263,boeblingen,S_z,,0.9,0.012601355618784477
7049,boeblingen,S_z,,1.3000000000000003,0.020734740118914435
6951,boeblingen,S_z,,1.7000000000000002,0.9987965671300628
6970,boeblingen,S_z,,2.1,0.9987965671233847
7271,boeblingen,S_z,,2.5000000000000004,0.9987965671255687
7212,boeblingen,S_z,,2.9000000000000004,0.9987965671235964
7326,boeblingen,S_z,,3.3000000000000003,0.9987965671268693
7205,boeblingen,S_z,,3.7,0.9987965671268653


==> operator_values_S_z_boeblingen_SwapRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7187,boeblingen,S_z,,0.1,0.01502653549506383
6896,boeblingen,S_z,,0.5,0.015026535414453535
6925,boeblingen,S_z,,0.9,0.01502653550179267
7033,boeblingen,S_z,,1.3000000000000003,0.015026535454354006
7286,boeblingen,S_z,,1.7000000000000002,0.9987965671329884
6905,boeblingen,S_z,,2.1,0.9987965671226025
6986,boeblingen,S_z,,2.5000000000000004,0.9987965671200608
6927,boeblingen,S_z,,2.9000000000000004,0.9987965671273928
7329,boeblingen,S_z,,3.3000000000000003,0.9987965671250354
7048,boeblingen,S_z,,3.7,0.9987965671278981


==> operator_values_S_z_boeblingen_SwapRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7115,boeblingen,S_z,,0.1,0.040465906536999136
7001,boeblingen,S_z,,0.5,0.040465906470639745
7155,boeblingen,S_z,,0.9,0.04046590653505133
7270,boeblingen,S_z,,1.3000000000000003,0.040465906561466286
6901,boeblingen,S_z,,1.7000000000000002,0.9987965671269029
7281,boeblingen,S_z,,2.1,0.9987965671249379
7354,boeblingen,S_z,,2.5000000000000004,0.9987965671268904
7180,boeblingen,S_z,,2.9000000000000004,0.9987965671215228
7259,boeblingen,S_z,,3.3000000000000003,0.9987965671249379
7008,boeblingen,S_z,,3.7,0.9987965671311264


==> operator_values_S_z_johannesburg_ASWAPn40m2S_z00.csv <==
,device_name,op_name,fmt_name,distance,op_mean
2066,johannesburg,S_z,,0.1,0.00029987791258978547
2061,johannesburg,S_z,,0.5,0.0002585729683094451
2072,johannesburg,S_z,,0.9,-0.0004087744852148689
1945,johannesburg,S_z,,1.3000000000000003,-0.0004921300517775895
2555,johannesburg,S_z,,1.7000000000000002,-0.001290984950531815
2450,johannesburg,S_z,,2.1,-0.0009461268104096754
1662,johannesburg,S_z,,2.5000000000000004,-1.57165250483024e-05
1723,johannesburg,S_z,,2.9000000000000004,0.00040387195778558704
2181,johannesburg,S_z,,3.3000000000000003,0.00026955665779914887
1447,johannesburg,S_z,,3.7,0.000542857285974149


==> operator_values_S_z_johannesburg_RYRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5980,johannesburg,S_z,,0.1,0.0036333674887761847
5461,johannesburg,S_z,,0.5,0.015340010269154103
5982,johannesburg,S_z,,0.9,0.9832374192590102
5635,johannesburg,S_z,,1.3000000000000003,0.9837906476619109
5716,johannesburg,S_z,,1.7000000000000002,0.9837906477080712
6320,johannesburg,S_z,,2.1,0.9837906476495497
5564,johannesburg,S_z,,2.5000000000000004,0.9837906476816024
5830,johannesburg,S_z,,2.9000000000000004,0.9837906476803454
5442,johannesburg,S_z,,3.3000000000000003,0.9837906477663105
5468,johannesburg,S_z,,3.7,0.9832053294698747


==> operator_values_S_z_johannesburg_RYRZd1connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6127,johannesburg,S_z,,0.1,0.015088053583061894
6116,johannesburg,S_z,,0.5,0.014949889928988325
5919,johannesburg,S_z,,0.9,0.9823896593221673
6132,johannesburg,S_z,,1.3000000000000003,0.9823896593508072
5558,johannesburg,S_z,,1.7000000000000002,0.9837906476949815
5575,johannesburg,S_z,,2.1,0.9837906477282957
5876,johannesburg,S_z,,2.5000000000000004,0.9837906477295307
5932,johannesburg,S_z,,2.9000000000000004,0.9837906476724885
6155,johannesburg,S_z,,3.3000000000000003,0.9832053293130872
5563,johannesburg,S_z,,3.7,0.9837906477037911


==> operator_values_S_z_johannesburg_RYRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5997,johannesburg,S_z,,0.1,0.025024792165318083
5711,johannesburg,S_z,,0.5,0.02502479225722784
5451,johannesburg,S_z,,0.9,0.9709009139917837
5482,johannesburg,S_z,,1.3000000000000003,0.9709009140041401
6284,johannesburg,S_z,,1.7000000000000002,0.9709009139161691
6027,johannesburg,S_z,,2.1,0.9709009139991178
5887,johannesburg,S_z,,2.5000000000000004,0.9709009139780488
5702,johannesburg,S_z,,2.9000000000000004,0.9709009139631569
6366,johannesburg,S_z,,3.3000000000000003,0.9709009139609415
5883,johannesburg,S_z,,3.7,0.9709009140008874


==> operator_values_S_z_johannesburg_RYRZd2connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5899,johannesburg,S_z,,0.1,0.023799671270465006
6179,johannesburg,S_z,,0.5,0.02379967126417562
5747,johannesburg,S_z,,0.9,0.9709009139949656
6257,johannesburg,S_z,,1.3000000000000003,0.9709009139997383
5924,johannesburg,S_z,,1.7000000000000002,0.9709009139752116
5573,johannesburg,S_z,,2.1,0.970900914001068
5961,johannesburg,S_z,,2.5000000000000004,0.970900914001068
6039,johannesburg,S_z,,2.9000000000000004,0.9709009139535368
5898,johannesburg,S_z,,3.3000000000000003,0.9709009139552225
5787,johannesburg,S_z,,3.7,0.9709009139525644


==> operator_values_S_z_johannesburg_RYRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5913,johannesburg,S_z,,0.1,0.1275202992667997
6135,johannesburg,S_z,,0.5,0.02683324888895222
5700,johannesburg,S_z,,0.9,0.9566305612579795
5689,johannesburg,S_z,,1.3000000000000003,0.956630561299325
5895,johannesburg,S_z,,1.7000000000000002,0.9566305612701654
5533,johannesburg,S_z,,2.1,0.9566305613107813
6049,johannesburg,S_z,,2.5000000000000004,0.9566305613107814
5643,johannesburg,S_z,,2.9000000000000004,0.9566305612176742
5854,johannesburg,S_z,,3.3000000000000003,0.9566305612734824
5778,johannesburg,S_z,,3.7,0.956630561238109


==> operator_values_S_z_johannesburg_RYRZd3connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6372,johannesburg,S_z,,0.1,0.02606862967668583
5738,johannesburg,S_z,,0.5,0.02323994555755224
5942,johannesburg,S_z,,0.9,0.956630561202476
6265,johannesburg,S_z,,1.3000000000000003,0.9566305612701654
6177,johannesburg,S_z,,1.7000000000000002,0.9566305612602591
5441,johannesburg,S_z,,2.1,0.9566305613107815
5680,johannesburg,S_z,,2.5000000000000004,0.9566305612936342
5828,johannesburg,S_z,,2.9000000000000004,0.9566305611854008
5532,johannesburg,S_z,,3.3000000000000003,0.9566305613107813
5768,johannesburg,S_z,,3.7,0.9566305613822221


==> operator_values_S_z_johannesburg_RYd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4301,johannesburg,S_z,,0.1,-0.002143374361149031
4125,johannesburg,S_z,,0.5,-0.0009426594311784942
3702,johannesburg,S_z,,0.9,0.004322575617190683
3925,johannesburg,S_z,,1.3000000000000003,0.0008919476529977433
4089,johannesburg,S_z,,1.7000000000000002,0.9834241928394689
3695,johannesburg,S_z,,2.1,0.980181863907983
4464,johannesburg,S_z,,2.5000000000000004,0.9834241928731746
3683,johannesburg,S_z,,2.9000000000000004,0.9834241928406395
3954,johannesburg,S_z,,3.3000000000000003,0.9806041977750408
3820,johannesburg,S_z,,3.7,0.9797581340307465


==> operator_values_S_z_johannesburg_RYd1connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3840,johannesburg,S_z,,0.1,-0.0026133606714840163
4129,johannesburg,S_z,,0.5,-0.0023446917213909013
3664,johannesburg,S_z,,0.9,0.00621130223586322
4119,johannesburg,S_z,,1.3000000000000003,0.0008919476585415587
4277,johannesburg,S_z,,1.7000000000000002,0.983424192814715
3688,johannesburg,S_z,,2.1,0.9834241928110844
4399,johannesburg,S_z,,2.5000000000000004,0.9834241928246095
4332,johannesburg,S_z,,2.9000000000000004,0.9834241928214779
3638,johannesburg,S_z,,3.3000000000000003,0.9827352757128375
3533,johannesburg,S_z,,3.7,0.9822588183087229


==> operator_values_S_z_johannesburg_RYd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3663,johannesburg,S_z,,0.1,-0.0037959863981066044
3963,johannesburg,S_z,,0.5,-0.0037959864375477492
3544,johannesburg,S_z,,0.9,0.0010938445939484565
4183,johannesburg,S_z,,1.3000000000000003,0.021382049414768733
4432,johannesburg,S_z,,1.7000000000000002,0.9546001338557871
3644,johannesburg,S_z,,2.1,0.9564200321152065
4328,johannesburg,S_z,,2.5000000000000004,0.9704618665049316
3542,johannesburg,S_z,,2.9000000000000004,0.9704618665038369
4175,johannesburg,S_z,,3.3000000000000003,0.970461866515483
4251,johannesburg,S_z,,3.7,0.9643102473385645


==> operator_values_S_z_johannesburg_RYd2connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4366,johannesburg,S_z,,0.1,-0.0036900467949034232
3903,johannesburg,S_z,,0.5,-0.003690046741174041
3959,johannesburg,S_z,,0.9,0.003575283244792532
3690,johannesburg,S_z,,1.3000000000000003,0.023472533575113974
3849,johannesburg,S_z,,1.7000000000000002,0.9527896779572969
3586,johannesburg,S_z,,2.1,0.9555453521804529
4205,johannesburg,S_z,,2.5000000000000004,0.9582918504148239
4080,johannesburg,S_z,,2.9000000000000004,0.9591448589366378
4216,johannesburg,S_z,,3.3000000000000003,0.9708368154718067
3799,johannesburg,S_z,,3.7,0.9708368154994685


==> operator_values_S_z_johannesburg_RYd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4142,johannesburg,S_z,,0.1,-0.002284628504664099
3844,johannesburg,S_z,,0.5,-0.002077712234945045
4012,johannesburg,S_z,,0.9,0.00735879583062371
4151,johannesburg,S_z,,1.3000000000000003,0.012734348064346424
3699,johannesburg,S_z,,1.7000000000000002,0.9507338305763584
3756,johannesburg,S_z,,2.1,0.9507338305834687
4457,johannesburg,S_z,,2.5000000000000004,0.9507338305785187
4265,johannesburg,S_z,,2.9000000000000004,0.9555090218432505
3696,johannesburg,S_z,,3.3000000000000003,0.9555090218349658
3632,johannesburg,S_z,,3.7,0.949203819866248


==> operator_values_S_z_johannesburg_RYd3connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3680,johannesburg,S_z,,0.1,-0.002197477262920744
4068,johannesburg,S_z,,0.5,-0.0021974770804319144
3834,johannesburg,S_z,,0.9,0.005691327524870865
4340,johannesburg,S_z,,1.3000000000000003,0.018360720831571836
3645,johannesburg,S_z,,1.7000000000000002,0.947050520169354
3869,johannesburg,S_z,,2.1,0.9470505201898254
4002,johannesburg,S_z,,2.5000000000000004,0.9435762193814399
3618,johannesburg,S_z,,2.9000000000000004,0.94357621938144
3958,johannesburg,S_z,,3.3000000000000003,0.9435762193814399
3917,johannesburg,S_z,,3.7,0.9435762193847668


==> operator_values_S_z_johannesburg_SwapRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7302,johannesburg,S_z,,0.1,0.02734344414312323
6883,johannesburg,S_z,,0.5,0.02734344420468038
7292,johannesburg,S_z,,0.9,0.027603318764404805
6880,johannesburg,S_z,,1.3000000000000003,0.02909041562491671
7021,johannesburg,S_z,,1.7000000000000002,0.998690397587854
7098,johannesburg,S_z,,2.1,0.998690397588242
6959,johannesburg,S_z,,2.5000000000000004,0.9986903975878498
7214,johannesburg,S_z,,2.9000000000000004,0.9986903975879416
7010,johannesburg,S_z,,3.3000000000000003,0.9986903975873629
7201,johannesburg,S_z,,3.7,0.998690397587954


==> operator_values_S_z_johannesburg_SwapRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7303,johannesburg,S_z,,0.1,0.049077794343124315
7348,johannesburg,S_z,,0.5,0.027343444161656183
6920,johannesburg,S_z,,0.9,0.027603318773039176
7265,johannesburg,S_z,,1.3000000000000003,-0.0014082296960445662
7067,johannesburg,S_z,,1.7000000000000002,0.9986903975879732
7227,johannesburg,S_z,,2.1,0.9986903975879389
7025,johannesburg,S_z,,2.5000000000000004,0.998690397588035
7112,johannesburg,S_z,,2.9000000000000004,0.9986903975878899
7298,johannesburg,S_z,,3.3000000000000003,0.9986903975881789
6921,johannesburg,S_z,,3.7,0.9986903975881036


==> operator_values_S_z_johannesburg_SwapRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7238,johannesburg,S_z,,0.1,0.04907779436104667
7043,johannesburg,S_z,,0.5,0.04907779434822926
7003,johannesburg,S_z,,0.9,0.027603318822940925
7291,johannesburg,S_z,,1.3000000000000003,0.04896793271344835
7269,johannesburg,S_z,,1.7000000000000002,0.9986903975879866
6892,johannesburg,S_z,,2.1,0.9986903975883209
7308,johannesburg,S_z,,2.5000000000000004,0.9986903975881125
6916,johannesburg,S_z,,2.9000000000000004,0.9986903975880226
7278,johannesburg,S_z,,3.3000000000000003,0.9986903975879856
6911,johannesburg,S_z,,3.7,0.9986903975879857


==> operator_values_S_z_ourense_ASWAPn40m2S_z00.csv <==
,device_name,op_name,fmt_name,distance,op_mean
1411,ourense,S_z,,0.1,0.001810746095852328
1727,ourense,S_z,,0.5,0.0015547257655614266
1606,ourense,S_z,,0.9,0.00159947467840868
2511,ourense,S_z,,1.3000000000000003,0.001382762478366606
1303,ourense,S_z,,1.7000000000000002,0.00030252001373254345
2206,ourense,S_z,,2.1,0.0016658309226325885
2459,ourense,S_z,,2.5000000000000004,0.0017920737464562353
2006,ourense,S_z,,2.9000000000000004,0.0014781404432624504
2201,ourense,S_z,,3.3000000000000003,0.0031751221769377933
1719,ourense,S_z,,3.7,0.003056942520241035


==> operator_values_S_z_ourense_RYRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6168,ourense,S_z,,0.1,0.003907346342474638
5885,ourense,S_z,,0.5,0.017383898477071308
6306,ourense,S_z,,0.9,0.9910222313961228
6104,ourense,S_z,,1.3000000000000003,0.9910222315788604
5859,ourense,S_z,,1.7000000000000002,0.9910222315321017
6187,ourense,S_z,,2.1,0.9910222314600596
5880,ourense,S_z,,2.5000000000000004,0.9910222313603892
6314,ourense,S_z,,2.9000000000000004,0.9910222316571089
5589,ourense,S_z,,3.3000000000000003,0.9910222314132938
6364,ourense,S_z,,3.7,0.9910222316102679


==> operator_values_S_z_ourense_RYRZd1connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6029,ourense,S_z,,0.1,0.006160283471484285
6114,ourense,S_z,,0.5,0.005668813221619606
6026,ourense,S_z,,0.9,0.9933898613512644
6384,ourense,S_z,,1.3000000000000003,0.9933898616189968
5764,ourense,S_z,,1.7000000000000002,0.9933898615235384
5699,ourense,S_z,,2.1,0.9933898614556105
6309,ourense,S_z,,2.5000000000000004,0.9933898617935216
6367,ourense,S_z,,2.9000000000000004,0.9933898618484136
6128,ourense,S_z,,3.3000000000000003,0.9933898615115553
6050,ourense,S_z,,3.7,0.9933898613951453


==> operator_values_S_z_ourense_RYRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6221,ourense,S_z,,0.1,0.02799320502208688
5725,ourense,S_z,,0.5,0.029307054218788653
6360,ourense,S_z,,0.9,0.9835091034596573
6392,ourense,S_z,,1.3000000000000003,0.9835091034444658
6287,ourense,S_z,,1.7000000000000002,0.9835091034183963
5527,ourense,S_z,,2.1,0.9835091034040988
5957,ourense,S_z,,2.5000000000000004,0.9835091034844636
5874,ourense,S_z,,2.9000000000000004,0.9835091035064683
6084,ourense,S_z,,3.3000000000000003,0.9835091034160276
6229,ourense,S_z,,3.7,0.9835091034260912


==> operator_values_S_z_ourense_RYRZd2connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6336,ourense,S_z,,0.1,0.032753628297903736
6294,ourense,S_z,,0.5,0.03329438276170593
5931,ourense,S_z,,0.9,0.9884626349454042
6139,ourense,S_z,,1.3000000000000003,0.9884626349479594
5733,ourense,S_z,,1.7000000000000002,0.9884626349511378
5853,ourense,S_z,,2.1,0.988462634947268
5472,ourense,S_z,,2.5000000000000004,0.9884626348995256
5717,ourense,S_z,,2.9000000000000004,0.9884626349004949
6174,ourense,S_z,,3.3000000000000003,0.9884626349559864
6206,ourense,S_z,,3.7,0.9884626349555028


==> operator_values_S_z_ourense_RYRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5789,ourense,S_z,,0.1,0.02721706867153781
5868,ourense,S_z,,0.5,0.02773145820805553
6212,ourense,S_z,,0.9,0.97564184158122
6067,ourense,S_z,,1.3000000000000003,0.9756418416798366
5653,ourense,S_z,,1.7000000000000002,0.9756418417816931
5800,ourense,S_z,,2.1,0.9756418417538104
5809,ourense,S_z,,2.5000000000000004,0.9756418415798984
6057,ourense,S_z,,2.9000000000000004,0.9756418417833368
6332,ourense,S_z,,3.3000000000000003,0.9756418417677363
5923,ourense,S_z,,3.7,0.9756418416986845


==> operator_values_S_z_ourense_RYRZd3connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6079,ourense,S_z,,0.1,0.1382478902573796
5462,ourense,S_z,,0.5,0.2436634926402368
6228,ourense,S_z,,0.9,0.9821005383492785
6197,ourense,S_z,,1.3000000000000003,0.9821005383219742
5491,ourense,S_z,,1.7000000000000002,0.9821005383761587
5730,ourense,S_z,,2.1,0.9821005383342283
6356,ourense,S_z,,2.5000000000000004,0.9821005383868363
5577,ourense,S_z,,2.9000000000000004,0.9821005383281689
5845,ourense,S_z,,3.3000000000000003,0.9821005383458891
5805,ourense,S_z,,3.7,0.9821005383670676


==> operator_values_S_z_ourense_RYd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4474,ourense,S_z,,0.1,-0.0002178249226562623
4035,ourense,S_z,,0.5,-6.108305327948149e-05
4003,ourense,S_z,,0.9,0.006632409866642264
3546,ourense,S_z,,1.3000000000000003,0.007063911289250546
4056,ourense,S_z,,1.7000000000000002,0.9890739367527296
4259,ourense,S_z,,2.1,0.9890739367042563
3627,ourense,S_z,,2.5000000000000004,0.9890739366813593
3662,ourense,S_z,,2.9000000000000004,0.9892832870959802
4361,ourense,S_z,,3.3000000000000003,0.9886485723565075
4422,ourense,S_z,,3.7,0.9886485723837921


==> operator_values_S_z_ourense_RYd1connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4026,ourense,S_z,,0.1,0.0029023406931850126
3706,ourense,S_z,,0.5,0.002674635897477129
4348,ourense,S_z,,0.9,0.0040676818958401695
4263,ourense,S_z,,1.3000000000000003,0.0047715454330583
3873,ourense,S_z,,1.7000000000000002,0.9930212173332442
4200,ourense,S_z,,2.1,0.9932480448438188
3827,ourense,S_z,,2.5000000000000004,0.9930212173034256
3824,ourense,S_z,,2.9000000000000004,0.9930212171204442
3654,ourense,S_z,,3.3000000000000003,0.99157638608472
3832,ourense,S_z,,3.7,0.9915763861666208


==> operator_values_S_z_ourense_RYd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4322,ourense,S_z,,0.1,0.0008375058820677683
4141,ourense,S_z,,0.5,-0.00038319054314933654
3543,ourense,S_z,,0.9,0.012677607713145356
3868,ourense,S_z,,1.3000000000000003,0.01062677616411506
4429,ourense,S_z,,1.7000000000000002,0.9834164157139084
4061,ourense,S_z,,2.1,0.9834164157910749
4019,ourense,S_z,,2.5000000000000004,0.983416415813054
4208,ourense,S_z,,2.9000000000000004,0.9834164158523004
3923,ourense,S_z,,3.3000000000000003,0.9852572031087724
3760,ourense,S_z,,3.7,0.9852572031420908


==> operator_values_S_z_ourense_RYd2connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3752,ourense,S_z,,0.1,0.004836762851048421
3990,ourense,S_z,,0.5,0.004836762847421017
3700,ourense,S_z,,0.9,0.008381912452852136
4369,ourense,S_z,,1.3000000000000003,0.014310915973736571
3661,ourense,S_z,,1.7000000000000002,0.9883630786406964
4345,ourense,S_z,,2.1,0.9883844651074543
3780,ourense,S_z,,2.5000000000000004,0.9883844650866231
3708,ourense,S_z,,2.9000000000000004,0.9883844651310069
3704,ourense,S_z,,3.3000000000000003,0.9883844651018375
3701,ourense,S_z,,3.7,0.9883844651338924


==> operator_values_S_z_ourense_RYd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4252,ourense,S_z,,0.1,-1.6023977288587288e-05
4411,ourense,S_z,,0.5,0.0029679985527331643
4468,ourense,S_z,,0.9,0.018104466928318907
3926,ourense,S_z,,1.3000000000000003,0.013836974036153887
4346,ourense,S_z,,1.7000000000000002,0.9756095261086194
3672,ourense,S_z,,2.1,0.975177670763244
3955,ourense,S_z,,2.5000000000000004,0.9751776705899707
3639,ourense,S_z,,2.9000000000000004,0.9744135294740096
4286,ourense,S_z,,3.3000000000000003,0.9744135294547472
3625,ourense,S_z,,3.7,0.9725369160834831


==> operator_values_S_z_ourense_RYd3connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4326,ourense,S_z,,0.1,0.008194572467171146
3600,ourense,S_z,,0.5,0.00794777275020278
3826,ourense,S_z,,0.9,0.015071648580904456
3848,ourense,S_z,,1.3000000000000003,0.018713772920455257
4325,ourense,S_z,,1.7000000000000002,0.9773946718729931
3807,ourense,S_z,,2.1,0.9806323833898387
4189,ourense,S_z,,2.5000000000000004,0.980632383485351
4305,ourense,S_z,,2.9000000000000004,0.9806323833012874
4135,ourense,S_z,,3.3000000000000003,0.9806323833654611
3734,ourense,S_z,,3.7,0.9806323833854635


==> operator_values_S_z_ourense_SwapRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7124,ourense,S_z,,0.1,0.02660195988643141
7143,ourense,S_z,,0.5,0.0266019600659938
7039,ourense,S_z,,0.9,0.026601959846615952
7335,ourense,S_z,,1.3000000000000003,0.08875522851843387
7295,ourense,S_z,,1.7000000000000002,0.9988367722811357
7318,ourense,S_z,,2.1,0.9988367723350083
6998,ourense,S_z,,2.5000000000000004,0.9988367723257943
6904,ourense,S_z,,2.9000000000000004,0.9988367723327274
7260,ourense,S_z,,3.3000000000000003,0.9988367723071737
7157,ourense,S_z,,3.7,0.9988367723246363


==> operator_values_S_z_ourense_SwapRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6898,ourense,S_z,,0.1,0.026601959964927924
7125,ourense,S_z,,0.5,0.026601960042369338
7262,ourense,S_z,,0.9,0.02660195991227951
7065,ourense,S_z,,1.3000000000000003,-0.003641265880369754
7193,ourense,S_z,,1.7000000000000002,0.998836772299543
6967,ourense,S_z,,2.1,0.9988367722842051
6942,ourense,S_z,,2.5000000000000004,0.9988367722922409
6895,ourense,S_z,,2.9000000000000004,0.9988367723197371
7037,ourense,S_z,,3.3000000000000003,0.9988367723226619
7166,ourense,S_z,,3.7,0.9988367722842051


==> operator_values_S_z_ourense_SwapRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7050,ourense,S_z,,0.1,0.048956173206148396
6899,ourense,S_z,,0.5,0.04895617320614837
7217,ourense,S_z,,0.9,0.04895617313544939
7311,ourense,S_z,,1.3000000000000003,0.04895617316093903
7192,ourense,S_z,,1.7000000000000002,0.9988367723159094
7013,ourense,S_z,,2.1,0.9988367723081326
7206,ourense,S_z,,2.5000000000000004,0.9988367722785987
6931,ourense,S_z,,2.9000000000000004,0.9988367722838094
7359,ourense,S_z,,3.3000000000000003,0.9988367723238651
7328,ourense,S_z,,3.7,0.9988367722957672


==> operator_values_S_z_vigo_ASWAPn40m2S_z00.csv <==
,device_name,op_name,fmt_name,distance,op_mean
1387,vigo,S_z,,0.1,0.0034224890575154654
2048,vigo,S_z,,0.5,0.0033787004909011653
1533,vigo,S_z,,0.9,0.0017390436103051354
1898,vigo,S_z,,1.3000000000000003,0.0027945646160870974
2045,vigo,S_z,,1.7000000000000002,0.0014788632596557383
2004,vigo,S_z,,2.1,0.0016763181271849253
2255,vigo,S_z,,2.5000000000000004,0.001898140838017615
2476,vigo,S_z,,2.9000000000000004,0.002039075631845769
1359,vigo,S_z,,3.3000000000000003,0.002074151158938083
2441,vigo,S_z,,3.7,0.0017433131621342676


==> operator_values_S_z_vigo_RYRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5975,vigo,S_z,,0.1,0.02956839236444092
5660,vigo,S_z,,0.5,0.004716088866341311
5797,vigo,S_z,,0.9,0.995080675006422
5864,vigo,S_z,,1.3000000000000003,0.9951342516658725
5583,vigo,S_z,,1.7000000000000002,0.9951342516383997
5754,vigo,S_z,,2.1,0.9951342516873573
5622,vigo,S_z,,2.5000000000000004,0.9951342516827302
5450,vigo,S_z,,2.9000000000000004,0.9951342516798437
6370,vigo,S_z,,3.3000000000000003,0.9951342516722357
5750,vigo,S_z,,3.7,0.9951342516609999


==> operator_values_S_z_vigo_RYRZd1connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6300,vigo,S_z,,0.1,0.032336759659834236
6066,vigo,S_z,,0.5,0.01905284266394286
5835,vigo,S_z,,0.9,0.9966416189044573
6269,vigo,S_z,,1.3000000000000003,0.9966416189047517
6172,vigo,S_z,,1.7000000000000002,0.9966416188801893
5875,vigo,S_z,,2.1,0.9966416188810532
5566,vigo,S_z,,2.5000000000000004,0.9966416188937489
6330,vigo,S_z,,2.9000000000000004,0.9966416189006709
6080,vigo,S_z,,3.3000000000000003,0.9966416188536014
5673,vigo,S_z,,3.7,0.9966416189114655


==> operator_values_S_z_vigo_RYRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6166,vigo,S_z,,0.1,0.03119058162401009
5543,vigo,S_z,,0.5,0.046731287213119116
5641,vigo,S_z,,0.9,0.9918682926866482
6134,vigo,S_z,,1.3000000000000003,0.9918682926347111
6291,vigo,S_z,,1.7000000000000002,0.9918682926619009
5734,vigo,S_z,,2.1,0.9918682926875222
6358,vigo,S_z,,2.5000000000000004,0.9918682926434609
6256,vigo,S_z,,2.9000000000000004,0.9918682926434612
5936,vigo,S_z,,3.3000000000000003,0.9918682926529634
5989,vigo,S_z,,3.7,0.9918682926763396


==> operator_values_S_z_vigo_RYRZd2connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5528,vigo,S_z,,0.1,0.03245964601827431
5565,vigo,S_z,,0.5,0.04601609740403678
6266,vigo,S_z,,0.9,0.9944666311731337
5719,vigo,S_z,,1.3000000000000003,0.9944666311850064
6230,vigo,S_z,,1.7000000000000002,0.9944666311968238
5758,vigo,S_z,,2.1,0.9944666311880055
5646,vigo,S_z,,2.5000000000000004,0.9944666311914564
5938,vigo,S_z,,2.9000000000000004,0.9944666311850571
6262,vigo,S_z,,3.3000000000000003,0.9944666311817818
6236,vigo,S_z,,3.7,0.9944666311449417


==> operator_values_S_z_vigo_RYRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
5848,vigo,S_z,,0.1,0.03255286148660852
5655,vigo,S_z,,0.5,0.03255286145139083
5597,vigo,S_z,,0.9,0.9886245087321721
5990,vigo,S_z,,1.3000000000000003,0.9886245087246504
5609,vigo,S_z,,1.7000000000000002,0.9886245087554815
6040,vigo,S_z,,2.1,0.9886245087292136
6223,vigo,S_z,,2.5000000000000004,0.9886245087169026
6032,vigo,S_z,,2.9000000000000004,0.9886245087377088
6305,vigo,S_z,,3.3000000000000003,0.98862450874754
6371,vigo,S_z,,3.7,0.9886245087447784


==> operator_values_S_z_vigo_RYRZd3connnan.csv <==
,device_name,op_name,fmt_name,distance,op_mean
6192,vigo,S_z,,0.1,0.032848857921079666
6379,vigo,S_z,,0.5,0.14930712712169641
5545,vigo,S_z,,0.9,0.9924255137268683
6118,vigo,S_z,,1.3000000000000003,0.9924255137222131
6361,vigo,S_z,,1.7000000000000002,0.9924255137204705
5894,vigo,S_z,,2.1,0.9924255137217428
5965,vigo,S_z,,2.5000000000000004,0.9924255137214957
6286,vigo,S_z,,2.9000000000000004,0.9924255137122151
6247,vigo,S_z,,3.3000000000000003,0.9924255137258693
6351,vigo,S_z,,3.7,0.9924255137355018


==> operator_values_S_z_vigo_RYd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4309,vigo,S_z,,0.1,0.00019359254864290132
3620,vigo,S_z,,0.5,0.0021545370582994883
4390,vigo,S_z,,0.9,0.0020831234049586422
3919,vigo,S_z,,1.3000000000000003,0.0039273246903527015
4096,vigo,S_z,,1.7000000000000002,0.9951411617569108
4050,vigo,S_z,,2.1,0.9947458182801023
4196,vigo,S_z,,2.5000000000000004,0.9935043611447403
3916,vigo,S_z,,2.9000000000000004,0.9949968951297486
4128,vigo,S_z,,3.3000000000000003,0.9949786629824269
4033,vigo,S_z,,3.7,0.9949786629619062


==> operator_values_S_z_vigo_RYd1connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4130,vigo,S_z,,0.1,0.0026310205718892976
4285,vigo,S_z,,0.5,0.0015141516464741156
4423,vigo,S_z,,0.9,0.0017049791151608207
4236,vigo,S_z,,1.3000000000000003,0.0022516688530669904
3850,vigo,S_z,,1.7000000000000002,0.9916046008217818
3784,vigo,S_z,,2.1,0.9917358116639297
4087,vigo,S_z,,2.5000000000000004,0.9949043453606521
3878,vigo,S_z,,2.9000000000000004,0.9951043237691359
3978,vigo,S_z,,3.3000000000000003,0.9951043237727453
4443,vigo,S_z,,3.7,0.9951043237507401


==> operator_values_S_z_vigo_RYd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3563,vigo,S_z,,0.1,0.001623181975885818
3658,vigo,S_z,,0.5,0.005355127287857087
4054,vigo,S_z,,0.9,0.003583708660156948
4081,vigo,S_z,,1.3000000000000003,0.007457445570340865
4181,vigo,S_z,,1.7000000000000002,0.9915305999554265
3626,vigo,S_z,,2.1,0.9915305999533391
3881,vigo,S_z,,2.5000000000000004,0.9917670757537571
4414,vigo,S_z,,2.9000000000000004,0.9917670757569508
4173,vigo,S_z,,3.3000000000000003,0.9917670757685411
4020,vigo,S_z,,3.7,0.9917670757668182


==> operator_values_S_z_vigo_RYd2connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4202,vigo,S_z,,0.1,0.0032230003736501145
4048,vigo,S_z,,0.5,0.005765445875206943
4267,vigo,S_z,,0.9,0.005560163640236482
3951,vigo,S_z,,1.3000000000000003,0.010215265552940639
4389,vigo,S_z,,1.7000000000000002,0.9944317344589912
3599,vigo,S_z,,2.1,0.9942692749557429
4313,vigo,S_z,,2.5000000000000004,0.994361073252009
4031,vigo,S_z,,2.9000000000000004,0.9943610732686847
3624,vigo,S_z,,3.3000000000000003,0.9943610732810209
3918,vigo,S_z,,3.7,0.9943610732152101


==> operator_values_S_z_vigo_RYd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
4034,vigo,S_z,,0.1,0.003883771694442234
3981,vigo,S_z,,0.5,0.01209892728120704
3852,vigo,S_z,,0.9,0.009028918514636775
3719,vigo,S_z,,1.3000000000000003,0.01560375999405017
4100,vigo,S_z,,1.7000000000000002,0.9884967085960071
3793,vigo,S_z,,2.1,0.9884967085513938
3769,vigo,S_z,,2.5000000000000004,0.9884967085754521
3960,vigo,S_z,,2.9000000000000004,0.9884967085960071
4198,vigo,S_z,,3.3000000000000003,0.9884967085960071
3924,vigo,S_z,,3.7,0.9884967085944533


==> operator_values_S_z_vigo_RYd3connlinear.csv <==
,device_name,op_name,fmt_name,distance,op_mean
3577,vigo,S_z,,0.1,0.007128999799614288
4371,vigo,S_z,,0.5,0.023599913915996418
4275,vigo,S_z,,0.9,0.011094926712410802
4479,vigo,S_z,,1.3000000000000003,0.036727210572470304
3899,vigo,S_z,,1.7000000000000002,0.9905578760765171
3942,vigo,S_z,,2.1,0.9905578760985156
4220,vigo,S_z,,2.5000000000000004,0.990051816327811
3727,vigo,S_z,,2.9000000000000004,0.9900518163209895
3865,vigo,S_z,,3.3000000000000003,0.9924216999476246
4284,vigo,S_z,,3.7,0.9924216998688276


==> operator_values_S_z_vigo_SwapRZd1connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7128,vigo,S_z,,0.1,0.012312509719074577
7066,vigo,S_z,,0.5,0.012312509716760511
7023,vigo,S_z,,0.9,0.012312509720119685
7083,vigo,S_z,,1.3000000000000003,0.015565863110458988
7080,vigo,S_z,,1.7000000000000002,0.9989708579101796
7181,vigo,S_z,,2.1,0.9989708579112466
6914,vigo,S_z,,2.5000000000000004,0.998970857915186
7163,vigo,S_z,,2.9000000000000004,0.9989708579066394
7170,vigo,S_z,,3.3000000000000003,0.9989708579094028
7061,vigo,S_z,,3.7,0.9989708579120748


==> operator_values_S_z_vigo_SwapRZd2connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7032,vigo,S_z,,0.1,0.03800823081958363
7130,vigo,S_z,,0.5,0.01231250972215353
7208,vigo,S_z,,0.9,0.03800823085063293
7219,vigo,S_z,,1.3000000000000003,-0.01450136651706671
7081,vigo,S_z,,1.7000000000000002,0.9989708579088048
7062,vigo,S_z,,2.1,0.9989708579081475
7165,vigo,S_z,,2.5000000000000004,0.9989708579154466
7102,vigo,S_z,,2.9000000000000004,0.9989708579058878
7215,vigo,S_z,,3.3000000000000003,0.9989708579063048
7145,vigo,S_z,,3.7,0.9989708579134389


==> operator_values_S_z_vigo_SwapRZd3connfull.csv <==
,device_name,op_name,fmt_name,distance,op_mean
7016,vigo,S_z,,0.1,0.03800823081298835
6955,vigo,S_z,,0.5,0.038008230835906515
6963,vigo,S_z,,0.9,0.03800823075346488
6908,vigo,S_z,,1.3000000000000003,0.03800823082051366
7068,vigo,S_z,,1.7000000000000002,0.998970857907757
6961,vigo,S_z,,2.1,0.9989708579121253
7040,vigo,S_z,,2.5000000000000004,0.9989708579085819
7071,vigo,S_z,,2.9000000000000004,0.9989708579135119
7234,vigo,S_z,,3.3000000000000003,0.9989708579118768
7070,vigo,S_z,,3.7,0.9989708579149557


==> resources.csv <==
,index,ans_name,fmt_name,num_qubits,num_parameters,cx
0,0,ASWAP,"ASWAP: n=4.0 m=4, S_z=0.0",4.0,1,0
1,1,ASWAP,"ASWAP: n=4.0 m=0, S_z=0.0",4.0,1,0
2,2,ASWAP,"ASWAP: n=4.0 m=2, S_z=1.0",4.0,1,0
3,3,ASWAP,"ASWAP: n=4.0 m=1, S_z=0.5",4.0,1,1
4,5,ASWAP,"ASWAP: n=4.0 m=2, S_z=0.0",4.0,3,6
5,13,ASWAP,"ASWAP: n=4.0 m=3, S_z=0.5",4.0,1,1
6,2560,RY,"RY: d=1, conn=linear",4.0,8,3
7,2561,RY,"RY: d=3, conn=linear",4.0,16,9
8,2563,RY,"RY: d=2, conn=linear",4.0,12,6
9,2564,RY,"RY: d=3, conn=full",4.0,16,18
10,2565,RY,"RY: d=1, conn=full",4.0,8,6
11,2571,RY,"RY: d=2, conn=full",4.0,12,12
12,4480,RYRZ,"RYRZ: d=3, conn=full",4.0,32,18
13,4481,RYRZ,"RYRZ: d=3, conn=nan",4.0,32,9
14,4483,RYRZ,"RYRZ: d=1, conn=full",4.0,16,6
15,4485,RYRZ,"RYRZ: d=2, conn=full",4.0,24,12
16,4492,RYRZ,"RYRZ: d=2, conn=nan",4.0,24,6
17,4493,RYRZ,"RYRZ: d=1, conn=nan",4.0,16,3
18,6400,SwapRZ,"SwapRZ: d=1, conn=full",4.0,14,24
19,6401,SwapRZ,"SwapRZ: d=3, conn=full",4.0,34,72
20,6403,SwapRZ,"SwapRZ: d=2, conn=full",4.0,24,48


==> stretch_times_ASWAP.csv <==
,stretch_factor,log_energy_error
0,1,-1.7063321623020085
1,2,-1.894088325444162
2,3,-1.9651887436886897
3,4,-1.9986954563583548
4,5,-1.9438534495141486
5,6,-2.3428916084456675
6,7,-2.630711330173775
7,8,-2.630555261499864
8,9,-2.9144540706631803
9,10,-3.001013906418809
10,11,-3.042559639078049
11,12,-3.050300936204867
12,13,-3.0972374737158113
13,14,-3.228942716020599
14,15,-2.9900767136362107
15,16,-3.2452705777930757


==> stretch_times_EFour.csv <==
,stretch_factor,log_energy_error
16,1,-1.162452926992918
17,2,-1.4687719702269986
18,3,-1.6190323870172985
19,4,-1.7647114712076797
20,5,-1.860060133209608
21,6,-1.9191588311213985
22,7,-1.976119406276747
23,8,-2.042538785487348
24,9,-2.120007246423611
25,10,-2.1750566047745425
26,11,-2.2086474162606544
27,12,-2.2616282763925586
28,13,-2.27205504196415
29,14,-2.311384182376401
30,15,-2.321645233323212
31,16,-2.366067378651421


==> vqe_excited_state_spin_0.0_num_0.csv <==
,index,ans_name,fmt_name,distance,vqe_energy,S_z,N
11,278,ASWAP,,0.9,-2.7611246622427643e-13,0.0,0
24,459,ASWAP,,3.7,8.326672684688674e-17,0.0,0
28,476,ASWAP,,2.9000000000000004,4.163336342344337e-17,0.0,0
30,485,ASWAP,,1.7000000000000002,3.3306690738754696e-16,0.0,0
31,707,ASWAP,,2.5000000000000004,-4.996003610813204e-16,0.0,0
32,715,ASWAP,,1.3000000000000003,-3.3009706079667467e-13,0.0,0
49,1037,ASWAP,,2.1,-3.164968287450165e-13,0.0,0
51,1210,ASWAP,,3.3000000000000003,4.718447854656915e-16,0.0,0
55,1243,ASWAP,,0.5,-9.883130425158981e-11,0.0,0
58,1254,ASWAP,,0.1,1.6653345369377348e-16,0.0,0


==> vqe_excited_state_spin_0.0_num_4.csv <==
,index,ans_name,fmt_name,distance,vqe_energy,S_z,N
16,325,ASWAP,,3.3000000000000003,-0.3168882256737241,0.0,4
25,462,ASWAP,,1.7000000000000002,-0.26687131138109055,0.0,4
27,467,ASWAP,,3.7,-0.31707479823282714,0.0,4
29,477,ASWAP,,1.3000000000000003,-0.17439658577667516,0.0,4
33,716,ASWAP,,0.1,1.7025555844462505,0.0,4
35,724,ASWAP,,0.9,0.04655081053335042,0.0,4
37,772,ASWAP,,2.5000000000000004,-0.3126498481837837,0.0,4
40,840,ASWAP,,2.1,-0.30123768159897646,0.0,4
42,916,ASWAP,,2.9000000000000004,-0.31602587812140437,0.0,4
53,1228,ASWAP,,0.5,0.6208360199026688,0.0,4


==> vqe_excited_state_spin_0.5_num_1.csv <==
,index,ans_name,fmt_name,distance,vqe_energy,S_z,N
3,59,ASWAP,,2.1,-0.7597999240579424,0.5,1
6,150,ASWAP,,0.5,-1.4099177264886413,0.5,1
7,152,ASWAP,,3.7,-0.6117411443456271,0.5,1
9,255,ASWAP,,3.3000000000000003,-0.6318793983555874,0.5,1
14,311,ASWAP,,1.3000000000000003,-0.9790447213946007,0.5,1
19,345,ASWAP,,0.1,-1.6728130967649861,0.5,1
21,420,ASWAP,,1.7000000000000002,-0.8488345905413106,0.5,1
38,774,ASWAP,,2.9000000000000004,-0.6598181034131079,0.5,1
50,1040,ASWAP,,2.5000000000000004,-0.7001187407229911,0.5,1
59,1263,ASWAP,,0.9,-1.1618967602763508,0.5,1


==> vqe_excited_state_spin_0.5_num_3.csv <==
,index,ans_name,fmt_name,distance,vqe_energy,S_z,N
2,39,ASWAP,,3.7,-0.772834246206849,0.5,3
4,76,ASWAP,,0.5,-1.1121460165629045,0.5,3
5,149,ASWAP,,1.7000000000000002,-0.9978718807142186,0.5,3
8,177,ASWAP,,2.1,-0.9232784547699424,0.5,3
10,273,ASWAP,,3.3000000000000003,-0.7942560844373867,0.5,3
13,283,ASWAP,,2.5000000000000004,-0.8658327797584051,0.5,3
15,323,ASWAP,,0.5,-1.112146016513934,0.5,3
18,342,ASWAP,,0.1,-0.841207227665902,0.5,3
26,463,ASWAP,,2.9000000000000004,-0.8240574088014072,0.5,3
34,720,ASWAP,,2.5000000000000004,-0.8658327797579501,0.5,3
36,743,ASWAP,,1.7000000000000002,-0.9978718807142187,0.5,3
39,793,ASWAP,,3.3000000000000003,-0.7942560844294999,0.5,3
41,867,ASWAP,,1.3000000000000003,-1.0822318635092723,0.5,3
43,951,ASWAP,,0.1,-0.8412072276838574,0.5,3
45,970,ASWAP,,3.7,-0.772834246206849,0.5,3
46,971,ASWAP,,0.9,-1.151584338066569,0.5,3
48,1030,ASWAP,,0.9,-1.151584338069114,0.5,3
54,1234,ASWAP,,2.1,-0.923278454767124,0.5,3
56,1247,ASWAP,,1.3000000000000003,-1.0822318635208137,0.5,3
57,1253,ASWAP,,2.9000000000000004,-0.8240574088011018,0.5,3


==> vqe_excited_state_spin_1.0_num_2.csv <==
,index,ans_name,fmt_name,distance,vqe_energy,S_z,N
0,6,ASWAP,,0.5,-1.1290945362604443,1.0,2
1,35,ASWAP,,0.1,-0.7051589256933983,1.0,2
12,281,ASWAP,,3.7,-1.0761730917010448,1.0,2
17,330,ASWAP,,2.1,-1.1789818400549368,1.0,2
20,367,ASWAP,,3.3000000000000003,-1.0934543733291406,1.0,2
22,436,ASWAP,,2.9000000000000004,-1.1153009506437221,1.0,2
23,445,ASWAP,,0.9,-1.2708240711644183,1.0,2
44,953,ASWAP,,1.7000000000000002,-1.221618145629765,1.0,2
47,1022,ASWAP,,1.3000000000000003,-1.2622963337804287,1.0,2
52,1222,ASWAP,,2.5000000000000004,-1.1433099710862584,1.0,2

